How to factor 2048 bit RSA integers with less than a million noisy qubits

Planning the transition to quantum-safe cryptosystems requires understanding the cost of quantum attacks on vulnerable cryptosystems. In Gidney+Eker{\aa} 2019, I co-published an estimate stating that 2048 bit RSA integers could be factored in eight hours by a quantum computer with 20 million noisy qubits. In this paper, I substantially reduce the number of qubits required. I estimate that a 2048 bit RSA integer could be factored in less than a week by a quantum computer with less than a million noisy qubits. I make the same assumptions as in 2019: a square grid of qubits with nearest neighbor connections, a uniform gate error rate of $0.1\%$, a surface code cycle time of 1 microsecond, and a control system reaction time of $10$ microseconds. The qubit count reduction comes mainly from using approximate residue arithmetic (Chevignard+Fouque+Schrottenloher 2024), from storing idle logical qubits with yoked surface codes (Gidney+Newman+Brooks+Jones 2023), and from allocating less space to magic state distillation by using magic state cultivation (Gidney+Shutty+Jones 2024). The longer runtime is mainly due to performing more Toffoli gates and using fewer magic state factories compared to Gidney+Eker{\aa} 2019. That said, I reduce the Toffoli count by over 100x compared to Chevignard+Fouque+Schrottenloher 2024.

==> assets/masked_success_stats.csv <==
modulus,mask_proportion,shots,successes
15,0,45000,27028.5
15,0.5,45000,13531.57421875
15,0.1,45000,25895.75
15,0.9,45000,1907.553955078125
15,0.01,45000,27028.5
21,0,45000,19981.15234375
21,0.5,45000,10921.8662109375
21,0.1,45000,18610.775390625
21,0.9,45000,1974.24365234375
21,0.01,45000,19981.15234375
33,0,45000,13197.08984375
33,0.5,45000,7808.82470703125
33,0.1,45000,12554.7900390625
33,0.9,45000,1240.5908203125
33,0.01,45000,13197.08984375
35,0,45000,23293.29296875
35,0.5,45000,12980.830078125
35,0.1,45000,22895.263671875
35,0.9,45000,2139.0869140625
35,0.01,45000,23293.29296875
39,0,45000,23204.771484375
39,0.5,45000,13190.4951171875
39,0.1,45000,21561.875
39,0.9,45000,2492.97412109375
39,0.01,45000,23204.771484375
51,0,45000,24840.75
51,0.5,45000,13246.21875
51,0.1,45000,23750.37109375
51,0.9,45000,2594.72509765625
51,0.01,45000,24840.75
55,0,45000,23722.572265625
55,0.5,45000,12834.611328125
55,0.1,45000,21934.2578125
55,0.9,45000,2239.1474609375
55,0.01,45000,23722.572265625
57,0,45000,15920.0634765625
57,0.5,45000,8152.822265625
57,0.1,45000,14641.845703125
57,0.9,45000,1706.973876953125
57,0.01,45000,15920.0634765625
65,0,45000,19638.1171875
65,0.5,45000,9634.5732421875
65,0.1,45000,18557.1875
65,0.9,45000,2218.69091796875
65,0.01,45000,19638.1171875
69,0,45000,21440.41796875
69,0.5,45000,10739.0439453125
69,0.1,45000,19494.53125
69,0.9,45000,2216.152587890625
69,0.01,45000,21440.41796875
77,0,45000,12143.3857421875
77,0.5,45000,7102.69482421875
77,0.1,45000,11502.2998046875
77,0.9,45000,1320.48583984375
77,0.01,45000,12143.3857421875
85,0,45000,25291.9375
85,0.5,45000,13302.7490234375
85,0.1,45000,23607.99609375
85,0.9,45000,2787.96728515625
85,0.01,45000,25291.9375
87,0,45000,25604.3515625
87,0.5,45000,13261.9443359375
87,0.1,45000,23817.076171875
87,0.9,45000,2753.3330078125
87,0.01,45000,25604.3515625
91,0,45000,18305.900390625
91,0.5,45000,10188.53515625
91,0.1,45000,17921.267578125
91,0.9,45000,1976.9161376953125
91,0.01,45000,18305.900390625
93,0,45000,16731.71875
93,0.5,45000,8831.787109375
93,0.1,45000,15633.9453125
93,0.9,45000,1671.9566650390625
93,0.01,45000,16731.71875
95,0,45000,21077.26171875
95,0.5,45000,11934.349609375
95,0.1,45000,20365.060546875
95,0.9,45000,2133.71630859375
95,0.01,45000,21077.26171875
111,0,45000,19402.076171875
111,0.5,45000,9609.50390625
111,0.1,45000,18020.548828125
111,0.9,45000,1986.8048095703125
111,0.01,45000,19402.076171875
115,0,45000,24590.341796875
115,0.5,45000,12923.8271484375
115,0.1,45000,23116.146484375
115,0.9,45000,2463.981689453125
115,0.01,45000,24590.341796875
119,0,45000,23844.9921875
119,0.5,45000,13433.4052734375
119,0.1,45000,22821.84375
119,0.9,45000,2529.20263671875
119,0.01,45000,23844.9921875
123,0,45000,20331.654296875
123,0.5,45000,10404.876953125
123,0.1,45000,18806.884765625
123,0.9,45000,2023.3004150390625
123,0.01,45000,20331.654296875
129,0,45000,17832.28515625
129,0.5,45000,9761.4560546875
129,0.1,45000,16501.626953125
129,0.9,45000,1859.3997802734375
129,0.01,45000,17832.28515625
133,0,45000,11970.9609375
133,0.5,45000,6382.31005859375
133,0.1,45000,11861.6982421875
133,0.9,45000,1302.125
133,0.01,45000,11970.9609375
141,0,45000,21990.447265625
141,0.5,45000,10909.689453125
141,0.1,45000,19860.853515625
141,0.9,45000,2192.355224609375
141,0.01,45000,21990.447265625
143,0,45000,18792.3203125
143,0.5,45000,8864.3681640625
143,0.1,45000,17170.568359375
143,0.9,45000,1862.892333984375
143,0.01,45000,18792.3203125
145,0,45000,20225.953125
145,0.5,45000,10487.6845703125
145,0.1,45000,18506.693359375
145,0.9,45000,2114.189697265625
145,0.01,45000,20225.953125
155,0,45000,23472.705078125
155,0.5,45000,12861.0849609375
155,0.1,45000,22323.626953125
155,0.9,45000,2382.92236328125
155,0.01,45000,23435.2578125
159,0,45000,19230.611328125
159,0.5,45000,10004.640625
159,0.1,45000,17805.431640625
159,0.9,45000,1985.3214111328125
159,0.01,45000,19131.84375
161,0,45000,14890.4052734375
161,0.5,45000,7832.35498046875
161,0.1,45000,13992.36328125
161,0.9,45000,1539.4459228515625
161,0.01,45000,14873.06640625
177,0,45000,11582.7490234375
177,0.5,45000,6799.068359375
177,0.1,45000,10997.3349609375
177,0.9,45000,1240.13134765625
177,0.01,45000,11533.4697265625
183,0,45000,19968.76953125
183,0.5,45000,9420.240234375
183,0.1,45000,17843.646484375
183,0.9,45000,1941.55419921875
183,0.01,45000,19781.974609375
185,0,45000,18130.93359375
185,0.5,45000,9196.6142578125
185,0.1,45000,17177.767578125
185,0.9,45000,1961.1151123046875
185,0.01,45000,18144.474609375
187,0,45000,24094.240234375
187,0.5,45000,13314.662109375
187,0.1,45000,22801.328125
187,0.9,45000,2572.504638671875
187,0.01,45000,24062.927734375
201,0,45000,17646.443359375
201,0.5,45000,9301.251953125
201,0.1,45000,16323.94140625
201,0.9,45000,1798.8411865234375
201,0.01,45000,17517.43359375
203,0,45000,21438.76953125
203,0.5,45000,10819.1181640625
203,0.1,45000,19634.234375
203,0.9,45000,2155.0947265625
203,0.01,45000,21381.53515625
205,0,45000,24303.0390625
205,0.5,45000,12536.744140625
205,0.1,45000,21888.099609375
205,0.9,45000,2484.56494140625
205,0.01,45000,24290.486328125
209,0,45000,11582.294921875
209,0.5,45000,5770.24609375
209,0.1,45000,10881.2158203125
209,0.9,45000,1208.060302734375
209,0.01,45000,11551.6259765625
213,0,45000,19902.87109375
213,0.5,45000,10453.904296875
213,0.1,45000,18377.037109375
213,0.9,45000,2019.3917236328125
213,0.01,45000,19822.654296875
215,0,45000,23885.091796875
215,0.5,45000,11973.6806640625
215,0.1,45000,22088.126953125
215,0.9,45000,2405.9267578125
215,0.01,45000,23852.8125
217,0,45000,11640.65625
217,0.5,45000,6500.431640625
217,0.1,45000,10992.12109375
217,0.9,45000,1255.6807861328125
217,0.01,45000,11589.1455078125
219,0,45000,19438.873046875
219,0.5,45000,10083.51171875
219,0.1,45000,18107.3203125
219,0.9,45000,2034.756591796875
219,0.01,45000,19314.708984375
221,0,45000,24511.75390625
221,0.5,45000,12664.490234375
221,0.1,45000,22754.96484375
221,0.9,45000,2522.0966796875
221,0.01,45000,24506.45703125
235,0,45000,24968.7578125
235,0.5,45000,13523.3701171875
235,0.1,45000,23508.32421875
235,0.9,45000,2558.25146484375
235,0.01,45000,24953.169921875
237,0,45000,16479.291015625
237,0.5,45000,8415.501953125
237,0.1,45000,15209.51171875
237,0.9,45000,1710.0091552734375
237,0.01,45000,16328.591796875
247,0,45000,17995.33984375
247,0.5,45000,10389.298828125
247,0.1,45000,17173.294921875
247,0.9,45000,1930.206298828125
247,0.01,45000,18020.24609375
249,0,45000,11455.875
249,0.5,45000,6730.2998046875
249,0.1,45000,10905.833984375
249,0.9,45000,1212.19189453125
249,0.01,45000,11421.89453125
253,0,45000,14590.724609375
253,0.5,45000,6985.84375
253,0.1,45000,12634.4423828125
253,0.9,45000,1383.19189453125
253,0.01,45000,14413.8271484375
259,0,45000,16625.44140625
259,0.5,45000,8045.162109375
259,0.1,45000,15674.44140625
259,0.9,45000,1741.908447265625
259,0.01,45000,16573.953125
265,0,45000,21739.939453125
265,0.5,45000,10674.580078125
265,0.1,45000,19959.361328125
265,0.9,45000,2261.230224609375
265,0.01,45000,21605.783203125
267,0,45000,26111.291015625
267,0.5,45000,12957.5185546875
267,0.1,45000,23729.025390625
267,0.9,45000,2665.979736328125
267,0.01,45000,26037.296875
287,0,45000,19422.775390625
287,0.5,45000,10324.1513671875
287,0.1,45000,18442.044921875
287,0.9,45000,2072.52587890625
287,0.01,45000,19349.478515625
291,0,45000,19668.630859375
291,0.5,45000,10117.8232421875
291,0.1,45000,18013.048828125
291,0.9,45000,2019.6383056640625
291,0.01,45000,19504.375
295,0,45000,25020.744140625
295,0.5,45000,13192.1923828125
295,0.1,45000,22667.96484375
295,0.9,45000,2488.3193359375
295,0.01,45000,24871.8984375
299,0,45000,18846.603515625
299,0.5,45000,10065.3642578125
299,0.1,45000,17546.390625
299,0.9,45000,1950.3935546875
299,0.01,45000,18814.634765625
301,0,45000,13672.861328125
301,0.5,45000,7137.765625
301,0.1,45000,12687.115234375
301,0.9,45000,1397.3529052734375
301,0.01,45000,13704.1396484375
303,0,45000,17667.515625
303,0.5,45000,9137.8974609375
303,0.1,45000,16147.6533203125
303,0.9,45000,1776.316162109375
303,0.01,45000,17585.263671875
305,0,45000,20389.427734375
305,0.5,45000,10874.58984375
305,0.1,45000,18746.443359375
305,0.9,45000,2111.494140625
305,0.01,45000,20312.59765625
309,0,45000,16469.75
309,0.5,45000,8590.8798828125
309,0.1,45000,15024.70703125
309,0.9,45000,1679.9267578125
309,0.01,45000,16307.2685546875
319,0,45000,19707.41796875
319,0.5,45000,10399.521484375
319,0.1,45000,18430.1875
319,0.9,45000,2049.46337890625
319,0.01,45000,19646.87890625
321,0,45000,11507.8994140625
321,0.5,45000,6719.24365234375
321,0.1,45000,10916.8837890625
321,0.9,45000,1215.4354248046875
321,0.01,45000,11454.98828125
323,0,45000,23794.822265625
323,0.5,45000,10839.8271484375
323,0.1,45000,21221.03125
323,0.9,45000,2331.906494140625
323,0.01,45000,23739.80078125
327,0,45000,21306.140625
327,0.5,45000,11231.869140625
327,0.1,45000,19234.51953125
327,0.9,45000,2155.672607421875
327,0.01,45000,21111.462890625
329,0,45000,14959.26953125
329,0.5,45000,7712.04541015625
329,0.1,45000,13793.865234375
329,0.9,45000,1533.596923828125
329,0.01,45000,14921.853515625
335,0,45000,22124.25390625
335,0.5,45000,11728.9521484375
335,0.1,45000,20980.259765625
335,0.9,45000,2310.141845703125
335,0.01,45000,22109.759765625
339,0,45000,23629.755859375
339,0.5,45000,11967.6103515625
339,0.1,45000,21720.96875
339,0.9,45000,2426.7529296875
339,0.01,45000,23563.513671875
341,0,45000,10746.583984375
341,0.5,45000,5118.7939453125
341,0.1,45000,10122.55078125
341,0.9,45000,1098.8614501953125
341,0.01,45000,10725.71484375
355,0,45000,24275.83984375
355,0.5,45000,13011.0380859375
355,0.1,45000,22574.919921875
355,0.9,45000,2472.717529296875
355,0.01,45000,24167.6953125
365,0,45000,20628.458984375
365,0.5,45000,10504.82421875
365,0.1,45000,18887.3046875
365,0.9,45000,2124.404541015625
365,0.01,45000,20513.802734375
371,0,45000,18455.087890625
371,0.5,45000,9880.076171875
371,0.1,45000,16813.7265625
371,0.9,45000,1871.366943359375
371,0.01,45000,18403.208984375
377,0,45000,18135.712890625
377,0.5,45000,9494.86328125
377,0.1,45000,16481.958984375
377,0.9,45000,1841.8201904296875
377,0.01,45000,17990.84375
381,0,45000,18177.146484375
381,0.5,45000,9147.4375
381,0.1,45000,16405.265625
381,0.9,45000,1821.750732421875
381,0.01,45000,17998.880859375
391,0,45000,24306.451171875
391,0.5,45000,13691.55078125
391,0.1,45000,23072.744140625
391,0.9,45000,2550.405029296875
391,0.01,45000,24219.86328125
393,0,45000,11375.64453125
393,0.5,45000,6769.2001953125
393,0.1,45000,10913.3046875
393,0.9,45000,1209.36083984375
393,0.01,45000,11339.1083984375
395,0,45000,24151.935546875
395,0.5,45000,13092.6494140625
395,0.1,45000,22296.65234375
395,0.9,45000,2445.25
395,0.01,45000,24066.666015625
403,0,45000,17139.146484375
403,0.5,45000,8538.6630859375
403,0.1,45000,16276.404296875
403,0.9,45000,1795.125244140625
403,0.01,45000,17051.693359375
407,0,45000,16592.376953125
407,0.5,45000,9598.9130859375
407,0.1,45000,15599.4443359375
407,0.9,45000,1745.69775390625
407,0.01,45000,16510.263671875
411,0,45000,21769.501953125
411,0.5,45000,11398.6064453125
411,0.1,45000,19931.92578125
411,0.9,45000,2211.014404296875
411,0.01,45000,21647.162109375
413,0,45000,11417.6630859375
413,0.5,45000,6401.7353515625
413,0.1,45000,10564.3408203125
413,0.9,45000,1157.4052734375
413,0.01,45000,11358.515625
415,0,45000,19741.576171875
415,0.5,45000,10410.171875
415,0.1,45000,18905.357421875
415,0.9,45000,2071.23828125
415,0.01,45000,19673.939453125
417,0,45000,17609.01953125
417,0.5,45000,9270.41015625
417,0.1,45000,16165.6630859375
417,0.9,45000,1804.303466796875
417,0.01,45000,17521.857421875
427,0,45000,15674.6015625
427,0.5,45000,8160.162109375
427,0.1,45000,14672.1611328125
427,0.9,45000,1643.0177001953125
427,0.01,45000,15678.259765625
437,0,45000,12298.7001953125
437,0.5,45000,6787.208984375
437,0.1,45000,11242.5185546875
437,0.9,45000,1261.38623046875
437,0.01,45000,12261.1767578125
445,0,45000,24709.126953125
445,0.5,45000,12444.4853515625
445,0.1,45000,22440.654296875
445,0.9,45000,2523.288330078125
445,0.01,45000,24553.626953125
447,0,45000,19495.32421875
447,0.5,45000,10183.16796875
447,0.1,45000,17877.947265625
447,0.9,45000,2004.31201171875
447,0.01,45000,19371.958984375
451,0,45000,19486.306640625
451,0.5,45000,10560.0703125
451,0.1,45000,18543.345703125
451,0.9,45000,2063.69580078125
451,0.01,45000,19365.591796875
453,0,45000,16317.0068359375
453,0.5,45000,8295.4638671875
453,0.1,45000,14905.037109375
453,0.9,45000,1643.1484375
453,0.01,45000,16112.9560546875
469,0,45000,11736.4365234375
469,0.5,45000,6493.31982421875
469,0.1,45000,11060.4765625
469,0.9,45000,1230.9219970703125
469,0.01,45000,11751.0771484375
471,0,45000,20395.2734375
471,0.5,45000,10885.2265625
471,0.1,45000,18883.087890625
471,0.9,45000,2086.817138671875
471,0.01,45000,20209.35546875
473,0,45000,11910.400390625
473,0.5,45000,5810.8720703125
473,0.1,45000,10931.7255859375
473,0.9,45000,1205.7376708984375
473,0.01,45000,11829.05078125
481,0,45000,15612.2216796875
481,0.5,45000,7393.314453125
481,0.1,45000,14120.1044921875
481,0.9,45000,1562.9345703125
481,0.01,45000,15472.0263671875
485,0,45000,20621.2265625
485,0.5,45000,10424.9873046875
485,0.1,45000,18747.755859375
485,0.9,45000,2100.9931640625
485,0.01,45000,20446.921875
489,0,45000,15500.7275390625
489,0.5,45000,8073.869140625
489,0.1,45000,14193.9765625
489,0.9,45000,1583.4654541015625
489,0.01,45000,15343.4287109375
493,0,45000,25068.5546875
493,0.5,45000,13237.447265625
493,0.1,45000,23423.173828125
493,0.9,45000,2585.1767578125
493,0.01,45000,24932.572265625
497,0,45000,14283.404296875
497,0.5,45000,7410.3525390625
497,0.1,45000,12872.451171875
497,0.9,45000,1437.71630859375
497,0.01,45000,14218.322265625
501,0,45000,22365.708984375
501,0.5,45000,11063.3203125
501,0.1,45000,20113.537109375
501,0.9,45000,2232.03125
501,0.01,45000,22192.318359375
505,0,45000,18130.08984375
505,0.5,45000,10008.064453125
505,0.1,45000,16804.056640625
505,0.9,45000,1889.941162109375
505,0.01,45000,18038.39453125
511,0,45000,17655.21875
511,0.5,45000,9247.2978515625
511,0.1,45000,15839.326171875
511,0.9,45000,1766.09814453125
511,0.01,45000,17583.361328125
515,0,45000,21493.19921875
515,0.5,45000,11212.470703125
515,0.1,45000,20324.64453125
515,0.9,45000,2217.798583984375
515,0.01,45000,21477.779296875
517,0,45000,13328.5712890625
517,0.5,45000,6696.24560546875
517,0.1,45000,12110.9892578125
517,0.9,45000,1358.3173828125
517,0.01,45000,13242.4755859375
519,0,45000,27672.703125
519,0.5,45000,13637.5732421875
519,0.1,45000,24996.67578125
519,0.9,45000,2783.48486328125
519,0.01,45000,27507.703125
527,0,45000,23689.59765625
527,0.5,45000,13002.0244140625
527,0.1,45000,22599.841796875
527,0.9,45000,2534.67529296875
527,0.01,45000,23589.662109375
533,0,45000,21293.57421875
533,0.5,45000,10633.0908203125
533,0.1,45000,19168.41015625
533,0.9,45000,2121.146728515625
533,0.01,45000,21142.6796875
535,0,45000,25154.671875
535,0.5,45000,12059.6689453125
535,0.1,45000,22707.494140625
535,0.9,45000,2498.25732421875
535,0.01,45000,24984.2578125
537,0,45000,11340.71484375
537,0.5,45000,6650.44287109375
537,0.1,45000,10786.685546875
537,0.9,45000,1211.2640380859375
537,0.01,45000,11284.8916015625
543,0,45000,17706.376953125
543,0.5,45000,9438.3974609375
543,0.1,45000,16148.7041015625
543,0.9,45000,1792.7847900390625
543,0.01,45000,17557.287109375
545,0,45000,19089.37890625
545,0.5,45000,10494.0859375
545,0.1,45000,17766.1484375
545,0.9,45000,1989.9215087890625
545,0.01,45000,18940.3046875
551,0,45000,18746.412109375
551,0.5,45000,9806.09375
551,0.1,45000,17372.482421875
551,0.9,45000,1929.994873046875
551,0.01,45000,18649.33203125
553,0,45000,11357.8828125
553,0.5,45000,5484.77978515625
553,0.1,45000,10423.9931640625
553,0.9,45000,1152.3934326171875
553,0.01,45000,11304.4921875
559,0,45000,18156.27734375
559,0.5,45000,10251.7783203125
559,0.1,45000,16886.74609375
559,0.9,45000,1875.1954345703125
559,0.01,45000,18072.4453125
565,0,45000,24001.396484375
565,0.5,45000,11565.0361328125
565,0.1,45000,21438.794921875
565,0.9,45000,2412.507080078125
565,0.01,45000,23764.921875
573,0,45000,21420.501953125
573,0.5,45000,10679.865234375
573,0.1,45000,19412.7890625
573,0.9,45000,2147.475341796875
573,0.01,45000,21242.685546875
579,0,45000,18849.681640625
579,0.5,45000,9663.640625
579,0.1,45000,16671.740234375
579,0.9,45000,1852.4879150390625
579,0.01,45000,18716.005859375
581,0,45000,11438.6181640625
581,0.5,45000,5903.86181640625
581,0.1,45000,10557.8330078125
581,0.9,45000,1166.6500244140625
581,0.01,45000,11368.7421875
583,0,45000,18730.3671875
583,0.5,45000,9440.2802734375
583,0.1,45000,17291.05859375
583,0.9,45000,1908.9920654296875
583,0.01,45000,18628.919921875
589,0,45000,10657.201171875
589,0.5,45000,5400.4423828125
589,0.1,45000,10142.8251953125
589,0.9,45000,1125.42041015625
589,0.01,45000,10596.0732421875
591,0,45000,20040.537109375
591,0.5,45000,10406.2236328125
591,0.1,45000,18388.169921875
591,0.9,45000,2035.6649169921875
591,0.01,45000,19957.95703125
597,0,45000,18406.70703125
597,0.5,45000,9597.8740234375
597,0.1,45000,16801.416015625
597,0.9,45000,1872.6826171875
597,0.01,45000,18229.26953125
611,0,45000,18973.076171875
611,0.5,45000,8998.72265625
611,0.1,45000,17630.984375
611,0.9,45000,1959.453125
611,0.01,45000,18927.58984375
623,0,45000,22204.10546875
623,0.5,45000,11238.09375
623,0.1,45000,20348.595703125
623,0.9,45000,2238.533935546875
623,0.01,45000,22147.185546875
629,0,45000,24450.927734375
629,0.5,45000,12838.1357421875
629,0.1,45000,22786.59375
629,0.9,45000,2536.409912109375
629,0.01,45000,24347.611328125
633,0,45000,17371.939453125
633,0.5,45000,9021.2685546875
633,0.1,45000,15897.6689453125
633,0.9,45000,1754.0665283203125
633,0.01,45000,17191.9765625
635,0,45000,23301.07421875
635,0.5,45000,12388.236328125
635,0.1,45000,21950.974609375
635,0.9,45000,2417.696533203125
635,0.01,45000,23217.708984375
649,0,45000,11305.3271484375
649,0.5,45000,6197.48046875
649,0.1,45000,10310.857421875
649,0.9,45000,1146.753662109375
649,0.01,45000,11213.0947265625
655,0,45000,21382.06640625
655,0.5,45000,12075.7548828125
655,0.1,45000,19984.423828125
655,0.9,45000,2213.00830078125
655,0.01,45000,21233.375
667,0,45000,19334.189453125
667,0.5,45000,9933.5595703125
667,0.1,45000,17909.30859375
667,0.9,45000,2002.001220703125
667,0.01,45000,19251.810546875
669,0,45000,16345.2861328125
669,0.5,45000,8694.5380859375
669,0.1,45000,15042.802734375
669,0.9,45000,1672.5606689453125
669,0.01,45000,16195.7431640625
671,0,45000,15630.87109375
671,0.5,45000,7764.34033203125
671,0.1,45000,14386.6396484375
671,0.9,45000,1595.4949951171875
671,0.01,45000,15510.90234375
679,0,45000,18576.947265625
679,0.5,45000,10441.150390625
679,0.1,45000,17632.390625
679,0.9,45000,1961.579833984375
679,0.01,45000,18558.28515625
681,0,45000,11379.498046875
681,0.5,45000,6662.4384765625
681,0.1,45000,10812.8349609375
681,0.9,45000,1202.22998046875
681,0.01,45000,11320.9462890625
685,0,45000,22625.193359375
685,0.5,45000,11484.7333984375
685,0.1,45000,20643.38671875
685,0.9,45000,2309.504150390625
685,0.01,45000,22464.84765625
687,0,45000,21385.615234375
687,0.5,45000,10981.6630859375
687,0.1,45000,19417.1328125
687,0.9,45000,2162.38330078125
687,0.01,45000,21253.77734375
689,0,45000,19097.099609375
689,0.5,45000,9410.1572265625
689,0.1,45000,17195.830078125
689,0.9,45000,1927.33251953125
689,0.01,45000,18946.494140625
695,0,45000,24420.220703125
695,0.5,45000,12920.3740234375
695,0.1,45000,22635.13671875
695,0.9,45000,2500.714599609375
695,0.01,45000,24310.23046875
697,0,45000,24420.984375
697,0.5,45000,12991.7216796875
697,0.1,45000,22554.501953125
697,0.9,45000,2515.33349609375
697,0.01,45000,24254.083984375
699,0,45000,22077.416015625
699,0.5,45000,11576.4580078125
699,0.1,45000,20333.21875
699,0.9,45000,2261.505126953125
699,0.01,45000,21990.314453125
703,0,45000,15354.48828125
703,0.5,45000,7465.755859375
703,0.1,45000,14262.7529296875
703,0.9,45000,1579.5037841796875
703,0.01,45000,15281.9306640625
707,0,45000,16776.5859375
707,0.5,45000,8735.72265625
707,0.1,45000,15320.4111328125
707,0.9,45000,1710.8089599609375
707,0.01,45000,16719.052734375
713,0,45000,12485.87890625
713,0.5,45000,6342.63232421875
713,0.1,45000,11235.2373046875
713,0.9,45000,1238.48681640625
713,0.01,45000,12378.3740234375
717,0,45000,19667.4296875
717,0.5,45000,10227.8115234375
717,0.1,45000,17926.13671875
717,0.9,45000,2003.364990234375
717,0.01,45000,19538.67578125
721,0,45000,11267.4892578125
721,0.5,45000,5818.919921875
721,0.1,45000,10710.0498046875
721,0.9,45000,1189.6136474609375
721,0.01,45000,11286.19921875
723,0,45000,17985.3828125
723,0.5,45000,9301.2333984375
723,0.1,45000,16180.3076171875
723,0.9,45000,1790.93017578125
723,0.01,45000,17802.380859375
731,0,45000,23816.865234375
731,0.5,45000,11270.2314453125
731,0.1,45000,21582.435546875
731,0.9,45000,2392.838134765625
731,0.01,45000,23736.533203125
737,0,45000,12843.2900390625
737,0.5,45000,6427.609375
737,0.1,45000,11547.85546875
737,0.9,45000,1292.9503173828125
737,0.01,45000,12737.0546875
745,0,45000,22272.849609375
745,0.5,45000,11840.3671875
745,0.1,45000,20435.955078125
745,0.9,45000,2286.42724609375
745,0.01,45000,22190.994140625
749,0,45000,11371.9921875
749,0.5,45000,5313.46826171875
749,0.1,45000,10468.013671875
749,0.9,45000,1161.6292724609375
749,0.01,45000,11305.5380859375
753,0,45000,11266.0546875
753,0.5,45000,6657.435546875
753,0.1,45000,10721.1552734375
753,0.9,45000,1180.939453125
753,0.01,45000,11200.3984375
755,0,45000,21953.0625
755,0.5,45000,12152.109375
755,0.1,45000,20763.806640625
755,0.9,45000,2293.75537109375
755,0.01,45000,21879.822265625
763,0,45000,17458.375
763,0.5,45000,9293.9345703125
763,0.1,45000,16153.0458984375
763,0.9,45000,1790.56005859375
763,0.01,45000,17355.05078125
767,0,45000,18999.171875
767,0.5,45000,9768.6162109375
767,0.1,45000,17508.36328125
767,0.9,45000,1952.86767578125
767,0.01,45000,18888.23828125
771,0,45000,22813.40625
771,0.5,45000,11979.595703125
771,0.1,45000,20913.978515625
771,0.9,45000,2321.89794921875
771,0.01,45000,22695.994140625
779,0,45000,19318.603515625
779,0.5,45000,10207.064453125
779,0.1,45000,18246.517578125
779,0.9,45000,2033.08251953125
779,0.01,45000,19205.396484375
781,0,45000,11394.3291015625
781,0.5,45000,6049.74755859375
781,0.1,45000,10675.8818359375
781,0.9,45000,1167.8636474609375
781,0.01,45000,11363.2744140625
785,0,45000,21076.365234375
785,0.5,45000,10935.720703125
785,0.1,45000,19511.623046875
785,0.9,45000,2183.96484375
785,0.01,45000,20943.986328125
789,0,45000,22418.48828125
789,0.5,45000,11108.8095703125
789,0.1,45000,20163.376953125
789,0.9,45000,2239.020751953125
789,0.01,45000,22216.146484375
791,0,45000,21835.435546875
791,0.5,45000,10595.1923828125
791,0.1,45000,19546.869140625
791,0.9,45000,2169.146728515625
791,0.01,45000,21718.681640625
793,0,45000,15333.64453125
793,0.5,45000,8633.4248046875
793,0.1,45000,14348.90625
793,0.9,45000,1596.6070556640625
793,0.01,45000,15257.3359375
799,0,45000,24453.833984375
799,0.5,45000,12176.5830078125
799,0.1,45000,22449.05078125
799,0.9,45000,2497.451171875
799,0.01,45000,24357.419921875
803,0,45000,17499.9140625
803,0.5,45000,9003.900390625
803,0.1,45000,15744.853515625
803,0.9,45000,1744.7950439453125
803,0.01,45000,17415.595703125
807,0,45000,27819.744140625
807,0.5,45000,13765.8349609375
807,0.1,45000,25085.138671875
807,0.9,45000,2794.90576171875
807,0.01,45000,27602.81640625
813,0,45000,18080.7265625
813,0.5,45000,9019.560546875
813,0.1,45000,16274.19921875
813,0.9,45000,1793.0931396484375
813,0.01,45000,17862.75390625
815,0,45000,20788.716796875
815,0.5,45000,11178.37109375
815,0.1,45000,19861.96484375
815,0.9,45000,2195.838134765625
815,0.01,45000,20739.72265625
817,0,45000,11263.1025390625
817,0.5,45000,6010.248046875
817,0.1,45000,10231.4169921875
817,0.9,45000,1137.7366943359375
817,0.01,45000,11213.6083984375
831,0,45000,21466.515625
831,0.5,45000,10890.2265625
831,0.1,45000,19442.5
831,0.9,45000,2152.55029296875
831,0.01,45000,21339.3359375
835,0,45000,25261.51953125
835,0.5,45000,13553.1015625
835,0.1,45000,23674.12890625
835,0.9,45000,2608.07177734375
835,0.01,45000,25141.505859375
843,0,45000,22200.56640625
843,0.5,45000,11769.7119140625
843,0.1,45000,20705.6640625
843,0.9,45000,2294.910888671875
843,0.01,45000,22110.703125
849,0,45000,17533.630859375
849,0.5,45000,9189.0078125
849,0.1,45000,16090.345703125
849,0.9,45000,1791.291259765625
849,0.01,45000,17436.89453125
851,0,45000,16819.646484375
851,0.5,45000,9303.162109375
851,0.1,45000,15526.005859375
851,0.9,45000,1715.2755126953125
851,0.01,45000,16758.806640625
865,0,45000,21044.244140625
865,0.5,45000,11042.4228515625
865,0.1,45000,19474.16796875
865,0.9,45000,2181.688232421875
865,0.01,45000,20903.810546875
869,0,45000,11762.9091796875
869,0.5,45000,5617.5107421875
869,0.1,45000,10651.7373046875
869,0.9,45000,1185.263427734375
869,0.01,45000,11701.154296875
871,0,45000,16745.15625
871,0.5,45000,8109.1982421875
871,0.1,45000,15364.9287109375
871,0.9,45000,1705.946044921875
871,0.01,45000,16762.92578125
879,0,45000,19646.208984375
879,0.5,45000,10261.0087890625
879,0.1,45000,18032.70703125
879,0.9,45000,1999.776123046875
879,0.01,45000,19487.34375
889,0,45000,13345.9912109375
889,0.5,45000,7063.59814453125
889,0.1,45000,12342.7001953125
889,0.9,45000,1365.6904296875
889,0.01,45000,13301.8798828125
893,0,45000,12390.3583984375
893,0.5,45000,6539.7802734375
893,0.1,45000,11208.8095703125
893,0.9,45000,1243.9072265625
893,0.01,45000,12317.279296875
895,0,45000,19670.111328125
895,0.5,45000,11517.7021484375
895,0.1,45000,18843.931640625
895,0.9,45000,2076.761474609375
895,0.01,45000,19583.12890625
899,0,45000,18659.935546875
899,0.5,45000,8989.0048828125
899,0.1,45000,16477.21875
899,0.9,45000,1835.531982421875
899,0.01,45000,18553.509765625
901,0,45000,25589.255859375
901,0.5,45000,12230.19140625
901,0.1,45000,22906.955078125
901,0.9,45000,2539.337158203125
901,0.01,45000,25412.068359375
905,0,45000,20140.533203125
905,0.5,45000,10923.5908203125
905,0.1,45000,18624.935546875
905,0.9,45000,2074.645751953125
905,0.01,45000,20068.44140625
913,0,45000,11264.951171875
913,0.5,45000,5918.18408203125
913,0.1,45000,10254.1220703125
913,0.9,45000,1135.6142578125
913,0.01,45000,11170.056640625
917,0,45000,10787.345703125
917,0.5,45000,5118.8779296875
917,0.1,45000,10032.5029296875
917,0.9,45000,1120.373291015625
917,0.01,45000,10705.201171875
921,0,45000,14684.380859375
921,0.5,45000,7939.736328125
921,0.1,45000,13338.96875
921,0.9,45000,1484.531005859375
921,0.01,45000,14475.3916015625
923,0,45000,18353.630859375
923,0.5,45000,9822.0693359375
923,0.1,45000,17048.759765625
923,0.9,45000,1884.6248779296875
923,0.01,45000,18286.36328125
933,0,45000,21907.4375
933,0.5,45000,11187.4892578125
933,0.1,45000,19864.587890625
933,0.9,45000,2202.18896484375
933,0.01,45000,21758.623046875
939,0,45000,20375.0703125
939,0.5,45000,10877.8916015625
939,0.1,45000,18759.5
939,0.9,45000,2090.898193359375
939,0.01,45000,20250.431640625
943,0,45000,20396.06640625
943,0.5,45000,9165.0068359375
943,0.1,45000,17557.8828125
943,0.9,45000,1950.3585205078125
943,0.01,45000,20285.080078125
949,0,45000,18851.23828125
949,0.5,45000,9263.8798828125
949,0.1,45000,17148.224609375
949,0.9,45000,1895.5267333984375
949,0.01,45000,18692.08984375
951,0,45000,27883.333984375
951,0.5,45000,13922.4921875
951,0.1,45000,25162.169921875
951,0.9,45000,2794.40625
951,0.01,45000,27627.20703125
955,0,45000,24518.603515625
955,0.5,45000,13125.09375
955,0.1,45000,22946.80859375
955,0.9,45000,2537.46923828125
955,0.01,45000,24410.927734375
959,0,45000,21049.072265625
959,0.5,45000,10772.43359375
959,0.1,45000,19036.052734375
959,0.9,45000,2125.3349609375
959,0.01,45000,20871.259765625
965,0,45000,19561.755859375
965,0.5,45000,9738.578125
965,0.1,45000,17861.400390625
965,0.9,45000,1997.3453369140625
965,0.01,45000,19386.0234375
973,0,45000,11757.015625
973,0.5,45000,5937.40283203125
973,0.1,45000,10705.9912109375
973,0.9,45000,1188.3133544921875
973,0.01,45000,11683.625
979,0,45000,22470.265625
979,0.5,45000,11105.044921875
979,0.1,45000,20222.51171875
979,0.9,45000,2241.9638671875
979,0.01,45000,22347.099609375
985,0,45000,17655.43359375
985,0.5,45000,9222.74609375
985,0.1,45000,16443.919921875
985,0.9,45000,1834.5263671875
985,0.01,45000,17550.087890625
989,0,45000,11944.7001953125
989,0.5,45000,6224.37646484375
989,0.1,45000,11053.4736328125
989,0.9,45000,1229.55078125
989,0.01,45000,11891.6748046875
993,0,45000,17222.517578125
993,0.5,45000,9135.5966796875
993,0.1,45000,15654.5107421875
993,0.9,45000,1735.857177734375
993,0.01,45000,17013.630859375
995,0,45000,22266.638671875
995,0.5,45000,12426.5908203125
995,0.1,45000,21074.26171875
995,0.9,45000,2323.6552734375
995,0.01,45000,22187.1875
1003,0,45000,24565.337890625
1003,0.5,45000,11476.9345703125
1003,0.1,45000,22174.158203125
1003,0.9,45000,2454.336669921875
1003,0.01,45000,24439.611328125
1007,0,45000,18139.001953125
1007,0.5,45000,9482.6396484375
1007,0.1,45000,16710.0859375
1007,0.9,45000,1864.9259033203125
1007,0.01,45000,18055.671875
1011,0,45000,18817.3203125
1011,0.5,45000,9642.0537109375
1011,0.1,45000,16993.630859375
1011,0.9,45000,1898.7022705078125
1011,0.01,45000,18672.333984375
1027,0,45000,18443.451171875
1027,0.5,45000,8569.5595703125
1027,0.1,45000,16825.81640625
1027,0.9,45000,1872.637939453125
1027,0.01,45000,18302.3671875
1037,0,45000,24263.10546875
1037,0.5,45000,13267.1005859375
1037,0.1,45000,22774.00390625
1037,0.9,45000,2548.767822265625
1037,0.01,45000,24173.806640625
1041,0,45000,11236.9306640625
1041,0.5,45000,6584.896484375
1041,0.1,45000,10662.3583984375
1041,0.9,45000,1183.2177734375
1041,0.01,45000,11185.181640625
1043,0,45000,18835.732421875
1043,0.5,45000,9438.755859375
1043,0.1,45000,17314.07421875
1043,0.9,45000,1919.956787109375
1043,0.01,45000,18743.29296875
1047,0,45000,20725.244140625
1047,0.5,45000,10931.498046875
1047,0.1,45000,18925.958984375
1047,0.9,45000,2109.514892578125
1047,0.01,45000,20556.638671875
1055,0,45000,22766.345703125
1055,0.5,45000,12502.19921875
1055,0.1,45000,21473.341796875
1055,0.9,45000,2370.673583984375
1055,0.01,45000,22675.705078125
1057,0,45000,11254.3515625
1057,0.5,45000,6171.6103515625
1057,0.1,45000,10475.99609375
1057,0.9,45000,1169.406494140625
1057,0.01,45000,11198.474609375
1059,0,45000,23253.017578125
1059,0.5,45000,11865.34765625
1059,0.1,45000,21247.904296875
1059,0.9,45000,2360.49560546875
1059,0.01,45000,23143.951171875
1067,0,45000,18637.318359375
1067,0.5,45000,8647.6748046875
1067,0.1,45000,16963.7421875
1067,0.9,45000,1888.583251953125
1067,0.01,45000,18541.515625
1073,0,45000,16523.40234375
1073,0.5,45000,8360.5947265625
1073,0.1,45000,15079.408203125
1073,0.9,45000,1674.0621337890625
1073,0.01,45000,16353.279296875
1077,0,45000,22369.30078125
1077,0.5,45000,11147.375
1077,0.1,45000,20127.73828125
1077,0.9,45000,2249.419189453125
1077,0.01,45000,22182.0625
1079,0,45000,17250.9921875
1079,0.5,45000,8105.54248046875
1079,0.1,45000,16047.5859375
1079,0.9,45000,1787.69091796875
1079,0.01,45000,17173.638671875
1081,0,45000,13475.23046875
1081,0.5,45000,6516.1396484375
1081,0.1,45000,11780.9169921875
1081,0.9,45000,1308.743896484375
1081,0.01,45000,13246.513671875
1099,0,45000,16424.693359375
1099,0.5,45000,8217.560546875
1099,0.1,45000,14714.2548828125
1099,0.9,45000,1634.46630859375
1099,0.01,45000,16248.431640625
1101,0,45000,16386.71875
1101,0.5,45000,8549.919921875
1101,0.1,45000,14977.9453125
1101,0.9,45000,1663.431884765625
1101,0.01,45000,16231.3642578125
1111,0,45000,17253.44921875
1111,0.5,45000,8344.23046875
1111,0.1,45000,15840.7998046875
1111,0.9,45000,1751.7503662109375
1111,0.01,45000,17167.68359375
1115,0,45000,24574.09765625
1115,0.5,45000,12440.486328125
1115,0.1,45000,22624.251953125
1115,0.9,45000,2502.66162109375
1115,0.01,45000,24415.662109375
1119,0,45000,21562.634765625
1119,0.5,45000,10995.5478515625
1119,0.1,45000,19569.7578125
1119,0.9,45000,2175.6884765625
1119,0.01,45000,21409.955078125
1121,0,45000,11334.9287109375
1121,0.5,45000,5239.27978515625
1121,0.1,45000,9808.6064453125
1121,0.9,45000,1086.775146484375
1121,0.01,45000,11237.1591796875
1133,0,45000,12443.591796875
1133,0.5,45000,6333.17578125
1133,0.1,45000,11081.0771484375
1133,0.9,45000,1227.1024169921875
1133,0.01,45000,12341.6552734375
1135,0,45000,19740.10546875
1135,0.5,45000,10426.232421875
1135,0.1,45000,18891.095703125
1135,0.9,45000,2092.8701171875
1135,0.01,45000,19666.162109375
1137,0,45000,16495.357421875
1137,0.5,45000,8945.8798828125
1137,0.1,45000,15173.78515625
1137,0.9,45000,1692.4808349609375
1137,0.01,45000,16361.390625
1139,0,45000,23408.427734375
1139,0.5,45000,11624.3291015625
1139,0.1,45000,21652.439453125
1139,0.9,45000,2403.1748046875
1139,0.01,45000,23345.21875
1141,0,45000,12491.1162109375
1141,0.5,45000,6194.43701171875
1141,0.1,45000,11681.2060546875
1141,0.9,45000,1300.071533203125
1141,0.01,45000,12435.8955078125
1145,0,45000,18867.35546875
1145,0.5,45000,10227.287109375
1145,0.1,45000,17661.388671875
1145,0.9,45000,1978.033935546875
1145,0.01,45000,18743.056640625
1147,0,45000,15557.9443359375
1147,0.5,45000,8333.701171875
1147,0.1,45000,14199.775390625
1147,0.9,45000,1585.6158447265625
1147,0.01,45000,15497.830078125
1149,0,45000,22298.95703125
1149,0.5,45000,11043.0576171875
1149,0.1,45000,20075.72265625
1149,0.9,45000,2235.734375
1149,0.01,45000,22087.1953125
1157,0,45000,22017.68359375
1157,0.5,45000,10460.6904296875
1157,0.1,45000,19781.2890625
1157,0.9,45000,2202.05810546875
1157,0.01,45000,21910.0625
1159,0,45000,15667.1796875
1159,0.5,45000,8157.0771484375
1159,0.1,45000,14369.8662109375
1159,0.9,45000,1593.7027587890625
1159,0.01,45000,15638.1845703125
1165,0,45000,26822.7421875
1165,0.5,45000,13362.9150390625
1165,0.1,45000,24334.6796875
1165,0.9,45000,2711.481201171875
1165,0.01,45000,26610.39453125
1167,0,45000,19676.33203125
1167,0.5,45000,10269.419921875
1167,0.1,45000,18005.66796875
1167,0.9,45000,2000.4541015625
1167,0.01,45000,19523.9140625
1169,0,45000,14961.900390625
1169,0.5,45000,7595.5830078125
1169,0.1,45000,13545.701171875
1169,0.9,45000,1502.3076171875
1169,0.01,45000,14865.9326171875
1177,0,45000,11243.767578125
1177,0.5,45000,5681.265625
1177,0.1,45000,10245.34375
1177,0.9,45000,1140.1368408203125
1177,0.01,45000,11145.8837890625
1189,0,45000,21404.619140625
1189,0.5,45000,11284.0458984375
1189,0.1,45000,19790.9140625
1189,0.9,45000,2193.27392578125
1189,0.01,45000,21246.240234375
1191,0,45000,21106.880859375
1191,0.5,45000,10789.8916015625
1191,0.1,45000,19066.0859375
1191,0.9,45000,2119.666748046875
1191,0.01,45000,20940.763671875
1195,0,45000,23363.939453125
1195,0.5,45000,12765.671875
1195,0.1,45000,22028.166015625
1195,0.9,45000,2436.51025390625
1195,0.01,45000,23256.18359375
1199,0,45000,16519.50390625
1199,0.5,45000,8402.341796875
1199,0.1,45000,14962.3203125
1199,0.9,45000,1655.7410888671875
1199,0.01,45000,16427.69140625
1203,0,45000,19465.00390625
1203,0.5,45000,9696.46875
1203,0.1,45000,17398.048828125
1203,0.9,45000,1931.7440185546875
1203,0.01,45000,19249.55078125
1205,0,45000,20389.638671875
1205,0.5,45000,10412.1640625
1205,0.1,45000,18541.06640625
1205,0.9,45000,2070.72265625
1205,0.01,45000,20207.84375
1207,0,45000,24001.2421875
1207,0.5,45000,12898.990234375
1207,0.1,45000,22771.294921875
1207,0.9,45000,2532.845947265625
1207,0.01,45000,23914.53125
1211,0,45000,23354.029296875
1211,0.5,45000,11454.02734375
1211,0.1,45000,20768.603515625
1211,0.9,45000,2302.55859375
1211,0.01,45000,23166.75
1219,0,45000,18922.46484375
1219,0.5,45000,9149.765625
1219,0.1,45000,17167.341796875
1219,0.9,45000,1915.697265625
1219,0.01,45000,18845.5625
1227,0,45000,20569.564453125
1227,0.5,45000,10406.478515625
1227,0.1,45000,18671.15625
1227,0.9,45000,2077.309814453125
1227,0.01,45000,20403.876953125
1241,0,45000,23890.8359375
1241,0.5,45000,12187.7060546875
1241,0.1,45000,22052.916015625
1241,0.9,45000,2452.6318359375
1241,0.01,45000,23772.1015625
1243,0,45000,21086.306640625
1243,0.5,45000,10425.44140625
1243,0.1,45000,19260.875
1243,0.9,45000,2140.739501953125
1243,0.01,45000,20987.693359375
1247,0,45000,18030.23828125
1247,0.5,45000,8966.3466796875
1247,0.1,45000,16646.107421875
1247,0.9,45000,1843.1402587890625
1247,0.01,45000,17950.890625
1253,0,45000,11224.0380859375
1253,0.5,45000,6299.005859375
1253,0.1,45000,10309.9541015625
1253,0.9,45000,1146.1395263671875
1253,0.01,45000,11139.904296875
1255,0,45000,23206.64453125
1255,0.5,45000,12495.359375
1255,0.1,45000,21189.76171875
1255,0.9,45000,2344.264892578125
1255,0.01,45000,22979.595703125
1257,0,45000,14014.2255859375
1257,0.5,45000,7774.82275390625
1257,0.1,45000,13128.22265625
1257,0.9,45000,1464.816162109375
1257,0.01,45000,13953.115234375
1261,0,45000,19385.732421875
1261,0.5,45000,10274.240234375
1261,0.1,45000,17751.029296875
1261,0.9,45000,1980.8975830078125
1261,0.01,45000,19236.806640625
1263,0,45000,19426.341796875
1263,0.5,45000,10134.7109375
1263,0.1,45000,17609.900390625
1263,0.9,45000,1969.0191650390625
1263,0.01,45000,19299.236328125
1267,0,45000,15137.63671875
1267,0.5,45000,7501.34228515625
1267,0.1,45000,13946.31640625
1267,0.9,45000,1555.501953125
1267,0.01,45000,15058.68359375
1271,0,45000,18979.783203125
1271,0.5,45000,9252.6279296875
1271,0.1,45000,17423.46875
1271,0.9,45000,1938.595947265625
1271,0.01,45000,18879.046875
1273,0,45000,10775.4873046875
1273,0.5,45000,5419.2822265625
1273,0.1,45000,9716.421875
1273,0.9,45000,1072.3660888671875
1273,0.01,45000,10715.4814453125
1285,0,45000,23115.08984375
1285,0.5,45000,11753.005859375
1285,0.1,45000,20909.173828125
1285,0.9,45000,2327.279052734375
1285,0.01,45000,22937.666015625
1293,0,45000,22002.88671875
1293,0.5,45000,10912.17578125
1293,0.1,45000,19635.859375
1293,0.9,45000,2180.360595703125
1293,0.01,45000,21784.041015625
1299,0,45000,19074.24609375
1299,0.5,45000,9636.310546875
1299,0.1,45000,16935.4296875
1299,0.9,45000,1877.3232421875
1299,0.01,45000,18850.6640625
1313,0,45000,16231.029296875
1313,0.5,45000,8783.25390625
1313,0.1,45000,14884.64453125
1313,0.9,45000,1652.51611328125
1313,0.01,45000,16109.4716796875
1315,0,45000,25264.994140625
1315,0.5,45000,13423.375
1315,0.1,45000,23594.15234375
1315,0.9,45000,2610.287109375
1315,0.01,45000,25117.751953125
1317,0,45000,16316.8798828125
1317,0.5,45000,8561.111328125
1317,0.1,45000,14861.6982421875
1317,0.9,45000,1658.28125
1317,0.01,45000,16151.5107421875
1329,0,45000,11342.095703125
1329,0.5,45000,6595.67822265625
1329,0.1,45000,10688.669921875
1329,0.9,45000,1184.9356689453125
1329,0.01,45000,11255.4580078125
1333,0,45000,10298.185546875
1333,0.5,45000,5304.85888671875
1333,0.1,45000,9448.818359375
1333,0.9,45000,1049.68701171875
1333,0.01,45000,10240.4404296875
1337,0,45000,15043.787109375
1337,0.5,45000,7483.83056640625
1337,0.1,45000,13508.9208984375
1337,0.9,45000,1505.34765625
1337,0.01,45000,14935.03125
1339,0,45000,16554.955078125
1339,0.5,45000,8461.19921875
1339,0.1,45000,15830.2294921875
1339,0.9,45000,1761.0020751953125
1339,0.01,45000,16552.83984375
1343,0,45000,23981.015625
1343,0.5,45000,13355.59765625
1343,0.1,45000,22664.669921875
1343,0.9,45000,2512.508544921875
1343,0.01,45000,23923.640625
1345,0,45000,21043.12109375
1345,0.5,45000,10966.6826171875
1345,0.1,45000,19403.162109375
1345,0.9,45000,2161.311767578125
1345,0.01,45000,20893.99609375
1347,0,45000,21323.6171875
1347,0.5,45000,11197.3203125
1347,0.1,45000,19450.9140625
1347,0.9,45000,2168.343994140625
1347,0.01,45000,21159.673828125
1349,0,45000,11622.150390625
1349,0.5,45000,5932.59619140625
1349,0.1,45000,10473.365234375
1349,0.9,45000,1167.3262939453125
1349,0.01,45000,11550.4072265625
1351,0,45000,18201.095703125
1351,0.5,45000,9709.8544921875
1351,0.1,45000,16543.578125
1351,0.9,45000,1844.40185546875
1351,0.01,45000,18136.701171875
1355,0,45000,23383.935546875
1355,0.5,45000,12728.5791015625
1355,0.1,45000,21874.04296875
1355,0.9,45000,2427.220703125
1355,0.01,45000,23292.515625
1357,0,45000,11629.0146484375
1357,0.5,45000,6009.6845703125
1357,0.1,45000,10544.9794921875
1357,0.9,45000,1176.783447265625
1357,0.01,45000,11528.3828125
1363,0,45000,19213.57421875
1363,0.5,45000,10104.4140625
1363,0.1,45000,17636.05078125
1363,0.9,45000,1956.37255859375
1363,0.01,45000,19134.01171875
1371,0,45000,21154.396484375
1371,0.5,45000,10775.34375
1371,0.1,45000,19210.978515625
1371,0.9,45000,2142.780029296875
1371,0.01,45000,21021.568359375
1379,0,45000,18378.107421875
1379,0.5,45000,9189.5322265625
1379,0.1,45000,16648.96875
1379,0.9,45000,1857.3515625
1379,0.01,45000,18257.763671875
1383,0,45000,25262.7109375
1383,0.5,45000,12442.20703125
1383,0.1,45000,22753.91015625
1383,0.9,45000,2526.370361328125
1383,0.01,45000,25060.03125
1385,0,45000,21101.828125
1385,0.5,45000,10844.037109375
1385,0.1,45000,19478.763671875
1385,0.9,45000,2168.517333984375
1385,0.01,45000,20945.6015625
1387,0,45000,17177.623046875
1387,0.5,45000,7916.80419921875
1387,0.1,45000,15000.26953125
1387,0.9,45000,1674.10009765625
1387,0.01,45000,17164.44921875
1389,0,45000,16808.3515625
1389,0.5,45000,8613.361328125
1389,0.1,45000,15337.2255859375
1389,0.9,45000,1710.7718505859375
1389,0.01,45000,16680.89453125
1391,0,45000,19011.70703125
1391,0.5,45000,10403.9716796875
1391,0.1,45000,17329.357421875
1391,0.9,45000,1923.9354248046875
1391,0.01,45000,18892.177734375
1393,0,45000,12644.6875
1393,0.5,45000,6668.57421875
1393,0.1,45000,11743.0009765625
1393,0.9,45000,1298.5958251953125
1393,0.01,45000,12556.328125
1397,0,45000,11939.6513671875
1397,0.5,45000,6211.37451171875
1397,0.1,45000,11127.4326171875
1397,0.9,45000,1241.9326171875
1397,0.01,45000,11862.0703125
1401,0,45000,11312.4208984375
1401,0.5,45000,6590.85888671875
1401,0.1,45000,10742.60546875
1401,0.9,45000,1194.8001708984375
1401,0.01,45000,11257.4443359375
1403,0,45000,16310.1298828125
1403,0.5,45000,8351.7646484375
1403,0.1,45000,14778.3603515625
1403,0.9,45000,1641.6148681640625
1403,0.01,45000,16246.59375
1405,0,45000,22901.466796875
1405,0.5,45000,11473.205078125
1405,0.1,45000,20790.11328125
1405,0.9,45000,2313.783203125
1405,0.01,45000,22664.291015625
1411,0,45000,24565.1796875
1411,0.5,45000,11012.2978515625
1411,0.1,45000,21492.244140625
1411,0.9,45000,2384.10888671875
1411,0.01,45000,24412.64453125
1415,0,45000,24444.3515625
1415,0.5,45000,12540.3740234375
1415,0.1,45000,22578.701171875
1415,0.9,45000,2496.546875
1415,0.01,45000,24285.400390625
1417,0,45000,16626.009765625
1417,0.5,45000,7787.98193359375
1417,0.1,45000,15127.53125
1417,0.9,45000,1679.865478515625
1417,0.01,45000,16529.564453125
1437,0,45000,22336.7890625
1437,0.5,45000,11122.1484375
1437,0.1,45000,20107.18359375
1437,0.9,45000,2242.18994140625
1437,0.01,45000,22143.103515625
1441,0,45000,9786.515625
1441,0.5,45000,5001.58154296875
1441,0.1,45000,9198.8984375
1441,0.9,45000,1025.393310546875
1441,0.01,45000,9713.001953125
1457,0,45000,12030.06640625
1457,0.5,45000,5818.49609375
1457,0.1,45000,10774.5048828125
1457,0.9,45000,1199.6268310546875
1457,0.01,45000,11950.177734375
1461,0,45000,18397.42578125
1461,0.5,45000,9343.080078125
1461,0.1,45000,16607.005859375
1461,0.9,45000,1848.7242431640625
1461,0.01,45000,18203.693359375
1465,0,45000,16742.017578125
1465,0.5,45000,8627.791015625
1465,0.1,45000,15619.3408203125
1465,0.9,45000,1740.682861328125
1465,0.01,45000,16608.515625
1469,0,45000,22401.66796875
1469,0.5,45000,11296.4541015625
1469,0.1,45000,20586.654296875
1469,0.9,45000,2292.58447265625
1469,0.01,45000,22264.8671875
1473,0,45000,13719.994140625
1473,0.5,45000,7624.451171875
1473,0.1,45000,12868.55078125
1473,0.9,45000,1431.6942138671875
1473,0.01,45000,13683.435546875
1477,0,45000,12075.927734375
1477,0.5,45000,6438.98046875
1477,0.1,45000,11205.8359375
1477,0.9,45000,1243.984375
1477,0.01,45000,12034.2158203125
1497,0,45000,17469.41015625
1497,0.5,45000,9144.845703125
1497,0.1,45000,15962.6826171875
1497,0.9,45000,1778.715576171875
1497,0.01,45000,17332.21484375
1501,0,45000,10626.30859375
1501,0.5,45000,5535.662109375
1501,0.1,45000,9686.07421875
1501,0.9,45000,1074.856689453125
1501,0.01,45000,10585.9365234375
1507,0,45000,21234.60546875
1507,0.5,45000,10804.48046875
1507,0.1,45000,19242.955078125
1507,0.9,45000,2139.029052734375
1507,0.01,45000,21056.486328125
1509,0,45000,22486.158203125
1509,0.5,45000,11171.5400390625
1509,0.1,45000,20188.091796875
1509,0.9,45000,2251.059814453125
1509,0.01,45000,22273.41015625
1513,0,45000,24747.703125
1513,0.5,45000,12677.216796875
1513,0.1,45000,22833.314453125
1513,0.9,45000,2523.954833984375
1513,0.01,45000,24665.01171875
1517,0,45000,20439.2578125
1517,0.5,45000,10635.5185546875
1517,0.1,45000,18614.94921875
1517,0.9,45000,2073.47509765625
1517,0.01,45000,20341.8671875
1527,0,45000,27934.93359375
1527,0.5,45000,13975.4189453125
1527,0.1,45000,25199.322265625
1527,0.9,45000,2805.671875
1527,0.01,45000,27712.546875
1529,0,45000,12031.9443359375
1529,0.5,45000,6431.7900390625
1529,0.1,45000,10981.92578125
1529,0.9,45000,1220.9219970703125
1529,0.01,45000,11939.626953125
1535,0,45000,20367.56640625
1535,0.5,45000,11044.0244140625
1535,0.1,45000,19505.28125
1535,0.9,45000,2165.912109375
1535,0.01,45000,20270.48828125
1537,0,45000,17544.359375
1537,0.5,45000,9017.359375
1537,0.1,45000,15732.4033203125
1537,0.9,45000,1755.2442626953125
1537,0.01,45000,17380.033203125
1541,0,45000,11186.0078125
1541,0.5,45000,5569.3974609375
1541,0.1,45000,10044.0625
1541,0.9,45000,1112.8944091796875
1541,0.01,45000,11154.4814453125
1555,0,45000,24668.76953125
1555,0.5,45000,13150.3349609375
1555,0.1,45000,23021.603515625
1555,0.9,45000,2548.48291015625
1555,0.01,45000,24528.11328125
1561,0,45000,11295.7939453125
1561,0.5,45000,5777.2919921875
1561,0.1,45000,10322.46484375
1561,0.9,45000,1145.2874755859375
1561,0.01,45000,11178.5537109375
1563,0,45000,18816.00390625
1563,0.5,45000,9723.01953125
1563,0.1,45000,16848.8125
1563,0.9,45000,1873.697998046875
1563,0.01,45000,18626.9296875
1565,0,45000,23158.220703125
1565,0.5,45000,11430.9697265625
1565,0.1,45000,20823.265625
1565,0.9,45000,2326.969970703125
1565,0.01,45000,22953.142578125
1569,0,45000,14563.6796875
1569,0.5,45000,7918.5302734375
1569,0.1,45000,13351.78515625
1569,0.9,45000,1480.973876953125
1569,0.01,45000,14388.2236328125
1577,0,45000,11263.3623046875
1577,0.5,45000,5319.56591796875
1577,0.1,45000,10341.927734375
1577,0.9,45000,1154.345703125
1577,0.01,45000,11177.455078125
1585,0,45000,21086.359375
1585,0.5,45000,10914.53515625
1585,0.1,45000,19437.908203125
1585,0.9,45000,2163.0478515625
1585,0.01,45000,20943.966796875
1589,0,45000,11203.1962890625
1589,0.5,45000,6281.7744140625
1589,0.1,45000,10274.7978515625
1589,0.9,45000,1141.1505126953125
1589,0.01,45000,11117.74609375
1591,0,45000,16017.3740234375
1591,0.5,45000,8301.6767578125
1591,0.1,45000,14486.458984375
1591,0.9,45000,1604.451904296875
1591,0.01,45000,15983.548828125
1603,0,45000,18595.0546875
1603,0.5,45000,9117.7626953125
1603,0.1,45000,16871.48046875
1603,0.9,45000,1870.7509765625
1603,0.01,45000,18472.435546875
1623,0,45000,19815.72265625
1623,0.5,45000,10651.9326171875
1623,0.1,45000,18072.072265625
1623,0.9,45000,2001.0546875
1623,0.01,45000,19679.083984375
1631,0,45000,21443.275390625
1631,0.5,45000,10585.236328125
1631,0.1,45000,19472.73828125
1631,0.9,45000,2157.745361328125
1631,0.01,45000,21262.650390625
1633,0,45000,12306.3056640625
1633,0.5,45000,5990.26220703125
1633,0.1,45000,10922.822265625
1633,0.9,45000,1209.9566650390625
1633,0.01,45000,12222.4931640625
1639,0,45000,19011.26953125
1639,0.5,45000,9683.87890625
1639,0.1,45000,17327.8828125
1639,0.9,45000,1926.85400390625
1639,0.01,45000,18884.365234375
1641,0,45000,17235.60546875
1641,0.5,45000,9038.001953125
1641,0.1,45000,15777.5166015625
1641,0.9,45000,1751.414794921875
1641,0.01,45000,17117.185546875
1643,0,45000,18132.416015625
1643,0.5,45000,9515.6435546875
1643,0.1,45000,16799.640625
1643,0.9,45000,1869.1373291015625
1643,0.01,45000,18076.51171875
1649,0,45000,22182.41015625
1649,0.5,45000,10936.8330078125
1649,0.1,45000,20288.669921875
1649,0.9,45000,2265.91162109375
1649,0.01,45000,22012.736328125
1651,0,45000,18758.263671875
1651,0.5,45000,9916.4716796875
1651,0.1,45000,17343.97265625
1651,0.9,45000,1927.840576171875
1651,0.01,45000,18715.55078125
1655,0,45000,23366.1796875
1655,0.5,45000,12742.6474609375
1655,0.1,45000,21806.943359375
1655,0.9,45000,2404.498779296875
1655,0.01,45000,23216.09765625
1661,0,45000,11684.0078125
1661,0.5,45000,6122.90625
1661,0.1,45000,10857.341796875
1661,0.9,45000,1213.2935791015625
1661,0.01,45000,11603.86328125
1671,0,45000,28013.607421875
1671,0.5,45000,13994.2255859375
1671,0.1,45000,25316.203125
1671,0.9,45000,2806.587158203125
1671,0.01,45000,27775.708984375
1673,0,45000,13817.515625
1673,0.5,45000,7028.29296875
1673,0.1,45000,12581.9951171875
1673,0.9,45000,1391.5711669921875
1673,0.01,45000,13704.291015625
1679,0,45000,17629.9296875
1679,0.5,45000,9736.78515625
1679,0.1,45000,16399.908203125
1679,0.9,45000,1828.1148681640625
1679,0.01,45000,17566.75
1685,0,45000,20954.517578125
1685,0.5,45000,10062.19921875
1685,0.1,45000,18479.205078125
1685,0.9,45000,2059.415283203125
1685,0.01,45000,20714.669921875
1687,0,45000,16275.6728515625
1687,0.5,45000,8880.30859375
1687,0.1,45000,15386.0771484375
1687,0.9,45000,1714.1046142578125
1687,0.01,45000,16174.412109375
1689,0,45000,11246.3896484375
1689,0.5,45000,6547.73681640625
1689,0.1,45000,10680.1875
1689,0.9,45000,1188.3427734375
1689,0.01,45000,11199.6123046875
1691,0,45000,20989.837890625
1691,0.5,45000,10638.75390625
1691,0.1,45000,19038.58203125
1691,0.9,45000,2111.6982421875
1691,0.01,45000,20915.65234375
1703,0,45000,17527.66796875
1703,0.5,45000,8522.0283203125
1703,0.1,45000,16220.1103515625
1703,0.9,45000,1799.55126953125
1703,0.01,45000,17390.640625
1707,0,45000,27845.181640625
1707,0.5,45000,13999.1630859375
1707,0.1,45000,25196.7734375
1707,0.9,45000,2799.867431640625
1707,0.01,45000,27597.25390625
1711,0,45000,19793.302734375
1711,0.5,45000,9418.4052734375
1711,0.1,45000,17528.10546875
1711,0.9,45000,1945.880126953125
1711,0.01,45000,19576.1484375
1713,0,45000,17391.5
1713,0.5,45000,8981.849609375
1713,0.1,45000,15941.728515625
1713,0.9,45000,1763.0733642578125
1713,0.01,45000,17239.025390625
1717,0,45000,25175.626953125
1717,0.5,45000,12376.6513671875
1717,0.1,45000,22900.91796875
1717,0.9,45000,2545.46044921875
1717,0.01,45000,25023.59765625
1727,0,45000,16671.251953125
1727,0.5,45000,8772.5927734375
1727,0.1,45000,15611.6845703125
1727,0.9,45000,1734.7255859375
1727,0.01,45000,16569.982421875
1731,0,45000,16968.23828125
1731,0.5,45000,8341.904296875
1731,0.1,45000,15168.6689453125
1731,0.9,45000,1687.534912109375
1731,0.01,45000,16856.751953125
1735,0,45000,25464.9375
1735,0.5,45000,12185.3359375
1735,0.1,45000,22937.798828125
1735,0.9,45000,2543.226806640625
1735,0.01,45000,25223.263671875
1739,0,45000,16817.625
1739,0.5,45000,9530.8994140625
1739,0.1,45000,15623.9384765625
1739,0.9,45000,1735.828369140625
1739,0.01,45000,16759.6015625
1745,0,45000,21268.005859375
1745,0.5,45000,11291.8857421875
1745,0.1,45000,19548.525390625
1745,0.9,45000,2179.237060546875
1745,0.01,45000,21145.62109375
1751,0,45000,23979.595703125
1751,0.5,45000,11668.3896484375
1751,0.1,45000,21758.56640625
1751,0.9,45000,2414.7158203125
1751,0.01,45000,23836.427734375
1757,0,45000,10765.0205078125
1757,0.5,45000,5618.328125
1757,0.1,45000,9998.583984375
1757,0.9,45000,1113.777587890625
1757,0.01,45000,10671.484375
1761,0,45000,11230.1240234375
1761,0.5,45000,6531.072265625
1761,0.1,45000,10660.6142578125
1761,0.9,45000,1187.8336181640625
1761,0.01,45000,11168.3134765625
1763,0,45000,19429.11328125
1763,0.5,45000,8700.4541015625
1763,0.1,45000,16483.806640625
1763,0.9,45000,1829.604248046875
1763,0.01,45000,19317.814453125
1765,0,45000,23694.669921875
1765,0.5,45000,12056.0517578125
1765,0.1,45000,21621.23046875
1765,0.9,45000,2406.372314453125
1765,0.01,45000,23555.78515625
1769,0,45000,16753.990234375
1769,0.5,45000,8447.9228515625
1769,0.1,45000,15255.29296875
1769,0.9,45000,1697.4007568359375
1769,0.01,45000,16582.0234375
1779,0,45000,22754.9296875
1779,0.5,45000,11614.865234375
1779,0.1,45000,20566.248046875
1779,0.9,45000,2285.0322265625
1779,0.01,45000,22589.32421875
1781,0,45000,21633.953125
1781,0.5,45000,11292.599609375
1781,0.1,45000,19823.025390625
1781,0.9,45000,2209.213134765625
1781,0.01,45000,21472.552734375
1793,0,45000,11480.23046875
1793,0.5,45000,5525.02978515625
1793,0.1,45000,10554.7587890625
1793,0.9,45000,1168.3133544921875
1793,0.01,45000,11396.890625
1795,0,45000,25251.77734375
1795,0.5,45000,13526.5615234375
1795,0.1,45000,23581.703125
1795,0.9,45000,2615.68701171875
1795,0.01,45000,25105.06640625
1797,0,45000,21642.138671875
1797,0.5,45000,11024.5625
1797,0.1,45000,19512.650390625
1797,0.9,45000,2174.5302734375
1797,0.01,45000,21472.2109375
1799,0,45000,22725.279296875
1799,0.5,45000,11833.78515625
1799,0.1,45000,20951.33984375
1799,0.9,45000,2327.64599609375
1799,0.01,45000,22610.79296875
1803,0,45000,18815.625
1803,0.5,45000,9869.5810546875
1803,0.1,45000,17113.19140625
1803,0.9,45000,1893.3800048828125
1803,0.01,45000,18655.013671875
1807,0,45000,17415.970703125
1807,0.5,45000,10010.900390625
1807,0.1,45000,16216.7451171875
1807,0.9,45000,1807.24755859375
1807,0.01,45000,17336.861328125
1817,0,45000,11625.294921875
1817,0.5,45000,6025.6201171875
1817,0.1,45000,10595.986328125
1817,0.9,45000,1177.0289306640625
1817,0.01,45000,11574.4208984375
1819,0,45000,24520.919921875
1819,0.5,45000,13267.767578125
1819,0.1,45000,23177.865234375
1819,0.9,45000,2581.396484375
1819,0.01,45000,24402.126953125
1821,0,45000,16288.0126953125
1821,0.5,45000,8629.9873046875
1821,0.1,45000,14919.98828125
1821,0.9,45000,1654.6273193359375
1821,0.01,45000,16142.0576171875
1829,0,45000,11332.9853515625
1829,0.5,45000,5946.8505859375
1829,0.1,45000,10478.466796875
1829,0.9,45000,1164.314697265625
1829,0.01,45000,11256.59375
1835,0,45000,24473.380859375
1835,0.5,45000,12383.134765625
1835,0.1,45000,22490.763671875
1835,0.9,45000,2494.8369140625
1835,0.01,45000,24296.55859375
1837,0,45000,13452.92578125
1837,0.5,45000,6673.375
1837,0.1,45000,12073.1171875
1837,0.9,45000,1347.271728515625
1837,0.01,45000,13335.2373046875
1839,0,45000,18510.806640625
1839,0.5,45000,9580.306640625
1839,0.1,45000,16775.64453125
1839,0.9,45000,1866.79248046875
1839,0.01,45000,18353.8671875
1841,0,45000,14926.560546875
1841,0.5,45000,7492.44287109375
1841,0.1,45000,13495.056640625
1841,0.9,45000,1496.850341796875
1841,0.01,45000,14824.005859375
1843,0,45000,20422.666015625
1843,0.5,45000,10224.7548828125
1843,0.1,45000,18543.671875
1843,0.9,45000,2057.79833984375
1843,0.01,45000,20441.984375
1851,0,45000,21188.150390625
1851,0.5,45000,10882.845703125
1851,0.1,45000,19275.810546875
1851,0.9,45000,2139.767333984375
1851,0.01,45000,21019.056640625
1853,0,45000,24468.896484375
1853,0.5,45000,13313.287109375
1853,0.1,45000,23002.3046875
1853,0.9,45000,2548.353271484375
1853,0.01,45000,24375.84375
1857,0,45000,17473.875
1857,0.5,45000,9084.05078125
1857,0.1,45000,16001.89453125
1857,0.9,45000,1781.0130615234375
1857,0.01,45000,17324.1875
1865,0,45000,21091.669921875
1865,0.5,45000,10455.787109375
1865,0.1,45000,19053.349609375
1865,0.9,45000,2122.6611328125
1865,0.01,45000,20888.912109375
1883,0,45000,23402.193359375
1883,0.5,45000,11389.9384765625
1883,0.1,45000,20700.158203125
1883,0.9,45000,2297.23291015625
1883,0.01,45000,23183.65625
1891,0,45000,13903.4560546875
1891,0.5,45000,6932.9140625
1891,0.1,45000,12739.177734375
1891,0.9,45000,1406.0230712890625
1891,0.01,45000,13864.65625
1893,0,45000,17978.2265625
1893,0.5,45000,9267.4931640625
1893,0.1,45000,16380.0546875
1893,0.9,45000,1812.404296875
1893,0.01,45000,17828.224609375
1895,0,45000,23617.642578125
1895,0.5,45000,12762.9365234375
1895,0.1,45000,21900.453125
1895,0.9,45000,2427.9443359375
1895,0.01,45000,23459.640625
1897,0,45000,12940.0791015625
1897,0.5,45000,6411.42236328125
1897,0.1,45000,11989.18359375
1897,0.9,45000,1335.005615234375
1897,0.01,45000,12847.9599609375
1903,0,45000,20650.857421875
1903,0.5,45000,10363.109375
1903,0.1,45000,18816.94921875
1903,0.9,45000,2088.4189453125
1903,0.01,45000,20501.001953125
1909,0,45000,11513.412109375
1909,0.5,45000,5953.9638671875
1909,0.1,45000,10442.2529296875
1909,0.9,45000,1160.2047119140625
1909,0.01,45000,11415.033203125
1915,0,45000,25221.86328125
1915,0.5,45000,13430.14453125
1915,0.1,45000,23536.87890625
1915,0.9,45000,2609.79345703125
1915,0.01,45000,25087.662109375
1919,0,45000,16470.6875
1919,0.5,45000,8877.9912109375
1919,0.1,45000,15137.283203125
1919,0.9,45000,1683.74365234375
1919,0.01,45000,16415.39453125
1921,0,45000,19755.025390625
1921,0.5,45000,10239.900390625
1921,0.1,45000,18148.3515625
1921,0.9,45000,2005.1356201171875
1921,0.01,45000,19533.34375
1923,0,45000,19336.5234375
1923,0.5,45000,9939.453125
1923,0.1,45000,17915.216796875
1923,0.9,45000,1991.6865234375
1923,0.01,45000,19286.224609375
1927,0,45000,20143.37890625
1927,0.5,45000,10392.1640625
1927,0.1,45000,18369.828125
1927,0.9,45000,2046.6968994140625
1927,0.01,45000,20059.8515625
1929,0,45000,17641.171875
1929,0.5,45000,9268.404296875
1929,0.1,45000,16114.6494140625
1929,0.9,45000,1795.6844482421875
1929,0.01,45000,17523.396484375
1937,0,45000,19467.673828125
1937,0.5,45000,9546.537109375
1937,0.1,45000,17268.27734375
1937,0.9,45000,1928.24169921875
1937,0.01,45000,19230.857421875
1939,0,45000,16961.107421875
1939,0.5,45000,9114.9931640625
1939,0.1,45000,15680.482421875
1939,0.9,45000,1735.02294921875
1939,0.01,45000,16862.107421875
1941,0,45000,21517.740234375
1941,0.5,45000,10862.4990234375
1941,0.1,45000,19444.388671875
1941,0.9,45000,2160.401611328125
1941,0.01,45000,21328.58984375
1943,0,45000,18049.849609375
1943,0.5,45000,9036.353515625
1943,0.1,45000,16787.142578125
1943,0.9,45000,1854.4454345703125
1943,0.01,45000,17988.673828125
1945,0,45000,16955.583984375
1945,0.5,45000,9325.0556640625
1945,0.1,45000,15830.1904296875
1945,0.9,45000,1760.599609375
1945,0.01,45000,16834.841796875
1957,0,45000,10622.482421875
1957,0.5,45000,5054.37939453125
1957,0.1,45000,9732.662109375
1957,0.9,45000,1081.1966552734375
1957,0.01,45000,10583.00390625
1959,0,45000,27968.681640625
1959,0.5,45000,14041.7509765625
1959,0.1,45000,25237.744140625
1959,0.9,45000,2805.830322265625
1959,0.01,45000,27722.1328125
1961,0,45000,16991.947265625
1961,0.5,45000,8925.73828125
1961,0.1,45000,15461.9384765625
1961,0.9,45000,1717.505859375
1961,0.01,45000,16898.216796875
1963,0,45000,16379.9697265625
1963,0.5,45000,7804.71875
1963,0.1,45000,15384.3427734375
1963,0.9,45000,1707.1856689453125
1963,0.01,45000,16313.744140625
1967,0,45000,19058.693359375
1967,0.5,45000,9458.392578125
1967,0.1,45000,16887.798828125
1967,0.9,45000,1879.7431640625
1967,0.01,45000,18863.189453125
1969,0,45000,11233.2822265625
1969,0.5,45000,5677.22265625
1969,0.1,45000,10198.0830078125
1969,0.9,45000,1137.92919921875
1969,0.01,45000,11131.9853515625
1977,0,45000,14437.40625
1977,0.5,45000,7879.13671875
1977,0.1,45000,13425.46875
1977,0.9,45000,1493.2523193359375
1977,0.01,45000,14362.0751953125
1981,0,45000,11605.53515625
1981,0.5,45000,6358.119140625
1981,0.1,45000,10733.51171875
1981,0.9,45000,1191.9698486328125
1981,0.01,45000,11520.9638671875
1983,0,45000,19795.52734375
1983,0.5,45000,10284.9052734375
1983,0.1,45000,18077.119140625
1983,0.9,45000,2001.7220458984375
1983,0.01,45000,19639.501953125
1985,0,45000,19000.8828125
1985,0.5,45000,9925.21484375
1985,0.1,45000,17624.28515625
1985,0.9,45000,1963.771728515625
1985,0.01,45000,18830.97265625
1991,0,45000,14386.7392578125
1991,0.5,45000,7249.203125
1991,0.1,45000,12889.1728515625
1991,0.9,45000,1428.3433837890625
1991,0.01,45000,14235.3134765625
2005,0,45000,22085.025390625
2005,0.5,45000,11364.876953125
2005,0.1,45000,20012.478515625
2005,0.9,45000,2236.51611328125
2005,0.01,45000,21942.345703125
2019,0,45000,17643.685546875
2019,0.5,45000,8859.3017578125
2019,0.1,45000,15905.31640625
2019,0.9,45000,1764.4344482421875
2019,0.01,45000,17491.427734375
2021,0,45000,11826.2783203125
2021,0.5,45000,5942.87060546875
2021,0.1,45000,10554.1923828125
2021,0.9,45000,1170.0433349609375
2021,0.01,45000,11752.1796875
2031,0,45000,18781.28515625
2031,0.5,45000,9903.9521484375
2031,0.1,45000,17247.716796875
2031,0.9,45000,1916.8656005859375
2031,0.01,45000,18631.751953125
2033,0,45000,11254.7568359375
2033,0.5,45000,5334.0234375
2033,0.1,45000,10346.44140625
2033,0.9,45000,1146.280029296875
2033,0.01,45000,11177.27734375
2041,0,45000,16717.265625
2041,0.5,45000,7991.2158203125
2041,0.1,45000,15194.5068359375
2041,0.9,45000,1692.16455078125
2041,0.01,45000,16633.2890625
2045,0,45000,21351.599609375
2045,0.5,45000,11202.6318359375
2045,0.1,45000,19508.83984375
2045,0.9,45000,2166.97705078125
2045,0.01,45000,21183.6484375
2047,0,45000,21349.080078125
2047,0.5,45000,11023.7705078125
2047,0.1,45000,19687.4453125
2047,0.9,45000,2187.890380859375
2047,0.01,45000,21273.412109375
2049,0,45000,13748.47265625
2049,0.5,45000,7512.42626953125
2049,0.1,45000,12750.7939453125
2049,0.9,45000,1416.3519287109375
2049,0.01,45000,13664.7529296875
2051,0,45000,18819.2578125
2051,0.5,45000,9578.43359375
2051,0.1,45000,17216.62109375
2051,0.9,45000,1913.1370849609375
2051,0.01,45000,18671.818359375
2059,0,45000,17941.13671875
2059,0.5,45000,9867.0009765625
2059,0.1,45000,16631.375
2059,0.9,45000,1847.0179443359375
2059,0.01,45000,17894.84765625
2071,0,45000,15770.2138671875
2071,0.5,45000,7977.123046875
2071,0.1,45000,14093.9306640625
2071,0.9,45000,1565.126953125
2071,0.01,45000,15675.4658203125
2073,0,45000,17387.119140625
2073,0.5,45000,9101.9228515625
2073,0.1,45000,15892.587890625
2073,0.9,45000,1758.3770751953125
2073,0.01,45000,17262.560546875
2077,0,45000,10150.8515625
2077,0.5,45000,5433.48388671875
2077,0.1,45000,9449.9462890625
2077,0.9,45000,1054.3607177734375
2077,0.01,45000,10094.314453125
2095,0,45000,20724.751953125
2095,0.5,45000,11900.2099609375
2095,0.1,45000,19780.015625
2095,0.9,45000,2191.248291015625
2095,0.01,45000,20648.451171875
2101,0,45000,11850.3935546875
2101,0.5,45000,6170.99267578125
2101,0.1,45000,10954.8681640625
2101,0.9,45000,1213.572509765625
2101,0.01,45000,11761.21875
2103,0,45000,22780.666015625
2103,0.5,45000,11376.3193359375
2103,0.1,45000,20636.189453125
2103,0.9,45000,2286.921142578125
2103,0.01,45000,22603.609375
2105,0,45000,19629.439453125
2105,0.5,45000,10622.3115234375
2105,0.1,45000,18119.564453125
2105,0.9,45000,2005.6185302734375
2105,0.01,45000,19471.294921875
2117,0,45000,19284.716796875
2117,0.5,45000,9408.0234375
2117,0.1,45000,17363.296875
2117,0.9,45000,1929.9365234375
2117,0.01,45000,19170.5546875
2119,0,45000,19115.46484375
2119,0.5,45000,10587.8037109375
2119,0.1,45000,18009.30078125
2119,0.9,45000,1998.5164794921875
2119,0.01,45000,19070.775390625
2123,0,45000,18265.673828125
2123,0.5,45000,9388.580078125
2123,0.1,45000,16922.03515625
2123,0.9,45000,1879.8046875
2123,0.01,45000,18181.060546875
2127,0,45000,21713.0390625
2127,0.5,45000,11078.6181640625
2127,0.1,45000,19771.92578125
2127,0.9,45000,2206.958251953125
2127,0.01,45000,21523.08984375
2147,0,45000,20772.40625
2147,0.5,45000,10278.3095703125
2147,0.1,45000,18851.99609375
2147,0.9,45000,2098.5390625
2147,0.01,45000,20678.705078125
2149,0,45000,11328.548828125
2149,0.5,45000,5953.54150390625
2149,0.1,45000,10673.22265625
2149,0.9,45000,1185.7557373046875
2149,0.01,45000,11286.8837890625
2155,0,45000,24788.67578125
2155,0.5,45000,13312.1435546875
2155,0.1,45000,23223.728515625
2155,0.9,45000,2576.636962890625
2155,0.01,45000,24609.8125
2157,0,45000,22462.455078125
2157,0.5,45000,11173.9892578125
2157,0.1,45000,20208.259765625
2157,0.9,45000,2252.3095703125
2157,0.01,45000,22240.677734375
2159,0,45000,23740.59375
2159,0.5,45000,11219.548828125
2159,0.1,45000,21488.2265625
2159,0.9,45000,2386.916259765625
2159,0.01,45000,23659.572265625
2165,0,45000,20144.427734375
2165,0.5,45000,9880.24609375
2165,0.1,45000,18247.421875
2165,0.9,45000,2041.33642578125
2165,0.01,45000,20005.21484375
2167,0,45000,17990.734375
2167,0.5,45000,8951.6435546875
2167,0.1,45000,16360.677734375
2167,0.9,45000,1820.918701171875
2167,0.01,45000,17825.1171875
2171,0,45000,19051.888671875
2171,0.5,45000,9260.6650390625
2171,0.1,45000,17206.28125
2171,0.9,45000,1914.62060546875
2171,0.01,45000,18959.990234375
2173,0,45000,21590.70703125
2173,0.5,45000,11375.6318359375
2173,0.1,45000,19917.26953125
2173,0.9,45000,2208.7216796875
2173,0.01,45000,21459.12890625
2177,0,45000,15183.33203125
2177,0.5,45000,7485.1787109375
2177,0.1,45000,13498.142578125
2177,0.9,45000,1502.945556640625
2177,0.01,45000,15041.65625
2181,0,45000,16502.51171875
2181,0.5,45000,8731.654296875
2181,0.1,45000,15170.26953125
2181,0.9,45000,1685.378173828125
2181,0.01,45000,16349.248046875
2183,0,45000,16917.7734375
2183,0.5,45000,8361.669921875
2183,0.1,45000,15198.658203125
2183,0.9,45000,1689.085693359375
2183,0.01,45000,16830.16015625
2189,0,45000,12362.5546875
2189,0.5,45000,6113.060546875
2189,0.1,45000,11165.0859375
2189,0.9,45000,1241.632080078125
2189,0.01,45000,12249.3798828125
2191,0,45000,17653.328125
2191,0.5,45000,8715.6171875
2191,0.1,45000,16081.611328125
2191,0.9,45000,1783.6314697265625
2191,0.01,45000,17492.912109375
2195,0,45000,21503.22265625
2195,0.5,45000,12169.119140625
2195,0.1,45000,20392.623046875
2195,0.9,45000,2258.399169921875
2195,0.01,45000,21378.662109375
2199,0,45000,20865.13671875
2199,0.5,45000,10815.8935546875
2199,0.1,45000,19019.275390625
2199,0.9,45000,2113.109375
2199,0.01,45000,20681.8046875
2201,0,45000,10341.3251953125
2201,0.5,45000,5723.0791015625
2201,0.1,45000,9595.337890625
2201,0.9,45000,1068.6036376953125
2201,0.01,45000,10291.5693359375
2215,0,45000,24186.560546875
2215,0.5,45000,11665.3134765625
2215,0.1,45000,21979.537109375
2215,0.9,45000,2436.18115234375
2215,0.01,45000,23971.451171875
2217,0,45000,14648.3818359375
2217,0.5,45000,7935.74365234375
2217,0.1,45000,13488.888671875
2217,0.9,45000,1501.1395263671875
2217,0.01,45000,14526.1845703125
2219,0,45000,23530.697265625
2219,0.5,45000,11531.5625
2219,0.1,45000,20855.4453125
2219,0.9,45000,2317.581298828125
2219,0.01,45000,23333.302734375
2227,0,45000,23320.994140625
2227,0.5,45000,12516.3056640625
2227,0.1,45000,22179.52734375
2227,0.9,45000,2469.383544921875
2227,0.01,45000,23214.8046875
2229,0,45000,19496.4375
2229,0.5,45000,9933.0712890625
2229,0.1,45000,17684.123046875
2229,0.9,45000,1966.3677978515625
2229,0.01,45000,19344.744140625
2231,0,45000,18689.458984375
2231,0.5,45000,8424.021484375
2231,0.1,45000,17102.990234375
2231,0.9,45000,1897.8680419921875
2231,0.01,45000,18605.744140625
2245,0,45000,21795.30078125
2245,0.5,45000,10635.5712890625
2245,0.1,45000,19608.337890625
2245,0.9,45000,2177.427001953125
2245,0.01,45000,21577.41796875
2249,0,45000,18735.966796875
2249,0.5,45000,9757.71484375
2249,0.1,45000,16833.935546875
2249,0.9,45000,1871.301025390625
2249,0.01,45000,18549.681640625
2253,0,45000,16174.638671875
2253,0.5,45000,8555.1162109375
2253,0.1,45000,14819.494140625
2253,0.9,45000,1645.9677734375
2253,0.01,45000,16017.9814453125
2257,0,45000,14795.9912109375
2257,0.5,45000,7300.42919921875
2257,0.1,45000,13382.462890625
2257,0.9,45000,1487.0576171875
2257,0.01,45000,14698.251953125
2263,0,45000,16728.314453125
2263,0.5,45000,7923.68359375
2263,0.1,45000,15076.8427734375
2263,0.9,45000,1668.5501708984375
2263,0.01,45000,16674.193359375
2271,0,45000,19072.30078125
2271,0.5,45000,9943.3388671875
2271,0.1,45000,17395.451171875
2271,0.9,45000,1928.8548583984375
2271,0.01,45000,18835.216796875
2279,0,45000,18231.984375
2279,0.5,45000,9501.1337890625
2279,0.1,45000,16653.9140625
2279,0.9,45000,1848.7071533203125
2279,0.01,45000,18177.275390625
2283,0,45000,24098.05078125
2283,0.5,45000,12111.9833984375
2283,0.1,45000,21751.93359375
2283,0.9,45000,2415.656494140625
2283,0.01,45000,23897.384765625
2285,0,45000,21645.25390625
2285,0.5,45000,10962.5478515625
2285,0.1,45000,19720.474609375
2285,0.9,45000,2192.100830078125
2285,0.01,45000,21424.935546875
2291,0,45000,18307.94921875
2291,0.5,45000,9183.0107421875
2291,0.1,45000,16851.8671875
2291,0.9,45000,1873.37841796875
2291,0.01,45000,18257.23828125
2305,0,45000,20835.783203125
2305,0.5,45000,10950.8544921875
2305,0.1,45000,19249.841796875
2305,0.9,45000,2143.521728515625
2305,0.01,45000,20724.6171875
2307,0,45000,17978.255859375
2307,0.5,45000,8768.8154296875
2307,0.1,45000,15818.939453125
2307,0.9,45000,1761.773681640625
2307,0.01,45000,17750.06640625
2315,0,45000,23563.64453125
2315,0.5,45000,12147.865234375
2315,0.1,45000,21894.6796875
2315,0.9,45000,2421.26416015625
2315,0.01,45000,23417.60546875
2317,0,45000,12736.943359375
2317,0.5,45000,6013.1650390625
2317,0.1,45000,11590.2138671875
2317,0.9,45000,1289.6796875
2317,0.01,45000,12650.0908203125
2319,0,45000,19520.19140625
2319,0.5,45000,10232.03515625
2319,0.1,45000,17870.78515625
2319,0.9,45000,1985.812744140625
2319,0.01,45000,19368.935546875
2321,0,45000,10832.6357421875
2321,0.5,45000,5186.3232421875
2321,0.1,45000,9905.3232421875
2321,0.9,45000,1100.2938232421875
2321,0.01,45000,10766.927734375
2323,0,45000,17509.693359375
2323,0.5,45000,9298.1943359375
2323,0.1,45000,16058.1611328125
2323,0.9,45000,1781.087158203125
2323,0.01,45000,17426.5
2327,0,45000,17118.787109375
2327,0.5,45000,9170.4248046875
2327,0.1,45000,15784.6044921875
2327,0.9,45000,1753.0599365234375
2327,0.01,45000,17031.03515625
2329,0,45000,25551.4609375
2329,0.5,45000,12677.2041015625
2329,0.1,45000,23223.0703125
2329,0.9,45000,2582.060791015625
2329,0.01,45000,25397.376953125
2335,0,45000,19635.626953125
2335,0.5,45000,10375.98046875
2335,0.1,45000,18790.986328125
2335,0.9,45000,2084.1640625
2335,0.01,45000,19556.0546875
2353,0,45000,16002.73828125
2353,0.5,45000,8105.45947265625
2353,0.1,45000,14872.4736328125
2353,0.9,45000,1652.2359619140625
2353,0.01,45000,15888.73828125
2359,0,45000,17443.240234375
2359,0.5,45000,8668.8701171875
2359,0.1,45000,15589.34765625
2359,0.9,45000,1729.240478515625
2359,0.01,45000,17182.984375
2361,0,45000,17590.287109375
2361,0.5,45000,9225.583984375
2361,0.1,45000,16061.263671875
2361,0.9,45000,1785.6593017578125
2361,0.01,45000,17452.48046875
2363,0,45000,23991.560546875
2363,0.5,45000,12976.1669921875
2363,0.1,45000,22746.21484375
2363,0.9,45000,2522.570556640625
2363,0.01,45000,23907.29296875
2369,0,45000,11642.7490234375
2369,0.5,45000,6037.3076171875
2369,0.1,45000,10722.708984375
2369,0.9,45000,1193.165771484375
2369,0.01,45000,11588.376953125
2391,0,45000,28015.078125
2391,0.5,45000,13998.7646484375
2391,0.1,45000,25217.1484375
2391,0.9,45000,2807.921142578125
2391,0.01,45000,27753.880859375
2395,0,45000,25348.22265625
2395,0.5,45000,13551.4326171875
2395,0.1,45000,23682.712890625
2395,0.9,45000,2626.46826171875
2395,0.01,45000,25191.474609375
2407,0,45000,18380.583984375
2407,0.5,45000,9850.03515625
2407,0.1,45000,16972.078125
2407,0.9,45000,1888.8121337890625
2407,0.01,45000,18312.701171875
2413,0,45000,10107.572265625
2413,0.5,45000,5209.18212890625
2413,0.1,45000,9278.9716796875
2413,0.9,45000,1029.222900390625
2413,0.01,45000,10068.3662109375
2419,0,45000,20251.455078125
2419,0.5,45000,9484.28125
2419,0.1,45000,17569.3203125
2419,0.9,45000,1954.3887939453125
2419,0.01,45000,20147.806640625
2427,0,45000,22392.998046875
2427,0.5,45000,11484.6611328125
2427,0.1,45000,20352.990234375
2427,0.9,45000,2266.059326171875
2427,0.01,45000,22209.2890625
2429,0,45000,11254.7109375
2429,0.5,45000,6292.21533203125
2429,0.1,45000,10321.458984375
2429,0.9,45000,1150.3033447265625
2429,0.01,45000,11168.9990234375
2433,0,45000,15260.1787109375
2433,0.5,45000,8131.67626953125
2433,0.1,45000,13875.974609375
2433,0.9,45000,1539.701416015625
2433,0.01,45000,15089.5888671875
2435,0,45000,22297.0390625
2435,0.5,45000,12073.2841796875
2435,0.1,45000,21148.34765625
2435,0.9,45000,2344.73583984375
2435,0.01,45000,22179.443359375
2443,0,45000,16788.828125
2443,0.5,45000,8328.1298828125
2443,0.1,45000,15281.01171875
2443,0.9,45000,1694.1834716796875
2443,0.01,45000,16612.654296875
2449,0,45000,9812.083984375
2449,0.5,45000,5230.9384765625
2449,0.1,45000,9007.458984375
2449,0.9,45000,1002.59326171875
2449,0.01,45000,9760.7099609375
2453,0,45000,12524.30859375
2453,0.5,45000,6140.14453125
2453,0.1,45000,11127.142578125
2453,0.9,45000,1231.148193359375
2453,0.01,45000,12380.900390625
2455,0,45000,22913.88671875
2455,0.5,45000,12468.5
2455,0.1,45000,21177.26171875
2455,0.9,45000,2350.1123046875
2455,0.01,45000,22746.015625
2461,0,45000,11360.486328125
2461,0.5,45000,5704.8056640625
2461,0.1,45000,10281.5068359375
2461,0.9,45000,1143.4019775390625
2461,0.01,45000,11259.1162109375
2463,0,45000,17611.66796875
2463,0.5,45000,9248.1572265625
2463,0.1,45000,16156.587890625
2463,0.9,45000,1790.292236328125
2463,0.01,45000,17451.640625
2469,0,45000,16296.1123046875
2469,0.5,45000,8562.4833984375
2469,0.1,45000,14938.21875
2469,0.9,45000,1663.3851318359375
2469,0.01,45000,16142.7431640625
2471,0,45000,21753.205078125
2471,0.5,45000,10810.9423828125
2471,0.1,45000,19319.75390625
2471,0.9,45000,2145.725830078125
2471,0.01,45000,21572.484375
2479,0,45000,15557.2060546875
2479,0.5,45000,7513.38525390625
2479,0.1,45000,14322.578125
2479,0.9,45000,1597.220458984375
2479,0.01,45000,15528.7939453125
2481,0,45000,14506.9619140625
2481,0.5,45000,7948.5615234375
2481,0.1,45000,13524.1328125
2481,0.9,45000,1494.22119140625
2481,0.01,45000,14418.271484375
2483,0,45000,18589.373046875
2483,0.5,45000,10520.30859375
2483,0.1,45000,17315.279296875
2483,0.9,45000,1922.6868896484375
2483,0.01,45000,18509.580078125
2487,0,45000,21811.357421875
2487,0.5,45000,11087.00390625
2487,0.1,45000,19812.12109375
2487,0.9,45000,2202.994384765625
2487,0.01,45000,21642.51953125
2489,0,45000,10574.419921875
2489,0.5,45000,4738.99169921875
2489,0.1,45000,9093.263671875
2489,0.9,45000,1015.09033203125
2489,0.01,45000,10470.0634765625
2491,0,45000,19112.900390625
2491,0.5,45000,9888.712890625
2491,0.1,45000,17470.2109375
2491,0.9,45000,1938.8353271484375
2491,0.01,45000,19033.5
2495,0,45000,22131.2421875
2495,0.5,45000,12363.6806640625
2495,0.1,45000,20974.880859375
2495,0.9,45000,2324.38427734375
2495,0.01,45000,22003.685546875
2497,0,45000,11263.9716796875
2497,0.5,45000,6123.71923828125
2497,0.1,45000,10254.2802734375
2497,0.9,45000,1140.6600341796875
2497,0.01,45000,11163.375
2501,0,45000,19489.587890625
2501,0.5,45000,9591.1796875
2501,0.1,45000,17936.337890625
2501,0.9,45000,1996.2347412109375
2501,0.01,45000,19412.84375
2507,0,45000,16380.8955078125
2507,0.5,45000,8545.0625
2507,0.1,45000,15115.2734375
2507,0.9,45000,1682.96826171875
2507,0.01,45000,16315.2783203125
2509,0,45000,18825.037109375
2509,0.5,45000,9145.71484375
2509,0.1,45000,17240.298828125
2509,0.9,45000,1920.5654296875
2509,0.01,45000,18693.23046875
2513,0,45000,14897.10546875
2513,0.5,45000,7508.59326171875
2513,0.1,45000,13465.9345703125
2513,0.9,45000,1494.500244140625
2513,0.01,45000,14774.72265625
2515,0,45000,25321.576171875
2515,0.5,45000,13471.5859375
2515,0.1,45000,23633.267578125
2515,0.9,45000,2620.286376953125
2515,0.01,45000,25164.18359375
2517,0,45000,22282.5234375
2517,0.5,45000,11079.8759765625
2517,0.1,45000,20072.97265625
2517,0.9,45000,2234.580078125
2517,0.01,45000,22068.02734375
2519,0,45000,17101.599609375
2519,0.5,45000,8447.3984375
2519,0.1,45000,15509.3994140625
2519,0.9,45000,1729.4520263671875
2519,0.01,45000,16968.642578125
2533,0,45000,25847.62890625
2533,0.5,45000,13102.7509765625
2533,0.1,45000,23547.404296875
2533,0.9,45000,2619.440185546875
2533,0.01,45000,25693.841796875
2537,0,45000,11309.640625
2537,0.5,45000,5734.94140625
2537,0.1,45000,10100.8173828125
2537,0.9,45000,1125.133544921875
2537,0.01,45000,11240.884765625
2545,0,45000,21127.720703125
2545,0.5,45000,10992.876953125
2545,0.1,45000,19435.0078125
2545,0.9,45000,2166.541015625
2545,0.01,45000,20966.392578125
2559,0,45000,21794.859375
2559,0.5,45000,11114.59765625
2559,0.1,45000,19783.5703125
2559,0.9,45000,2196.9140625
2559,0.01,45000,21585.728515625
2561,0,45000,16462.3203125
2561,0.5,45000,7835.9912109375
2561,0.1,45000,14671.3271484375
2561,0.9,45000,1626.8587646484375
2561,0.01,45000,16299.6220703125
2563,0,45000,21519.595703125
2563,0.5,45000,10932.8095703125
2563,0.1,45000,19758.10546875
2563,0.9,45000,2190.715087890625
2563,0.01,45000,21420.21484375
2567,0,45000,23775.447265625
2567,0.5,45000,10988.896484375
2567,0.1,45000,21167.05078125
2567,0.9,45000,2357.249755859375
2567,0.01,45000,23660.423828125
2569,0,45000,11354.6416015625
2569,0.5,45000,6115.935546875
2569,0.1,45000,10503.34375
2569,0.9,45000,1168.57177734375
2569,0.01,45000,11301.671875
2571,0,45000,27826.69140625
2571,0.5,45000,14050.5595703125
2571,0.1,45000,25171.6328125
2571,0.9,45000,2794.529296875
2571,0.01,45000,27570.765625
2573,0,45000,11335.45703125
2573,0.5,45000,5508.1416015625
2573,0.1,45000,10307.3134765625
2573,0.9,45000,1144.009765625
2573,0.01,45000,11262.927734375
2577,0,45000,17229.6015625
2577,0.5,45000,8933.3408203125
2577,0.1,45000,15710.3037109375
2577,0.9,45000,1750.60400390625
2577,0.01,45000,17071.0859375
2581,0,45000,22150.767578125
2581,0.5,45000,10963.2822265625
2581,0.1,45000,19901.328125
2581,0.9,45000,2213.24462890625
2581,0.01,45000,22032.53125
2587,0,45000,17957.875
2587,0.5,45000,10366.6259765625
2587,0.1,45000,16936.88671875
2587,0.9,45000,1883.9610595703125
2587,0.01,45000,17886.32421875
2589,0,45000,22463.5703125
2589,0.5,45000,11187.23046875
2589,0.1,45000,20205.427734375
2589,0.9,45000,2245.86083984375
2589,0.01,45000,22241.39453125
2599,0,45000,21020.896484375
2599,0.5,45000,10514.380859375
2599,0.1,45000,19140.9765625
2599,0.9,45000,2122.622802734375
2599,0.01,45000,20928.40625
2603,0,45000,20823.775390625
2603,0.5,45000,10856.87109375
2603,0.1,45000,18918.009765625
2603,0.9,45000,2098.592041015625
2603,0.01,45000,20674.50390625
2605,0,45000,22248.697265625
2605,0.5,45000,11690.919921875
2605,0.1,45000,20433.482421875
2605,0.9,45000,2280.482177734375
2605,0.01,45000,22025.05859375
2611,0,45000,18725.984375
2611,0.5,45000,9204.2734375
2611,0.1,45000,16987.984375
2611,0.9,45000,1886.564697265625
2611,0.01,45000,18625.3828125
2615,0,45000,24148.021484375
2615,0.5,45000,12086.123046875
2615,0.1,45000,22188.34375
2615,0.9,45000,2462.34326171875
2615,0.01,45000,23987.814453125
2623,0,45000,14832.650390625
2623,0.5,45000,7723.18359375
2623,0.1,45000,13585.115234375
2623,0.9,45000,1514.0963134765625
2623,0.01,45000,14755.494140625
2627,0,45000,15902.7744140625
2627,0.5,45000,7642.73388671875
2627,0.1,45000,14727.072265625
2627,0.9,45000,1635.75830078125
2627,0.01,45000,15852.7265625
2629,0,45000,12556.5361328125
2629,0.5,45000,6409.529296875
2629,0.1,45000,11499.138671875
2629,0.9,45000,1279.3548583984375
2629,0.01,45000,12471.6435546875
2631,0,45000,20838.24609375
2631,0.5,45000,10906.224609375
2631,0.1,45000,18955.123046875
2631,0.9,45000,2100.638427734375
2631,0.01,45000,20664.1328125
2641,0,45000,10799.794921875
2641,0.5,45000,5804.2314453125
2641,0.1,45000,9834.3359375
2641,0.9,45000,1093.81787109375
2641,0.01,45000,10685.185546875
2643,0,45000,21635.8984375
2643,0.5,45000,10825.8037109375
2643,0.1,45000,19618.67578125
2643,0.9,45000,2172.74560546875
2643,0.01,45000,21463.9609375
2649,0,45000,15614.279296875
2649,0.5,45000,8291.611328125
2649,0.1,45000,14298.7685546875
2649,0.9,45000,1589.142822265625
2649,0.01,45000,15462.005859375
2651,0,45000,16277.91015625
2651,0.5,45000,8315.8095703125
2651,0.1,45000,14835.294921875
2651,0.9,45000,1651.1729736328125
2651,0.01,45000,16077.5703125
2653,0,45000,12922.533203125
2653,0.5,45000,6834.2314453125
2653,0.1,45000,12050.451171875
2653,0.9,45000,1333.9154052734375
2653,0.01,45000,12834.5498046875
2661,0,45000,22477.34765625
2661,0.5,45000,11192.869140625
2661,0.1,45000,20204.845703125
2661,0.9,45000,2241.41943359375
2661,0.01,45000,22249.8984375
2669,0,45000,24746.900390625
2669,0.5,45000,12518.375
2669,0.1,45000,22696.00390625
2669,0.9,45000,2523.502197265625
2669,0.01,45000,24649.32421875
2681,0,45000,15054.380859375
2681,0.5,45000,7577.021484375
2681,0.1,45000,13614.4375
2681,0.9,45000,1510.889892578125
2681,0.01,45000,14934.7080078125
2701,0,45000,17884.01953125
2701,0.5,45000,8820.1826171875
2701,0.1,45000,15865.853515625
2701,0.9,45000,1753.8563232421875
2701,0.01,45000,17758.947265625
2705,0,45000,20286.4375
2705,0.5,45000,10815.1201171875
2705,0.1,45000,18759.04296875
2705,0.9,45000,2088.9716796875
2705,0.01,45000,20116.6484375
2721,0,45000,17454.103515625
2721,0.5,45000,9218.23046875
2721,0.1,45000,16003.0869140625
2721,0.9,45000,1771.5675048828125
2721,0.01,45000,17309.693359375
2723,0,45000,18973.970703125
2723,0.5,45000,9994.7041015625
2723,0.1,45000,17367.451171875
2723,0.9,45000,1927.735595703125
2723,0.01,45000,18835.63671875
2733,0,45000,19558.22265625
2733,0.5,45000,10052.5146484375
2733,0.1,45000,17838.287109375
2733,0.9,45000,1982.4425048828125
2733,0.01,45000,19414.626953125
2735,0,45000,22611.26171875
2735,0.5,45000,11869.0322265625
2735,0.1,45000,21238.478515625
2735,0.9,45000,2357.692138671875
2735,0.01,45000,22496.45703125
2743,0,45000,16849.947265625
2743,0.5,45000,8867.591796875
2743,0.1,45000,15381.751953125
2743,0.9,45000,1703.976318359375
2743,0.01,45000,16742.01953125
2747,0,45000,19344.052734375
2747,0.5,45000,11167.146484375
2747,0.1,45000,18428.1171875
2747,0.9,45000,2053.657958984375
2747,0.01,45000,19256.046875
2757,0,45000,17958.271484375
2757,0.5,45000,9211.7001953125
2757,0.1,45000,16362.32421875
2757,0.9,45000,1817.4783935546875
2757,0.01,45000,17810.95703125
2759,0,45000,20852.498046875
2759,0.5,45000,10488.2451171875
2759,0.1,45000,18809.296875
2759,0.9,45000,2092.115478515625
2759,0.01,45000,20790.400390625
2761,0,45000,11110.33203125
2761,0.5,45000,5399.09619140625
2761,0.1,45000,10423.7021484375
2761,0.9,45000,1158.9571533203125
2761,0.01,45000,11061.4091796875
2771,0,45000,23799.796875
2771,0.5,45000,13373.3125
2771,0.1,45000,22274.140625
2771,0.9,45000,2474.996337890625
2771,0.01,45000,23647.12109375
2773,0,45000,11496.6279296875
2773,0.5,45000,5727.97509765625
2773,0.1,45000,10396.0771484375
2773,0.9,45000,1154.9151611328125
2773,0.01,45000,11387.5322265625
2779,0,45000,16649.154296875
2779,0.5,45000,8388.1591796875
2779,0.1,45000,15262.0234375
2779,0.9,45000,1700.318115234375
2779,0.01,45000,16560.029296875
2785,0,45000,21158.0234375
2785,0.5,45000,10968.0537109375
2785,0.1,45000,19520.373046875
2785,0.9,45000,2175.791748046875
2785,0.01,45000,21011.923828125
2787,0,45000,22522.62890625
2787,0.5,45000,11311.7939453125
2787,0.1,45000,20264.349609375
2787,0.9,45000,2256.24560546875
2787,0.01,45000,22315.859375
2807,0,45000,18952.078125
2807,0.5,45000,9540.08203125
2807,0.1,45000,17343.123046875
2807,0.9,45000,1928.96826171875
2807,0.01,45000,18870.83984375
2811,0,45000,18421.26953125
2811,0.5,45000,9314.0771484375
2811,0.1,45000,16730.724609375
2811,0.9,45000,1854.9267578125
2811,0.01,45000,18244.716796875
2813,0,45000,19861.8984375
2813,0.5,45000,10160.5263671875
2813,0.1,45000,18136.88671875
2813,0.9,45000,2018.0413818359375
2813,0.01,45000,19727.126953125
2815,0,45000,19715.470703125
2815,0.5,45000,10407.1708984375
2815,0.1,45000,18858.849609375
2815,0.9,45000,2093.42626953125
2815,0.01,45000,19630.302734375
2823,0,45000,25801.681640625
2823,0.5,45000,12925.5126953125
2823,0.1,45000,23228.97265625
2823,0.9,45000,2573.83447265625
2823,0.01,45000,25572.224609375
2827,0,45000,22740.421875
2827,0.5,45000,11207.205078125
2827,0.1,45000,20384.833984375
2827,0.9,45000,2268.915283203125
2827,0.01,45000,22462.01953125
2831,0,45000,18577.3125
2831,0.5,45000,9402.4375
2831,0.1,45000,16908.806640625
2831,0.9,45000,1878.278076171875
2831,0.01,45000,18492.48046875
2839,0,45000,24539.275390625
2839,0.5,45000,13076.751953125
2839,0.1,45000,23106.3984375
2839,0.9,45000,2567.298828125
2839,0.01,45000,24437.349609375
2841,0,45000,13610.3984375
2841,0.5,45000,7566.94873046875
2841,0.1,45000,12694.224609375
2841,0.9,45000,1414.7049560546875
2841,0.01,45000,13532.51953125
2845,0,45000,25813.29296875
2845,0.5,45000,13182.982421875
2845,0.1,45000,23473.294921875
2845,0.9,45000,2609.9619140625
2845,0.01,45000,25596.005859375
2855,0,45000,23421.95703125
2855,0.5,45000,12766.8349609375
2855,0.1,45000,21886.90234375
2855,0.9,45000,2427.677490234375
2855,0.01,45000,23285.1640625
2859,0,45000,23779.37109375
2859,0.5,45000,12012.52734375
2859,0.1,45000,21494.3046875
2859,0.9,45000,2384.86962890625
2859,0.01,45000,23598.59375
2863,0,45000,17812.748046875
2863,0.5,45000,9314.486328125
2863,0.1,45000,16398.3515625
2863,0.9,45000,1821.31982421875
2863,0.01,45000,17709.0
2867,0,45000,16137.697265625
2867,0.5,45000,8401.2431640625
2867,0.1,45000,14880.09375
2867,0.9,45000,1653.4365234375
2867,0.01,45000,16075.0888671875
2869,0,45000,10296.4033203125
2869,0.5,45000,4733.69873046875
2869,0.1,45000,9467.3134765625
2869,0.9,45000,1055.9217529296875
2869,0.01,45000,10256.7734375
2881,0,45000,9946.52734375
2881,0.5,45000,5060.6513671875
2881,0.1,45000,9033.9951171875
2881,0.9,45000,1008.8453369140625
2881,0.01,45000,9875.5537109375
2885,0,45000,17838.072265625
2885,0.5,45000,8524.8251953125
2885,0.1,45000,15820.14453125
2885,0.9,45000,1763.0513916015625
2885,0.01,45000,17632.130859375
2893,0,45000,15215.1796875
2893,0.5,45000,7144.330078125
2893,0.1,45000,12801.9833984375
2893,0.9,45000,1416.7835693359375
2893,0.01,45000,14981.66796875
2899,0,45000,18630.765625
2899,0.5,45000,8943.6533203125
2899,0.1,45000,16442.23828125
2899,0.9,45000,1828.6876220703125
2899,0.01,45000,18454.83203125
2901,0,45000,16707.0234375
2901,0.5,45000,8782.76171875
2901,0.1,45000,15325.0595703125
2901,0.9,45000,1696.69677734375
2901,0.01,45000,16584.6953125
2911,0,45000,19203.638671875
2911,0.5,45000,10185.837890625
2911,0.1,45000,17983.77734375
2911,0.9,45000,1999.9849853515625
2911,0.01,45000,19118.283203125
2913,0,45000,11243.505859375
2913,0.5,45000,6585.14013671875
2913,0.1,45000,10701.326171875
2913,0.9,45000,1186.1937255859375
2913,0.01,45000,11183.2333984375
2921,0,45000,11619.0576171875
2921,0.5,45000,5946.99609375
2921,0.1,45000,10671.2470703125
2921,0.9,45000,1184.9315185546875
2921,0.01,45000,11538.2666015625
2923,0,45000,16234.486328125
2923,0.5,45000,7634.09033203125
2923,0.1,45000,14960.203125
2923,0.9,45000,1661.1090087890625
2923,0.01,45000,16187.1865234375
2929,0,45000,16400.912109375
2929,0.5,45000,8062.46337890625
2929,0.1,45000,14800.4609375
2929,0.9,45000,1645.380615234375
2929,0.01,45000,16276.3291015625
2931,0,45000,22895.046875
2931,0.5,45000,11703.88671875
2931,0.1,45000,20753.107421875
2931,0.9,45000,2304.313232421875
2931,0.01,45000,22687.826171875
2933,0,45000,12244.7744140625
2933,0.5,45000,6194.95068359375
2933,0.1,45000,11049.509765625
2933,0.9,45000,1230.0511474609375
2933,0.01,45000,12129.63671875
2935,0,45000,25296.775390625
2935,0.5,45000,12110.0751953125
2935,0.1,45000,22778.994140625
2935,0.9,45000,2528.55126953125
2935,0.01,45000,25052.73046875
2941,0,45000,25521.67578125
2941,0.5,45000,13347.4189453125
2941,0.1,45000,23718.2734375
2941,0.9,45000,2634.33984375
2941,0.01,45000,25371.794921875
2947,0,45000,15295.93359375
2947,0.5,45000,7694.91748046875
2947,0.1,45000,13751.51171875
2947,0.9,45000,1530.6097412109375
2947,0.01,45000,15175.306640625
2949,0,45000,22468.0390625
2949,0.5,45000,11179.876953125
2949,0.1,45000,20220.158203125
2949,0.9,45000,2246.15283203125
2949,0.01,45000,22255.482421875
2951,0,45000,17176.169921875
2951,0.5,45000,9311.0498046875
2951,0.1,45000,15960.1904296875
2951,0.9,45000,1773.7890625
2951,0.01,45000,17080.60546875
2959,0,45000,20767.943359375
2959,0.5,45000,10555.654296875
2959,0.1,45000,18912.3515625
2959,0.9,45000,2102.256103515625
2959,0.01,45000,20614.37109375
2965,0,45000,26797.404296875
2965,0.5,45000,13513.9794921875
2965,0.1,45000,24249.29296875
2965,0.9,45000,2694.83056640625
2965,0.01,45000,26589.455078125
2973,0,45000,18409.419921875
2973,0.5,45000,9461.951171875
2973,0.1,45000,16756.158203125
2973,0.9,45000,1859.5782470703125
2973,0.01,45000,18250.755859375
2977,0,45000,15677.3720703125
2977,0.5,45000,7479.0888671875
2977,0.1,45000,14245.384765625
2977,0.9,45000,1584.7008056640625
2977,0.01,45000,15496.6083984375
2981,0,45000,10960.0849609375
2981,0.5,45000,5774.16015625
2981,0.1,45000,10200.375
2981,0.9,45000,1134.939208984375
2981,0.01,45000,10846.22265625
2983,0,45000,16582.359375
2983,0.5,45000,8903.83203125
2983,0.1,45000,15506.90625
2983,0.9,45000,1719.1849365234375
2983,0.01,45000,16558.66015625
2987,0,45000,17919.900390625
2987,0.5,45000,9582.8828125
2987,0.1,45000,16556.916015625
2987,0.9,45000,1840.32666015625
2987,0.01,45000,17858.888671875
2991,0,45000,21783.876953125
2991,0.5,45000,11115.240234375
2991,0.1,45000,19657.58984375
2991,0.9,45000,2185.39501953125
2991,0.01,45000,21554.69921875
2993,0,45000,17846.01953125
2993,0.5,45000,9102.1708984375
2993,0.1,45000,16056.5595703125
2993,0.9,45000,1776.239013671875
2993,0.01,45000,17654.20703125
2995,0,45000,24961.8046875
2995,0.5,45000,13366.623046875
2995,0.1,45000,23319.828125
2995,0.9,45000,2587.440185546875
2995,0.01,45000,24816.83984375
3005,0,45000,20612.04296875
3005,0.5,45000,10640.0205078125
3005,0.1,45000,18841.638671875
3005,0.9,45000,2097.062744140625
3005,0.01,45000,20456.7109375
3007,0,45000,18184.359375
3007,0.5,45000,9271.6337890625
3007,0.1,45000,16291.873046875
3007,0.9,45000,1817.7254638671875
3007,0.01,45000,18124.8828125
3013,0,45000,11246.37890625
3013,0.5,45000,5420.60986328125
3013,0.1,45000,10301.9150390625
3013,0.9,45000,1144.02490234375
3013,0.01,45000,11158.9638671875
3017,0,45000,15284.7431640625
3017,0.5,45000,7566.72216796875
3017,0.1,45000,13656.8251953125
3017,0.9,45000,1520.7548828125
3017,0.01,45000,15131.80078125
3027,0,45000,17789.291015625
3027,0.5,45000,8987.359375
3027,0.1,45000,16084.5859375
3027,0.9,45000,1787.656494140625
3027,0.01,45000,17670.38671875
3029,0,45000,23124.533203125
3029,0.5,45000,11472.2548828125
3029,0.1,45000,20925.916015625
3029,0.9,45000,2327.966064453125
3029,0.01,45000,22911.69921875
3031,0,45000,17394.849609375
3031,0.5,45000,8838.8828125
3031,0.1,45000,16008.1806640625
3031,0.9,45000,1782.7291259765625
3031,0.01,45000,17274.869140625
3035,0,45000,24552.478515625
3035,0.5,45000,12490.2490234375
3035,0.1,45000,22583.087890625
3035,0.9,45000,2503.154052734375
3035,0.01,45000,24367.2109375
3039,0,45000,20254.9765625
3039,0.5,45000,10481.693359375
3039,0.1,45000,18428.232421875
3039,0.9,45000,2048.69775390625
3039,0.01,45000,20102.677734375
3043,0,45000,24587.513671875
3043,0.5,45000,11228.2978515625
3043,0.1,45000,21741.791015625
3043,0.9,45000,2412.2119140625
3043,0.01,45000,24409.921875
3047,0,45000,17100.107421875
3047,0.5,45000,8691.88671875
3047,0.1,45000,15743.734375
3047,0.9,45000,1755.9991455078125
3047,0.01,45000,16999.220703125
3053,0,45000,10333.90234375
3053,0.5,45000,5059.26416015625
3053,0.1,45000,9268.6572265625
3053,0.9,45000,1031.38037109375
3053,0.01,45000,10241.8154296875
3057,0,45000,11139.466796875
3057,0.5,45000,6477.66748046875
3057,0.1,45000,10579.21875
3057,0.9,45000,1174.614990234375
3057,0.01,45000,11079.52734375
3063,0,45000,19113.671875
3063,0.5,45000,9780.400390625
3063,0.1,45000,17224.8203125
3063,0.9,45000,1912.9090576171875
3063,0.01,45000,18804.130859375
3065,0,45000,17675.552734375
3065,0.5,45000,9299.57421875
3065,0.1,45000,16587.279296875
3065,0.9,45000,1846.548583984375
3065,0.01,45000,17572.283203125
3071,0,45000,16350.1162109375
3071,0.5,45000,8497.912109375
3071,0.1,45000,14861.6357421875
3071,0.9,45000,1647.6868896484375
3071,0.01,45000,16279.8017578125
3073,0,45000,11243.70703125
3073,0.5,45000,5426.86572265625
3073,0.1,45000,10287.150390625
3073,0.9,45000,1139.6728515625
3073,0.01,45000,11127.5869140625
3077,0,45000,24193.50390625
3077,0.5,45000,13078.1015625
3077,0.1,45000,22830.78125
3077,0.9,45000,2541.984130859375
3077,0.01,45000,24121.16796875
3085,0,45000,24432.525390625
3085,0.5,45000,12028.619140625
3085,0.1,45000,22026.66015625
3085,0.9,45000,2451.86328125
3085,0.01,45000,24225.197265625
3091,0,45000,18205.568359375
3091,0.5,45000,9853.5849609375
3091,0.1,45000,17002.294921875
3091,0.9,45000,1884.5208740234375
3091,0.01,45000,18170.6640625
3093,0,45000,22247.17578125
3093,0.5,45000,11084.001953125
3093,0.1,45000,19988.763671875
3093,0.9,45000,2221.966552734375
3093,0.01,45000,22030.4921875
3095,0,45000,24687.962890625
3095,0.5,45000,13100.4619140625
3095,0.1,45000,22781.037109375
3095,0.9,45000,2528.384765625
3095,0.01,45000,24496.701171875
3097,0,45000,11105.0244140625
3097,0.5,45000,5409.79541015625
3097,0.1,45000,10181.6357421875
3097,0.9,45000,1140.80810546875
3097,0.01,45000,11029.6767578125
3099,0,45000,21568.3203125
3099,0.5,45000,10843.1318359375
3099,0.1,45000,19467.07421875
3099,0.9,45000,2161.681396484375
3099,0.01,45000,21375.51171875
3101,0,45000,10905.6611328125
3101,0.5,45000,5170.5107421875
3101,0.1,45000,10061.5283203125
3101,0.9,45000,1117.7738037109375
3101,0.01,45000,10822.7841796875
3103,0,45000,19197.09765625
3103,0.5,45000,9845.1201171875
3103,0.1,45000,17664.29296875
3103,0.9,45000,1960.341552734375
3103,0.01,45000,19108.4140625
3107,0,45000,18008.779296875
3107,0.5,45000,8455.1630859375
3107,0.1,45000,16645.67578125
3107,0.9,45000,1850.21240234375
3107,0.01,45000,17919.646484375
3113,0,45000,12049.6015625
3113,0.5,45000,6180.10009765625
3113,0.1,45000,11100.875
3113,0.9,45000,1237.328857421875
3113,0.01,45000,11964.5107421875
3117,0,45000,16244.4052734375
3117,0.5,45000,8619.845703125
3117,0.1,45000,14912.74609375
3117,0.9,45000,1659.944091796875
3117,0.01,45000,16107.4912109375
3127,0,45000,19087.681640625
3127,0.5,45000,9907.0419921875
3127,0.1,45000,17402.822265625
3127,0.9,45000,1933.762939453125
3127,0.01,45000,19004.515625
3131,0,45000,16443.939453125
3131,0.5,45000,8718.8994140625
3131,0.1,45000,15012.55859375
3131,0.9,45000,1663.1895751953125
3131,0.01,45000,16358.748046875
3133,0,45000,17842.455078125
3133,0.5,45000,9612.0546875
3133,0.1,45000,16643.8046875
3133,0.9,45000,1841.028564453125
3133,0.01,45000,17760.380859375
3139,0,45000,17027.62890625
3139,0.5,45000,8927.142578125
3139,0.1,45000,15393.955078125
3139,0.9,45000,1712.05908203125
3139,0.01,45000,16972.3515625
3143,0,45000,20690.265625
3143,0.5,45000,10129.783203125
3143,0.1,45000,18524.33203125
3143,0.9,45000,2055.560302734375
3143,0.01,45000,20426.05078125
3147,0,45000,27985.744140625
3147,0.5,45000,14088.6845703125
3147,0.1,45000,25348.095703125
3147,0.9,45000,2812.30224609375
3147,0.01,45000,27786.30859375
3149,0,45000,11921.6435546875
3149,0.5,45000,6066.609375
3149,0.1,45000,10764.0546875
3149,0.9,45000,1195.902099609375
3149,0.01,45000,11810.044921875
3151,0,45000,21469.90234375
3151,0.5,45000,10886.322265625
3151,0.1,45000,19672.41015625
3151,0.9,45000,2187.25927734375
3151,0.01,45000,21362.251953125
3153,0,45000,17233.140625
3153,0.5,45000,9023.3359375
3153,0.1,45000,15717.8056640625
3153,0.9,45000,1744.2135009765625
3153,0.01,45000,17084.509765625
3155,0,45000,22870.033203125
3155,0.5,45000,12515.62890625
3155,0.1,45000,21505.439453125
3155,0.9,45000,2383.629150390625
3155,0.01,45000,22718.904296875
3161,0,45000,16235.3916015625
3161,0.5,45000,8253.9560546875
3161,0.1,45000,14703.85546875
3161,0.9,45000,1634.479736328125
3161,0.01,45000,16106.794921875
3173,0,45000,12442.3037109375
3173,0.5,45000,6560.47021484375
3173,0.1,45000,11224.53515625
3173,0.9,45000,1245.6884765625
3173,0.01,45000,12345.060546875
3183,0,45000,17799.693359375
3183,0.5,45000,9354.7724609375
3183,0.1,45000,16331.6357421875
3183,0.9,45000,1811.693359375
3183,0.01,45000,17657.611328125
3189,0,45000,19133.36328125
3189,0.5,45000,9756.5009765625
3189,0.1,45000,17317.23828125
3189,0.9,45000,1929.7122802734375
3189,0.01,45000,18953.830078125
3193,0,45000,10028.35546875
3193,0.5,45000,4943.748046875
3193,0.1,45000,9122.5244140625
3193,0.9,45000,1013.4021606445312
3193,0.01,45000,9976.3916015625
3197,0,45000,12162.005859375
3197,0.5,45000,5917.23583984375
3197,0.1,45000,10858.2373046875
3197,0.9,45000,1206.61181640625
3197,0.01,45000,12020.0166015625
3199,0,45000,19214.921875
3199,0.5,45000,9630.74609375
3199,0.1,45000,17484.361328125
3199,0.9,45000,1946.255615234375
3199,0.01,45000,19099.44140625
3205,0,45000,20365.36328125
3205,0.5,45000,9726.025390625
3205,0.1,45000,17580.65234375
3205,0.9,45000,1950.680419921875
3205,0.01,45000,19889.572265625
3207,0,45000,20816.7734375
3207,0.5,45000,10620.5322265625
3207,0.1,45000,18822.076171875
3207,0.9,45000,2100.309814453125
3207,0.01,45000,20644.744140625
3215,0,45000,22166.466796875
3215,0.5,45000,11881.35546875
3215,0.1,45000,20926.853515625
3215,0.9,45000,2324.76318359375
3215,0.01,45000,22015.498046875
3223,0,45000,19016.04296875
3223,0.5,45000,9826.6044921875
3223,0.1,45000,17375.251953125
3223,0.9,45000,1929.681884765625
3223,0.01,45000,18872.201171875
3227,0,45000,20284.783203125
3227,0.5,45000,10185.2001953125
3227,0.1,45000,18252.921875
3227,0.9,45000,2033.045166015625
3227,0.01,45000,20110.05859375
3233,0,45000,16796.669921875
3233,0.5,45000,8573.8232421875
3233,0.1,45000,15304.5205078125
3233,0.9,45000,1704.8472900390625
3233,0.01,45000,16693.548828125
3235,0,45000,24447.345703125
3235,0.5,45000,13114.4345703125
3235,0.1,45000,22920.521484375
3235,0.9,45000,2538.8544921875
3235,0.01,45000,24302.466796875
3239,0,45000,19402.43359375
3239,0.5,45000,10081.275390625
3239,0.1,45000,18007.869140625
3239,0.9,45000,2001.340576171875
3239,0.01,45000,19344.6640625
3241,0,45000,11671.1669921875
3241,0.5,45000,6116.61376953125
3241,0.1,45000,10773.5048828125
3241,0.9,45000,1199.4073486328125
3241,0.01,45000,11570.3154296875
3247,0,45000,24156.6015625
3247,0.5,45000,12076.7275390625
3247,0.1,45000,22197.400390625
3247,0.9,45000,2469.392578125
3247,0.01,45000,24063.685546875
3261,0,45000,16288.828125
3261,0.5,45000,8607.6689453125
3261,0.1,45000,14950.8857421875
3261,0.9,45000,1662.7730712890625
3261,0.01,45000,16152.5361328125
3263,0,45000,17715.263671875
3263,0.5,45000,10283.0517578125
3263,0.1,45000,16619.7109375
3263,0.9,45000,1842.1357421875
3263,0.01,45000,17592.900390625
3265,0,45000,20990.271484375
3265,0.5,45000,10947.2939453125
3265,0.1,45000,19355.771484375
3265,0.9,45000,2150.507080078125
3265,0.01,45000,20853.658203125
3269,0,45000,11303.634765625
3269,0.5,45000,5258.001953125
3269,0.1,45000,10375.4384765625
3269,0.9,45000,1154.150390625
3269,0.01,45000,11213.51953125
3273,0,45000,11224.6015625
3273,0.5,45000,6505.16455078125
3273,0.1,45000,10639.1884765625
3273,0.9,45000,1181.599609375
3273,0.01,45000,11164.2568359375
3277,0,45000,21939.193359375
3277,0.5,45000,11323.2451171875
3277,0.1,45000,20029.23828125
3277,0.9,45000,2216.391357421875
3277,0.01,45000,21732.052734375
3279,0,45000,19996.796875
3279,0.5,45000,10244.0517578125
3279,0.1,45000,17997.25
3279,0.9,45000,2000.2900390625
3279,0.01,45000,19763.03125
3281,0,45000,21766.064453125
3281,0.5,45000,11324.658203125
3281,0.1,45000,19838.83984375
3281,0.9,45000,2205.2900390625
3281,0.01,45000,21533.056640625
3287,0,45000,20093.099609375
3287,0.5,45000,9949.947265625
3287,0.1,45000,17987.26171875
3287,0.9,45000,2001.6512451171875
3287,0.01,45000,19941.9296875
3291,0,45000,22411.564453125
3291,0.5,45000,11505.083984375
3291,0.1,45000,20343.587890625
3291,0.9,45000,2260.709716796875
3291,0.01,45000,22228.93359375
3293,0,45000,21174.00390625
3293,0.5,45000,10448.8525390625
3293,0.1,45000,19062.189453125
3293,0.9,45000,2118.9013671875
3293,0.01,45000,21073.36328125
3295,0,45000,20895.224609375
3295,0.5,45000,11929.671875
3295,0.1,45000,19903.693359375
3295,0.9,45000,2204.81494140625
3295,0.01,45000,20804.064453125
3305,0,45000,20274.076171875
3305,0.5,45000,10581.2861328125
3305,0.1,45000,18481.54296875
3305,0.9,45000,2055.7841796875
3305,0.01,45000,20059.521484375
3309,0,45000,21373.162109375
3309,0.5,45000,10754.099609375
3309,0.1,45000,19258.724609375
3309,0.9,45000,2147.268798828125
3309,0.01,45000,21180.904296875
3317,0,45000,11277.595703125
3317,0.5,45000,5973.22265625
3317,0.1,45000,10366.595703125
3317,0.9,45000,1152.5921630859375
3317,0.01,45000,11207.8583984375
3327,0,45000,19563.341796875
3327,0.5,45000,10249.6416015625
3327,0.1,45000,17896.943359375
3327,0.9,45000,1987.21044921875
3327,0.01,45000,19401.85546875
3337,0,45000,11792.46484375
3337,0.5,45000,5777.0048828125
3337,0.1,45000,10668.388671875
3337,0.9,45000,1186.7130126953125
3337,0.01,45000,11720.6923828125
3341,0,45000,22944.947265625
3341,0.5,45000,11569.8251953125
3341,0.1,45000,20874.76953125
3341,0.9,45000,2320.20458984375
3341,0.01,45000,22724.95703125
3349,0,45000,25302.1171875
3349,0.5,45000,13485.771484375
3349,0.1,45000,23246.24609375
3349,0.9,45000,2581.878662109375
3349,0.01,45000,25073.205078125
3351,0,45000,21887.9140625
3351,0.5,45000,11252.6591796875
3351,0.1,45000,19841.87890625
3351,0.9,45000,2204.261962890625
3351,0.01,45000,21699.90234375
3353,0,45000,14967.80859375
3353,0.5,45000,7494.21337890625
3353,0.1,45000,13506.669921875
3353,0.9,45000,1498.156494140625
3353,0.01,45000,14834.1103515625
3365,0,45000,19263.623046875
3365,0.5,45000,9847.1103515625
3365,0.1,45000,17475.896484375
3365,0.9,45000,1942.0311279296875
3365,0.01,45000,19173.76953125
3369,0,45000,17313.548828125
3369,0.5,45000,9139.349609375
3369,0.1,45000,15847.69140625
3369,0.9,45000,1764.5057373046875
3369,0.01,45000,17178.02734375
3377,0,45000,11791.2666015625
3377,0.5,45000,5790.4296875
3377,0.1,45000,10661.681640625
3377,0.9,45000,1186.9752197265625
3377,0.01,45000,11655.6806640625
3379,0,45000,15549.6337890625
3379,0.5,45000,7624.65576171875
3379,0.1,45000,14022.7685546875
3379,0.9,45000,1563.278564453125
3379,0.01,45000,15441.4150390625
3383,0,45000,23420.388671875
3383,0.5,45000,12515.1923828125
3383,0.1,45000,22238.4375
3383,0.9,45000,2469.24169921875
3383,0.01,45000,23334.1953125
3385,0,45000,17612.0078125
3385,0.5,45000,9006.1962890625
3385,0.1,45000,16320.1962890625
3385,0.9,45000,1820.71630859375
3385,0.01,45000,17476.951171875
3387,0,45000,21560.91796875
3387,0.5,45000,11046.6904296875
3387,0.1,45000,19526.453125
3387,0.9,45000,2175.29833984375
3387,0.01,45000,21381.58203125
3397,0,45000,9858.951171875
3397,0.5,45000,4881.03515625
3397,0.1,45000,9044.67578125
3397,0.9,45000,1007.7696533203125
3397,0.01,45000,9812.2109375
3401,0,45000,11327.1923828125
3401,0.5,45000,5491.10205078125
3401,0.1,45000,10371.7890625
3401,0.9,45000,1151.141357421875
3401,0.01,45000,11232.5126953125
3403,0,45000,20793.068359375
3403,0.5,45000,9629.193359375
3403,0.1,45000,17740.51953125
3403,0.9,45000,1970.0609130859375
3403,0.01,45000,20557.6328125
3409,0,45000,13523.2568359375
3409,0.5,45000,7178.80126953125
3409,0.1,45000,12599.41015625
3409,0.9,45000,1404.468505859375
3409,0.01,45000,13449.14453125
3415,0,45000,24890.62109375
3415,0.5,45000,12205.1669921875
3415,0.1,45000,22645.287109375
3415,0.9,45000,2511.76318359375
3415,0.01,45000,24674.73828125
3419,0,45000,19027.228515625
3419,0.5,45000,9859.244140625
3419,0.1,45000,17385.8125
3419,0.9,45000,1930.199951171875
3419,0.01,45000,18923.626953125
3421,0,45000,13593.603515625
3421,0.5,45000,6772.927734375
3421,0.1,45000,12313.4453125
3421,0.9,45000,1368.7398681640625
3421,0.01,45000,13487.5888671875
3427,0,45000,19275.166015625
3427,0.5,45000,9605.58203125
3427,0.1,45000,17523.505859375
3427,0.9,45000,1948.56103515625
3427,0.01,45000,19150.541015625
3431,0,45000,17646.33984375
3431,0.5,45000,9079.8564453125
3431,0.1,45000,15925.2666015625
3431,0.9,45000,1770.3834228515625
3431,0.01,45000,17575.2734375
3437,0,45000,11542.94140625
3437,0.5,45000,5881.2861328125
3437,0.1,45000,10638.4921875
3437,0.9,45000,1182.1279296875
3437,0.01,45000,11483.01953125
3439,0,45000,13823.958984375
3439,0.5,45000,6611.16064453125
3439,0.1,45000,12311.16015625
3439,0.9,45000,1377.226806640625
3439,0.01,45000,13771.130859375
3443,0,45000,17791.23828125
3443,0.5,45000,8986.8359375
3443,0.1,45000,16347.1015625
3443,0.9,45000,1814.1461181640625
3443,0.01,45000,17624.4375
3453,0,45000,21624.90234375
3453,0.5,45000,10725.6142578125
3453,0.1,45000,19515.640625
3453,0.9,45000,2166.736328125
3453,0.01,45000,21439.849609375
3455,0,45000,22757.275390625
3455,0.5,45000,12515.021484375
3455,0.1,45000,21380.74609375
3455,0.9,45000,2369.28759765625
3455,0.01,45000,22636.11328125
3459,0,45000,16530.931640625
3459,0.5,45000,8049.15673828125
3459,0.1,45000,15010.705078125
3459,0.9,45000,1666.5216064453125
3459,0.01,45000,16347.5390625
3473,0,45000,11609.6572265625
3473,0.5,45000,6025.87646484375
3473,0.1,45000,10518.91015625
3473,0.9,45000,1169.755615234375
3473,0.01,45000,11508.6552734375
3487,0,45000,20812.0859375
3487,0.5,45000,10568.7626953125
3487,0.1,45000,18929.623046875
3487,0.9,45000,2104.9580078125
3487,0.01,45000,20661.78125
3489,0,45000,14379.0029296875
3489,0.5,45000,7861.91455078125
3489,0.1,45000,13346.4130859375
3489,0.9,45000,1481.77734375
3489,0.01,45000,14297.50390625
3493,0,45000,11654.546875
3493,0.5,45000,5838.1748046875
3493,0.1,45000,10845.22265625
3493,0.9,45000,1202.033447265625
3493,0.01,45000,11575.1884765625
3497,0,45000,18861.724609375
3497,0.5,45000,9803.4638671875
3497,0.1,45000,16975.572265625
3497,0.9,45000,1883.2451171875
3497,0.01,45000,18677.205078125
3503,0,45000,20509.107421875
3503,0.5,45000,10476.1611328125
3503,0.1,45000,19089.634765625
3503,0.9,45000,2114.576171875
3503,0.01,45000,20414.990234375
3505,0,45000,19994.9375
3505,0.5,45000,10664.1982421875
3505,0.1,45000,18573.072265625
3505,0.9,45000,2070.337158203125
3505,0.01,45000,19848.0859375
3513,0,45000,14527.7802734375
3513,0.5,45000,7888.6279296875
3513,0.1,45000,13374.662109375
3513,0.9,45000,1484.8944091796875
3513,0.01,45000,14394.537109375
3521,0,45000,15027.86328125
3521,0.5,45000,7571.63525390625
3521,0.1,45000,13559.0869140625
3521,0.9,45000,1503.462890625
3521,0.01,45000,14914.453125
3523,0,45000,19189.53125
3523,0.5,45000,9473.2587890625
3523,0.1,45000,17545.251953125
3523,0.9,45000,1948.03662109375
3523,0.01,45000,19107.314453125
3543,0,45000,25935.12109375
3543,0.5,45000,13003.0048828125
3543,0.1,45000,23428.71484375
3543,0.9,45000,2597.006103515625
3543,0.01,45000,25721.384765625
3545,0,45000,18957.74609375
3545,0.5,45000,10186.5927734375
3545,0.1,45000,17675.2734375
3545,0.9,45000,1970.5572509765625
3545,0.01,45000,18844.998046875
3551,0,45000,18250.30859375
3551,0.5,45000,9178.8447265625
3551,0.1,45000,16685.8359375
3551,0.9,45000,1856.8624267578125
3551,0.01,45000,18198.271484375
3561,0,45000,11144.85546875
3561,0.5,45000,6480.25
3561,0.1,45000,10589.0341796875
3561,0.9,45000,1174.9559326171875
3561,0.01,45000,11084.0537109375
3563,0,45000,23622.095703125
3563,0.5,45000,11512.75
3563,0.1,45000,20878.361328125
3563,0.9,45000,2314.40673828125
3563,0.01,45000,23378.306640625
3569,0,45000,11345.7197265625
3569,0.5,45000,5913.26220703125
3569,0.1,45000,10391.34765625
3569,0.9,45000,1156.7830810546875
3569,0.01,45000,11256.6591796875
3579,0,45000,22418.412109375
3579,0.5,45000,11546.1845703125
3579,0.1,45000,20366.4609375
3579,0.9,45000,2259.565673828125
3579,0.01,45000,22232.748046875
3587,0,45000,23648.650390625
3587,0.5,45000,13307.845703125
3587,0.1,45000,22361.796875
3587,0.9,45000,2489.307373046875
3587,0.01,45000,23553.869140625
3589,0,45000,21167.25390625
3589,0.5,45000,11843.3740234375
3589,0.1,45000,19814.708984375
3589,0.9,45000,2197.01123046875
3589,0.01,45000,21109.580078125
3595,0,45000,25182.44140625
3595,0.5,45000,13460.7197265625
3595,0.1,45000,23529.32421875
3595,0.9,45000,2605.7861328125
3595,0.01,45000,25016.044921875
3599,0,45000,16120.08984375
3599,0.5,45000,7706.64501953125
3599,0.1,45000,14134.6708984375
3599,0.9,45000,1570.1492919921875
3599,0.01,45000,16047.71484375
3601,0,45000,15567.26171875
3601,0.5,45000,8441.79296875
3601,0.1,45000,14333.88671875
3601,0.9,45000,1585.4920654296875
3601,0.01,45000,15429.1689453125
3603,0,45000,17436.435546875
3603,0.5,45000,8749.2763671875
3603,0.1,45000,15592.9267578125
3603,0.9,45000,1726.5948486328125
3603,0.01,45000,17210.6796875
3611,0,45000,16651.091796875
3611,0.5,45000,8541.9404296875
3611,0.1,45000,15023.583984375
3611,0.9,45000,1673.0096435546875
3611,0.01,45000,16483.486328125
3629,0,45000,12358.970703125
3629,0.5,45000,5959.578125
3629,0.1,45000,11240.3662109375
3629,0.9,45000,1251.16015625
3629,0.01,45000,12240.15234375
3635,0,45000,21499.224609375
3635,0.5,45000,11540.65625
3635,0.1,45000,20453.375
3635,0.9,45000,2270.2607421875
3635,0.01,45000,21408.69921875
3639,0,45000,20845.083984375
3639,0.5,45000,10662.375
3639,0.1,45000,18922.87890625
3639,0.9,45000,2100.048095703125
3639,0.01,45000,20674.7421875
3641,0,45000,11737.3505859375
3641,0.5,45000,5830.49365234375
3641,0.1,45000,10777.0244140625
3641,0.9,45000,1198.6474609375
3641,0.01,45000,11626.451171875
3647,0,45000,18030.328125
3647,0.5,45000,9429.7568359375
3647,0.1,45000,16404.869140625
3647,0.9,45000,1824.9849853515625
3647,0.01,45000,17924.3515625
3649,0,45000,18822.376953125
3649,0.5,45000,9512.47265625
3649,0.1,45000,17095.404296875
3649,0.9,45000,1894.10888671875
3649,0.01,45000,18660.40234375
3651,0,45000,23115.23046875
3651,0.5,45000,11646.76953125
3651,0.1,45000,20895.826171875
3651,0.9,45000,2321.427001953125
3651,0.01,45000,22912.2421875
3653,0,45000,19914.857421875
3653,0.5,45000,9760.107421875
3653,0.1,45000,18357.9765625
3653,0.9,45000,2035.4393310546875
3653,0.01,45000,19752.583984375
3661,0,45000,11233.763671875
3661,0.5,45000,5713.72265625
3661,0.1,45000,10600.087890625
3661,0.9,45000,1181.6474609375
3661,0.01,45000,11180.599609375
3665,0,45000,21468.447265625
3665,0.5,45000,10753.322265625
3665,0.1,45000,19527.05078125
3665,0.9,45000,2175.90478515625
3665,0.01,45000,21295.798828125
3667,0,45000,20190.166015625
3667,0.5,45000,10266.890625
3667,0.1,45000,18637.078125
3667,0.9,45000,2075.00830078125
3667,0.01,45000,20093.81640625
3669,0,45000,22110.55078125
3669,0.5,45000,11008.951171875
3669,0.1,45000,19915.869140625
3669,0.9,45000,2208.434814453125
3669,0.01,45000,21879.169921875
3679,0,45000,17553.576171875
3679,0.5,45000,9248.275390625
3679,0.1,45000,16059.3056640625
3679,0.9,45000,1786.5855712890625
3679,0.01,45000,17441.91796875
3683,0,45000,17467.65234375
3683,0.5,45000,9198.5458984375
3683,0.1,45000,16044.671875
3683,0.9,45000,1778.993896484375
3683,0.01,45000,17403.1484375
3687,0,45000,28076.30078125
3687,0.5,45000,14006.8828125
3687,0.1,45000,25359.091796875
3687,0.9,45000,2813.264892578125
3687,0.01,45000,27813.1328125
3693,0,45000,16389.5078125
3693,0.5,45000,8719.7490234375
3693,0.1,45000,15098.517578125
3693,0.9,45000,1672.2022705078125
3693,0.01,45000,16239.4833984375
3695,0,45000,20536.09375
3695,0.5,45000,11862.84375
3695,0.1,45000,19673.9765625
3695,0.9,45000,2183.157958984375
3695,0.01,45000,20452.349609375
3707,0,45000,16992.955078125
3707,0.5,45000,9189.36328125
3707,0.1,45000,15694.0166015625
3707,0.9,45000,1747.46044921875
3707,0.01,45000,16799.11328125
3711,0,45000,21777.037109375
3711,0.5,45000,11123.708984375
3711,0.1,45000,19730.79296875
3711,0.9,45000,2195.266845703125
3711,0.01,45000,21591.818359375
3713,0,45000,11602.232421875
3713,0.5,45000,5798.9482421875
3713,0.1,45000,10446.998046875
3713,0.9,45000,1157.8636474609375
3713,0.01,45000,11538.162109375
3715,0,45000,24879.0390625
3715,0.5,45000,12902.51953125
3715,0.1,45000,23055.35546875
3715,0.9,45000,2557.254150390625
3715,0.01,45000,24708.275390625
3737,0,45000,15619.2685546875
3737,0.5,45000,8543.24609375
3737,0.1,45000,14328.5302734375
3737,0.9,45000,1591.3458251953125
3737,0.01,45000,15488.1923828125
3743,0,45000,17409.146484375
3743,0.5,45000,8549.1435546875
3743,0.1,45000,15853.544921875
3743,0.9,45000,1760.6578369140625
3743,0.01,45000,17305.865234375
3747,0,45000,18328.654296875
3747,0.5,45000,9068.775390625
3747,0.1,45000,16441.7421875
3747,0.9,45000,1826.6529541015625
3747,0.01,45000,18155.642578125
3749,0,45000,11400.9296875
3749,0.5,45000,5767.31982421875
3749,0.1,45000,10224.9912109375
3749,0.9,45000,1136.3218994140625
3749,0.01,45000,11368.9560546875
3755,0,45000,23439.2734375
3755,0.5,45000,12655.689453125
3755,0.1,45000,21757.564453125
3755,0.9,45000,2415.011962890625
3755,0.01,45000,23275.076171875
3763,0,45000,18456.55859375
3763,0.5,45000,9046.57421875
3763,0.1,45000,16842.373046875
3763,0.9,45000,1869.0062255859375
3763,0.01,45000,18397.880859375
3777,0,45000,11288.7099609375
3777,0.5,45000,6621.939453125
3777,0.1,45000,10716.14453125
3777,0.9,45000,1199.3857421875
3777,0.01,45000,11231.568359375
3781,0,45000,9806.9501953125
3781,0.5,45000,5102.12353515625
3781,0.1,45000,8993.62109375
3781,0.9,45000,997.7872924804688
3781,0.01,45000,9730.3271484375
3785,0,45000,20726.794921875
3785,0.5,45000,10529.5576171875
3785,0.1,45000,18997.94921875
3785,0.9,45000,2117.875
3785,0.01,45000,20506.94921875
3787,0,45000,16113.212890625
3787,0.5,45000,7840.9765625
3787,0.1,45000,14815.9384765625
3787,0.9,45000,1645.9976806640625
3787,0.01,45000,16033.224609375
3791,0,45000,24120.44921875
3791,0.5,45000,11180.875
3791,0.1,45000,21590.201171875
3791,0.9,45000,2400.031005859375
3791,0.01,45000,23996.75390625
3799,0,45000,18049.02734375
3799,0.5,45000,9075.6357421875
3799,0.1,45000,16558.671875
3799,0.9,45000,1840.97705078125
3799,0.01,45000,17959.296875
3805,0,45000,23610.865234375
3805,0.5,45000,12220.5302734375
3805,0.1,45000,21546.9609375
3805,0.9,45000,2397.13818359375
3805,0.01,45000,23432.91015625
3809,0,45000,16627.287109375
3809,0.5,45000,8550.1015625
3809,0.1,45000,15157.4169921875
3809,0.9,45000,1683.2152099609375
3809,0.01,45000,16489.6796875
3811,0,45000,15644.2646484375
3811,0.5,45000,8398.4951171875
3811,0.1,45000,14470.775390625
3811,0.9,45000,1606.4620361328125
3811,0.01,45000,15626.5751953125
3817,0,45000,11275.9326171875
3817,0.5,45000,5898.4423828125
3817,0.1,45000,10266.6103515625
3817,0.9,45000,1140.27587890625
3817,0.01,45000,11171.2548828125
3827,0,45000,20677.068359375
3827,0.5,45000,10541.974609375
3827,0.1,45000,19079.416015625
3827,0.9,45000,2126.544189453125
3827,0.01,45000,20631.236328125
3829,0,45000,13189.734375
3829,0.5,45000,6652.115234375
3829,0.1,45000,11855.556640625
3829,0.9,45000,1314.7149658203125
3829,0.01,45000,13100.1123046875
3831,0,45000,25484.513671875
3831,0.5,45000,12787.84375
3831,0.1,45000,23014.06640625
3831,0.9,45000,2552.014404296875
3831,0.01,45000,25248.970703125
3837,0,45000,19086.005859375
3837,0.5,45000,9747.0166015625
3837,0.1,45000,17369.205078125
3837,0.9,45000,1935.6431884765625
3837,0.01,45000,18925.576171875
3839,0,45000,16999.078125
3839,0.5,45000,8489.861328125
3839,0.1,45000,15438.853515625
3839,0.9,45000,1720.1937255859375
3839,0.01,45000,16867.236328125
3841,0,45000,12406.5654296875
3841,0.5,45000,6250.13232421875
3841,0.1,45000,11204.16796875
3841,0.9,45000,1243.8135986328125
3841,0.01,45000,12296.2001953125
3845,0,45000,18217.640625
3845,0.5,45000,9063.7333984375
3845,0.1,45000,16186.654296875
3845,0.9,45000,1802.634033203125
3845,0.01,45000,17932.51953125
3849,0,45000,11260.9169921875
3849,0.5,45000,6575.24365234375
3849,0.1,45000,10694.515625
3849,0.9,45000,1191.904541015625
3849,0.01,45000,11208.3349609375
3859,0,45000,24539.857421875
3859,0.5,45000,13369.11328125
3859,0.1,45000,22451.94921875
3859,0.9,45000,2497.698486328125
3859,0.01,45000,24280.314453125
3865,0,45000,16887.298828125
3865,0.5,45000,8736.025390625
3865,0.1,45000,15776.681640625
3865,0.9,45000,1754.3865966796875
3865,0.01,45000,16766.02734375
3867,0,45000,21500.6875
3867,0.5,45000,10974.1650390625
3867,0.1,45000,19452.630859375
3867,0.9,45000,2161.060302734375
3867,0.01,45000,21332.23828125
3869,0,45000,19775.349609375
3869,0.5,45000,9666.640625
3869,0.1,45000,17662.146484375
3869,0.9,45000,1960.5921630859375
3869,0.01,45000,19683.814453125
3873,0,45000,17478.28515625
3873,0.5,45000,9325.5947265625
3873,0.1,45000,16065.87890625
3873,0.9,45000,1784.5992431640625
3873,0.01,45000,17320.955078125
3883,0,45000,21912.94140625
3883,0.5,45000,10732.6884765625
3883,0.1,45000,19614.80859375
3883,0.9,45000,2176.91064453125
3883,0.01,45000,21653.732421875
3891,0,45000,17983.119140625
3891,0.5,45000,8724.595703125
3891,0.1,45000,16180.26953125
3891,0.9,45000,1795.8226318359375
3891,0.01,45000,17778.013671875
3893,0,45000,24702.763671875
3893,0.5,45000,11809.669921875
3893,0.1,45000,22198.1953125
3893,0.9,45000,2460.35595703125
3893,0.01,45000,24552.525390625
3899,0,45000,23609.818359375
3899,0.5,45000,11636.14453125
3899,0.1,45000,20868.501953125
3899,0.9,45000,2319.39892578125
3899,0.01,45000,23351.490234375
3901,0,45000,11577.8798828125
3901,0.5,45000,5802.4755859375
3901,0.1,45000,10455.66796875
3901,0.9,45000,1159.504638671875
3901,0.01,45000,11472.51953125
3903,0,45000,16985.892578125
3903,0.5,45000,8790.2080078125
3903,0.1,45000,15487.5244140625
3903,0.9,45000,1721.9007568359375
3903,0.01,45000,16863.0625
3909,0,45000,16591.146484375
3909,0.5,45000,8702.3779296875
3909,0.1,45000,15240.703125
3909,0.9,45000,1694.467529296875
3909,0.01,45000,16466.98046875
3921,0,45000,11203.5380859375
3921,0.5,45000,6542.6240234375
3921,0.1,45000,10638.7939453125
3921,0.9,45000,1182.73779296875
3921,0.01,45000,11145.28125
3935,0,45000,22190.4921875
3935,0.5,45000,11844.490234375
3935,0.1,45000,20998.0625
3935,0.9,45000,2325.699951171875
3935,0.01,45000,22062.302734375
3937,0,45000,10339.5361328125
3937,0.5,45000,5585.125
3937,0.1,45000,9751.8076171875
3937,0.9,45000,1083.8529052734375
3937,0.01,45000,10290.619140625
3941,0,45000,11284.169921875
3941,0.5,45000,6306.9609375
3941,0.1,45000,10360.9912109375
3941,0.9,45000,1148.890380859375
3941,0.01,45000,11199.0693359375
3949,0,45000,13420.5615234375
3949,0.5,45000,6730.3125
3949,0.1,45000,12092.2646484375
3949,0.9,45000,1344.3238525390625
3949,0.01,45000,13295.91015625
3953,0,45000,11342.6953125
3953,0.5,45000,5698.60986328125
3953,0.1,45000,10282.3583984375
3953,0.9,45000,1141.485107421875
3953,0.01,45000,11262.8369140625
3957,0,45000,22459.046875
3957,0.5,45000,11204.3828125
3957,0.1,45000,20225.185546875
3957,0.9,45000,2249.8212890625
3957,0.01,45000,22243.716796875
3959,0,45000,16922.046875
3959,0.5,45000,8556.1435546875
3959,0.1,45000,15538.1181640625
3959,0.9,45000,1725.041259765625
3959,0.01,45000,16833.49609375
3961,0,45000,25282.3046875
3961,0.5,45000,13113.6884765625
3961,0.1,45000,23410.3046875
3961,0.9,45000,2600.416748046875
3961,0.01,45000,25156.970703125
3963,0,45000,18811.322265625
3963,0.5,45000,9518.6689453125
3963,0.1,45000,16871.541015625
3963,0.9,45000,1877.1373291015625
3963,0.01,45000,18587.556640625
3973,0,45000,21996.677734375
3973,0.5,45000,11058.16015625
3973,0.1,45000,20052.7578125
3973,0.9,45000,2222.196044921875
3973,0.01,45000,21839.060546875
3977,0,45000,20770.970703125
3977,0.5,45000,10732.568359375
3977,0.1,45000,18946.333984375
3977,0.9,45000,2111.32666015625
3977,0.01,45000,20623.40234375
3979,0,45000,19973.169921875
3979,0.5,45000,10081.310546875
3979,0.1,45000,18119.61328125
3979,0.9,45000,2008.88037109375
3979,0.01,45000,19860.81640625
3981,0,45000,16275.4970703125
3981,0.5,45000,8604.6708984375
3981,0.1,45000,14991.3203125
3981,0.9,45000,1667.4456787109375
3981,0.01,45000,16124.4736328125
3983,0,45000,23499.544921875
3983,0.5,45000,11771.6826171875
3983,0.1,45000,21304.169921875
3983,0.9,45000,2362.96142578125
3983,0.01,45000,23278.7109375
3985,0,45000,20969.658203125
3985,0.5,45000,10931.5322265625
3985,0.1,45000,19363.521484375
3985,0.9,45000,2153.2255859375
3985,0.01,45000,20819.181640625
3991,0,45000,17429.162109375
3991,0.5,45000,8319.900390625
3991,0.1,45000,16473.82421875
3991,0.9,45000,1832.6002197265625
3991,0.01,45000,17366.1953125
3997,0,45000,12279.0185546875
3997,0.5,45000,6676.8056640625
3997,0.1,45000,11165.251953125
3997,0.9,45000,1243.2672119140625
3997,0.01,45000,12189.69140625
4009,0,45000,10503.3046875
4009,0.5,45000,5145.4013671875
4009,0.1,45000,9314.6728515625
4009,0.9,45000,1035.8741455078125
4009,0.01,45000,10438.302734375
4031,0,45000,18432.0078125
4031,0.5,45000,9571.3125
4031,0.1,45000,16951.81640625
4031,0.9,45000,1884.2835693359375
4031,0.01,45000,18342.896484375
4033,0,45000,14859.3037109375
4033,0.5,45000,6920.4638671875
4033,0.1,45000,12923.943359375
4033,0.9,45000,1425.8094482421875
4033,0.01,45000,14754.103515625
4037,0,45000,11848.32421875
4037,0.5,45000,6250.78271484375
4037,0.1,45000,10848.6875
4037,0.9,45000,1206.8360595703125
4037,0.01,45000,11752.177734375
4039,0,45000,16600.015625
4039,0.5,45000,8829.236328125
4039,0.1,45000,15022.02734375
4039,0.9,45000,1670.1456298828125
4039,0.01,45000,16474.34765625
4043,0,45000,18709.73828125
4043,0.5,45000,9376.62109375
4043,0.1,45000,17377.9609375
4043,0.9,45000,1928.8292236328125
4043,0.01,45000,18591.423828125
4045,0,45000,27394.63671875
4045,0.5,45000,13860.951171875
4045,0.1,45000,24673.78125
4045,0.9,45000,2744.812744140625
4045,0.01,45000,27127.92578125
4055,0,45000,22781.455078125
4055,0.5,45000,12477.5166015625
4055,0.1,45000,21230.115234375
4055,0.9,45000,2355.5908203125
4055,0.01,45000,22631.271484375
4061,0,45000,9661.2978515625
4061,0.5,45000,4972.18212890625
4061,0.1,45000,8752.0556640625
4061,0.9,45000,971.527099609375
4061,0.01,45000,9566.080078125
4063,0,45000,24239.826171875
4063,0.5,45000,11937.083984375
4063,0.1,45000,22136.98046875
4063,0.9,45000,2456.509033203125
4063,0.01,45000,24106.28125
4069,0,45000,19775.48828125
4069,0.5,45000,9810.7734375
4069,0.1,45000,18114.833984375
4069,0.9,45000,2015.8023681640625
4069,0.01,45000,19619.373046875
4083,0,45000,19194.646484375
4083,0.5,45000,9732.5537109375
4083,0.1,45000,17426.353515625
4083,0.9,45000,1930.9256591796875
4083,0.01,45000,19053.73046875
4087,0,45000,14458.30859375
4087,0.5,45000,7709.1787109375
4087,0.1,45000,13111.3486328125
4087,0.9,45000,1464.864501953125
4087,0.01,45000,14382.0732421875
4097,0,45000,19337.00390625
4097,0.5,45000,9559.2783203125
4097,0.1,45000,17411.572265625
4097,0.9,45000,1928.408935546875
4097,0.01,45000,19007.791015625
4101,0,45000,22484.4765625
4101,0.5,45000,11219.732421875
4101,0.1,45000,20223.66015625
4101,0.9,45000,2248.23779296875
4101,0.01,45000,22267.91015625
4103,0,45000,17956.291015625
4103,0.5,45000,8866.5517578125
4103,0.1,45000,16077.3583984375
4103,0.9,45000,1777.117431640625
4103,0.01,45000,17810.482421875
4105,0,45000,20189.455078125
4105,0.5,45000,10553.3779296875
4105,0.1,45000,18358.34765625
4105,0.9,45000,2044.0753173828125
4105,0.01,45000,19973.271484375
4109,0,45000,11228.3779296875
4109,0.5,45000,5746.1484375
4109,0.1,45000,10304.98046875
4109,0.9,45000,1144.5811767578125
4109,0.01,45000,11140.728515625
4115,0,45000,21598.849609375
4115,0.5,45000,11522.8046875
4115,0.1,45000,20518.845703125
4115,0.9,45000,2278.41552734375
4115,0.01,45000,21490.048828125
4117,0,45000,11289.58984375
4117,0.5,45000,5596.19384765625
4117,0.1,45000,10217.5068359375
4117,0.9,45000,1136.83349609375
4117,0.01,45000,11187.009765625
4119,0,45000,24616.513671875
4119,0.5,45000,12403.005859375
4119,0.1,45000,22234.208984375
4119,0.9,45000,2468.69384765625
4119,0.01,45000,24389.548828125
4121,0,45000,18879.986328125
4121,0.5,45000,9105.61328125
4121,0.1,45000,16996.677734375
4121,0.9,45000,1886.5203857421875
4121,0.01,45000,18698.466796875
4135,0,45000,24749.974609375
4135,0.5,45000,12248.96875
4135,0.1,45000,22547.4609375
4135,0.9,45000,2503.526123046875
4135,0.01,45000,24549.42578125
4141,0,45000,22004.1328125
4141,0.5,45000,11108.0419921875
4141,0.1,45000,20198.91796875
4141,0.9,45000,2245.39013671875
4141,0.01,45000,21919.283203125
4143,0,45000,20129.560546875
4143,0.5,45000,10568.1279296875
4143,0.1,45000,18324.068359375
4143,0.9,45000,2028.1402587890625
4143,0.01,45000,19959.0859375
4145,0,45000,20751.46875
4145,0.5,45000,11002.22265625
4145,0.1,45000,19088.220703125
4145,0.9,45000,2121.548583984375
4145,0.01,45000,20608.46875
4151,0,45000,22232.560546875
4151,0.5,45000,11203.900390625
4151,0.1,45000,20188.4921875
4151,0.9,45000,2248.84326171875
4151,0.01,45000,22054.06640625
4163,0,45000,15112.3349609375
4163,0.5,45000,7501.94921875
4163,0.1,45000,13903.3388671875
4163,0.9,45000,1541.26123046875
4163,0.01,45000,15028.1279296875
4169,0,45000,11576.52734375
4169,0.5,45000,5997.30517578125
4169,0.1,45000,10639.7646484375
4169,0.9,45000,1185.1671142578125
4169,0.01,45000,11468.7197265625
4171,0,45000,18343.412109375
4171,0.5,45000,8980.177734375
4171,0.1,45000,16591.353515625
4171,0.9,45000,1849.249755859375
4171,0.01,45000,18267.859375
4181,0,45000,21620.138671875
4181,0.5,45000,10625.0634765625
4181,0.1,45000,19191.369140625
4181,0.9,45000,2134.751953125
4181,0.01,45000,21483.349609375
4183,0,45000,21588.52734375
4183,0.5,45000,10958.65234375
4183,0.1,45000,19648.453125
4183,0.9,45000,2182.92431640625
4183,0.01,45000,21480.767578125
4187,0,45000,18161.837890625
4187,0.5,45000,8756.3076171875
4187,0.1,45000,16327.1396484375
4187,0.9,45000,1817.1787109375
4187,0.01,45000,18063.41796875
4189,0,45000,11434.0234375
4189,0.5,45000,5673.69677734375
4189,0.1,45000,10391.4931640625
4189,0.9,45000,1151.9749755859375
4189,0.01,45000,11355.166015625
4193,0,45000,14457.49609375
4193,0.5,45000,7251.25537109375
4193,0.1,45000,13047.1435546875
4193,0.9,45000,1448.1864013671875
4193,0.01,45000,14345.3330078125
4195,0,45000,25346.626953125
4195,0.5,45000,13547.7177734375
4195,0.1,45000,23660.3828125
4195,0.9,45000,2628.9140625
4195,0.01,45000,25189.98828125
4197,0,45000,16331.935546875
4197,0.5,45000,8622.8271484375
4197,0.1,45000,14977.6103515625
4197,0.9,45000,1665.1468505859375
4197,0.01,45000,16182.7578125
4207,0,45000,16008.6181640625
4207,0.5,45000,8006.587890625
4207,0.1,45000,14878.681640625
4207,0.9,45000,1648.3858642578125
4207,0.01,45000,16034.625
4213,0,45000,15228.8115234375
4213,0.5,45000,7048.01953125
4213,0.1,45000,12743.5966796875
4213,0.9,45000,1418.38818359375
4213,0.01,45000,14975.1123046875
4223,0,45000,19326.134765625
4223,0.5,45000,8786.1953125
4223,0.1,45000,17361.345703125
4223,0.9,45000,1929.32177734375
4223,0.01,45000,19255.05078125
4227,0,45000,21589.255859375
4227,0.5,45000,10975.9580078125
4227,0.1,45000,19662.818359375
4227,0.9,45000,2189.32275390625
4227,0.01,45000,21486.55078125
4237,0,45000,10725.6865234375
4237,0.5,45000,5624.4716796875
4237,0.1,45000,9704.724609375
4237,0.9,45000,1081.5247802734375
4237,0.01,45000,10661.330078125
4247,0,45000,20683.009765625
4247,0.5,45000,10812.2880859375
4247,0.1,45000,19108.53515625
4247,0.9,45000,2125.6279296875
4247,0.01,45000,20601.515625
4249,0,45000,11240.771484375
4249,0.5,45000,5428.7001953125
4249,0.1,45000,10385.2578125
4249,0.9,45000,1153.078369140625
4249,0.01,45000,11153.736328125
4265,0,45000,21364.365234375
4265,0.5,45000,10925.2197265625
4265,0.1,45000,19596.16796875
4265,0.9,45000,2179.38623046875
4265,0.01,45000,21205.19921875
4267,0,45000,24133.759765625
4267,0.5,45000,12218.1318359375
4267,0.1,45000,21952.99609375
4267,0.9,45000,2439.386962890625
4267,0.01,45000,24003.759765625
4269,0,45000,19164.3984375
4269,0.5,45000,9802.6708984375
4269,0.1,45000,17379.015625
4269,0.9,45000,1933.53466796875
4269,0.01,45000,18987.197265625
4279,0,45000,19218.51953125
4279,0.5,45000,10026.45703125
4279,0.1,45000,17524.9921875
4279,0.9,45000,1953.6024169921875
4279,0.01,45000,19072.40234375
4281,0,45000,12813.8701171875
4281,0.5,45000,7210.49951171875
4281,0.1,45000,12075.6533203125
4281,0.9,45000,1335.3709716796875
4281,0.01,45000,12758.62890625
4285,0,45000,25824.134765625
4285,0.5,45000,13246.9912109375
4285,0.1,45000,23529.240234375
4285,0.9,45000,2616.524658203125
4285,0.01,45000,25599.66796875
4287,0,45000,20200.33203125
4287,0.5,45000,10288.1171875
4287,0.1,45000,18334.94140625
4287,0.9,45000,2041.1488037109375
4287,0.01,45000,19984.0234375
4291,0,45000,15880.44921875
4291,0.5,45000,8500.66796875
4291,0.1,45000,14549.9443359375
4291,0.9,45000,1615.1771240234375
4291,0.01,45000,15760.130859375
4295,0,45000,23985.791015625
4295,0.5,45000,12907.7734375
4295,0.1,45000,22205.484375
4295,0.9,45000,2462.337158203125
4295,0.01,45000,23821.44140625
4299,0,45000,27976.26953125
4299,0.5,45000,14118.16015625
4299,0.1,45000,25261.93359375
4299,0.9,45000,2810.673095703125
4299,0.01,45000,27731.04296875
4303,0,45000,17334.875
4303,0.5,45000,9540.1865234375
4303,0.1,45000,16061.673828125
4303,0.9,45000,1788.4951171875
4303,0.01,45000,17205.376953125
4307,0,45000,17750.58203125
4307,0.5,45000,8829.8486328125
4307,0.1,45000,16078.3994140625
4307,0.9,45000,1785.34814453125
4307,0.01,45000,17667.693359375
4309,0,45000,9898.73046875
4309,0.5,45000,4587.31201171875
4309,0.1,45000,8738.9462890625
4309,0.9,45000,972.58642578125
4309,0.01,45000,9846.841796875
4313,0,45000,11247.42578125
4313,0.5,45000,5245.2275390625
4313,0.1,45000,10318.83984375
4313,0.9,45000,1145.1273193359375
4313,0.01,45000,11149.228515625
4315,0,45000,25310.203125
4315,0.5,45000,13476.53125
4315,0.1,45000,23604.580078125
4315,0.9,45000,2618.12255859375
4315,0.01,45000,25157.3671875
4317,0,45000,22489.48046875
4317,0.5,45000,11174.0634765625
4317,0.1,45000,20241.599609375
4317,0.9,45000,2250.435546875
4317,0.01,45000,22258.25
4319,0,45000,19292.66015625
4319,0.5,45000,9687.2783203125
4319,0.1,45000,17533.69921875
4319,0.9,45000,1944.6767578125
4319,0.01,45000,19090.9296875
4321,0,45000,17451.876953125
4321,0.5,45000,8958.7646484375
4321,0.1,45000,15762.435546875
4321,0.9,45000,1749.9169921875
4321,0.01,45000,17298.466796875
4331,0,45000,14701.0
4331,0.5,45000,7360.8330078125
4331,0.1,45000,13399.2529296875
4331,0.9,45000,1481.163330078125
4331,0.01,45000,14643.55859375
4333,0,45000,14093.0234375
4333,0.5,45000,7305.904296875
4333,0.1,45000,12687.0498046875
4333,0.9,45000,1407.3802490234375
4333,0.01,45000,13991.3564453125
4341,0,45000,16250.142578125
4341,0.5,45000,8630.3193359375
4341,0.1,45000,14903.9697265625
4341,0.9,45000,1656.457275390625
4341,0.01,45000,16114.083984375
4343,0,45000,16573.71484375
4343,0.5,45000,8337.5966796875
4343,0.1,45000,14982.4609375
4343,0.9,45000,1661.18310546875
4343,0.01,45000,16523.79296875
4351,0,45000,18107.98046875
4351,0.5,45000,9052.0478515625
4351,0.1,45000,16634.861328125
4351,0.9,45000,1845.12109375
4351,0.01,45000,18036.44140625
4353,0,45000,11322.30859375
4353,0.5,45000,6610.12548828125
4353,0.1,45000,10730.548828125
4353,0.9,45000,1189.2423095703125
4353,0.01,45000,11265.052734375
4359,0,45000,20369.96484375
4359,0.5,45000,10518.5439453125
4359,0.1,45000,18473.63671875
4359,0.9,45000,2055.504150390625
4359,0.01,45000,20208.662109375
4367,0,45000,16319.970703125
4367,0.5,45000,8426.017578125
4367,0.1,45000,14936.5595703125
4367,0.9,45000,1657.435546875
4367,0.01,45000,16197.2373046875
4369,0,45000,24186.6015625
4369,0.5,45000,11766.3046875
4369,0.1,45000,21383.015625
4369,0.9,45000,2377.870361328125
4369,0.01,45000,23826.306640625
4377,0,45000,15354.5849609375
4377,0.5,45000,8179.234375
4377,0.1,45000,14077.064453125
4377,0.9,45000,1564.6951904296875
4377,0.01,45000,15204.8515625
4379,0,45000,17669.263671875
4379,0.5,45000,8900.53515625
4379,0.1,45000,16251.9453125
4379,0.9,45000,1804.6082763671875
4379,0.01,45000,17597.359375
4381,0,45000,18662.07421875
4381,0.5,45000,9167.8603515625
4381,0.1,45000,16963.349609375
4381,0.9,45000,1880.6722412109375
4381,0.01,45000,18471.109375
4385,0,45000,18406.884765625
4385,0.5,45000,9600.4296875
4385,0.1,45000,17123.171875
4385,0.9,45000,1904.431884765625
4385,0.01,45000,18282.962890625
4387,0,45000,20285.115234375
4387,0.5,45000,9117.21484375
4387,0.1,45000,18181.43359375
4387,0.9,45000,2019.90087890625
4387,0.01,45000,20187.453125
4393,0,45000,12130.8603515625
4393,0.5,45000,5979.97021484375
4393,0.1,45000,10980.8876953125
4393,0.9,45000,1219.756591796875
4393,0.01,45000,12037.505859375
4399,0,45000,18773.984375
4399,0.5,45000,9022.615234375
4399,0.1,45000,16940.796875
4399,0.9,45000,1881.845703125
4399,0.01,45000,18697.81640625
4405,0,45000,22482.056640625
4405,0.5,45000,11238.4462890625
4405,0.1,45000,20314.072265625
4405,0.9,45000,2258.804443359375
4405,0.01,45000,22275.533203125
4411,0,45000,19318.83203125
4411,0.5,45000,10124.2880859375
4411,0.1,45000,17670.34375
4411,0.9,45000,1955.9019775390625
4411,0.01,45000,19180.91015625
4413,0,45000,16462.08984375
4413,0.5,45000,8701.677734375
4413,0.1,45000,15132.873046875
4413,0.9,45000,1679.6612548828125
4413,0.01,45000,16312.9921875
4415,0,45000,21052.41796875
4415,0.5,45000,11168.5078125
4415,0.1,45000,19988.41015625
4415,0.9,45000,2218.65576171875
4415,0.01,45000,20952.2890625
4417,0,45000,12691.1328125
4417,0.5,45000,6680.72265625
4417,0.1,45000,11699.3603515625
4417,0.9,45000,1303.4349365234375
4417,0.01,45000,12622.31640625
4427,0,45000,21148.54296875
4427,0.5,45000,10457.421875
4427,0.1,45000,18976.126953125
4427,0.9,45000,2108.68603515625
4427,0.01,45000,20935.90625
4429,0,45000,9823.7177734375
4429,0.5,45000,4868.177734375
4429,0.1,45000,8932.7216796875
4429,0.9,45000,988.3727416992188
4429,0.01,45000,9759.140625
4435,0,45000,25207.375
4435,0.5,45000,13489.1806640625
4435,0.1,45000,23546.982421875
4435,0.9,45000,2615.016357421875
4435,0.01,45000,25048.25
4439,0,45000,18269.248046875
4439,0.5,45000,8394.2587890625
4439,0.1,45000,16023.55078125
4439,0.9,45000,1778.6981201171875
4439,0.01,45000,18051.470703125
4443,0,45000,19522.365234375
4443,0.5,45000,10122.609375
4443,0.1,45000,17832.248046875
4443,0.9,45000,1981.4219970703125
4443,0.01,45000,19384.5859375
4449,0,45000,17410.193359375
4449,0.5,45000,9180.8232421875
4449,0.1,45000,15905.9384765625
4449,0.9,45000,1770.8055419921875
4449,0.01,45000,17253.6328125
4453,0,45000,17972.32421875
4453,0.5,45000,9555.4912109375
4453,0.1,45000,16727.185546875
4453,0.9,45000,1850.4581298828125
4453,0.01,45000,17915.5703125
4461,0,45000,22523.0390625
4461,0.5,45000,11231.046875
4461,0.1,45000,20250.224609375
4461,0.9,45000,2245.683349609375
4461,0.01,45000,22296.208984375
4467,0,45000,20290.8828125
4467,0.5,45000,10178.029296875
4467,0.1,45000,18332.427734375
4467,0.9,45000,2037.1761474609375
4467,0.01,45000,20113.099609375
4469,0,45000,20215.724609375
4469,0.5,45000,10479.529296875
4469,0.1,45000,18648.103515625
4469,0.9,45000,2068.817138671875
4469,0.01,45000,20104.412109375
4471,0,45000,24585.57421875
4471,0.5,45000,11596.1435546875
4471,0.1,45000,22070.705078125
4471,0.9,45000,2449.310791015625
4471,0.01,45000,24466.296875
4479,0,45000,19757.748046875
4479,0.5,45000,10372.732421875
4479,0.1,45000,18051.279296875
4479,0.9,45000,2006.8253173828125
4479,0.01,45000,19590.775390625
4487,0,45000,19223.625
4487,0.5,45000,9430.1103515625
4487,0.1,45000,17071.248046875
4487,0.9,45000,1897.4027099609375
4487,0.01,45000,18955.93359375
4497,0,45000,14418.76953125
4497,0.5,45000,7847.41552734375
4497,0.1,45000,13390.9931640625
4497,0.9,45000,1486.801025390625
4497,0.01,45000,14317.705078125
4499,0,45000,18412.779296875
4499,0.5,45000,9213.1962890625
4499,0.1,45000,16571.517578125
4499,0.9,45000,1839.380859375
4499,0.01,45000,18260.65234375
4501,0,45000,11682.1943359375
4501,0.5,45000,6076.02392578125
4501,0.1,45000,10849.5341796875
4501,0.9,45000,1204.2362060546875
4501,0.01,45000,11602.8681640625
4511,0,45000,19020.126953125
4511,0.5,45000,10662.740234375
4511,0.1,45000,17626.515625
4511,0.9,45000,1956.745361328125
4511,0.01,45000,18875.912109375
4529,0,45000,14681.96875
4529,0.5,45000,7412.2763671875
4529,0.1,45000,13241.802734375
4529,0.9,45000,1470.227783203125
4529,0.01,45000,14565.0576171875
4531,0,45000,18142.998046875
4531,0.5,45000,9330.318359375
4531,0.1,45000,16458.033203125
4531,0.9,45000,1827.2476806640625
4531,0.01,45000,18013.46875
4533,0,45000,22227.5390625
4533,0.5,45000,11050.9013671875
4533,0.1,45000,20034.208984375
4533,0.9,45000,2224.742919921875
4533,0.01,45000,22011.4921875
4535,0,45000,24650.892578125
4535,0.5,45000,12598.291015625
4535,0.1,45000,22729.599609375
4535,0.9,45000,2521.359130859375
4535,0.01,45000,24463.599609375
4537,0,45000,15664.4853515625
4537,0.5,45000,7553.00146484375
4537,0.1,45000,14107.138671875
4537,0.9,45000,1570.4776611328125
4537,0.01,45000,15523.556640625
4541,0,45000,11784.771484375
4541,0.5,45000,5922.48828125
4541,0.1,45000,10854.451171875
4541,0.9,45000,1202.125244140625
4541,0.01,45000,11699.90234375
4553,0,45000,16670.763671875
4553,0.5,45000,8076.55712890625
4553,0.1,45000,14962.3125
4553,0.9,45000,1659.7684326171875
4553,0.01,45000,16498.025390625
4555,0,45000,23547.376953125
4555,0.5,45000,12801.580078125
4555,0.1,45000,22048.482421875
4555,0.9,45000,2452.717529296875
4555,0.01,45000,23384.123046875
4559,0,45000,18730.22265625
4559,0.5,45000,9745.93359375
4559,0.1,45000,16453.625
4559,0.9,45000,1828.4632568359375
4559,0.01,45000,18631.89453125
4569,0,45000,11227.55859375
4569,0.5,45000,6551.90234375
4569,0.1,45000,10669.216796875
4569,0.9,45000,1184.38232421875
4569,0.01,45000,11172.3984375
4571,0,45000,23663.015625
4571,0.5,45000,11558.96875
4571,0.1,45000,20909.51953125
4571,0.9,45000,2328.193603515625
4571,0.01,45000,23415.9609375
4573,0,45000,25546.734375
4573,0.5,45000,13366.24609375
4573,0.1,45000,23705.041015625
4573,0.9,45000,2627.826416015625
4573,0.01,45000,25394.201171875
4577,0,45000,11082.193359375
4577,0.5,45000,5637.767578125
4577,0.1,45000,10178.751953125
4577,0.9,45000,1131.2774658203125
4577,0.01,45000,10999.552734375
4579,0,45000,17397.73046875
4579,0.5,45000,9170.1748046875
4579,0.1,45000,16291.890625
4579,0.9,45000,1807.885986328125
4579,0.01,45000,17276.94140625
4589,0,45000,22506.205078125
4589,0.5,45000,11458.607421875
4589,0.1,45000,20585.169921875
4589,0.9,45000,2281.89208984375
4589,0.01,45000,22351.47265625
4593,0,45000,14523.7138671875
4593,0.5,45000,7839.67431640625
4593,0.1,45000,13412.14453125
4593,0.9,45000,1484.9609375
4593,0.01,45000,14379.53515625
4595,0,45000,21971.578125
4595,0.5,45000,12275.1533203125
4595,0.1,45000,20819.611328125
4595,0.9,45000,2315.740478515625
4595,0.01,45000,21864.49609375
4601,0,45000,11338.759765625
4601,0.5,45000,5514.931640625
4601,0.1,45000,10128.412109375
4601,0.9,45000,1124.4906005859375
4601,0.01,45000,11247.01953125
4607,0,45000,23646.20703125
4607,0.5,45000,11786.7939453125
4607,0.1,45000,21769.0859375
4607,0.9,45000,2415.470947265625
4607,0.01,45000,23568.482421875
4609,0,45000,11894.6005859375
4609,0.5,45000,5856.28369140625
4609,0.1,45000,10811.5576171875
4609,0.9,45000,1201.3590087890625
4609,0.01,45000,11783.2802734375
4613,0,45000,12055.9326171875
4613,0.5,45000,6134.19921875
4613,0.1,45000,11032.125
4613,0.9,45000,1225.0692138671875
4613,0.01,45000,11954.904296875
4619,0,45000,18473.677734375
4619,0.5,45000,9580.8193359375
4619,0.1,45000,16906.1484375
4619,0.9,45000,1879.6011962890625
4619,0.01,45000,18391.21484375
4627,0,45000,16134.0234375
4627,0.5,45000,8268.443359375
4627,0.1,45000,14625.05859375
4627,0.9,45000,1618.3892822265625
4627,0.01,45000,16016.0107421875
4629,0,45000,16383.3017578125
4629,0.5,45000,8651.88671875
4629,0.1,45000,15036.08984375
4629,0.9,45000,1670.371826171875
4629,0.01,45000,16239.7744140625
4631,0,45000,14697.3447265625
4631,0.5,45000,7368.6533203125
4631,0.1,45000,13389.181640625
4631,0.9,45000,1488.794189453125
4631,0.01,45000,14528.927734375
4633,0,45000,22222.841796875
4633,0.5,45000,11142.0078125
4633,0.1,45000,20158.544921875
4633,0.9,45000,2240.43603515625
4633,0.01,45000,22032.814453125
4645,0,45000,25388.888671875
4645,0.5,45000,12609.57421875
4645,0.1,45000,22750.447265625
4645,0.9,45000,2530.524169921875
4645,0.01,45000,25141.958984375
4647,0,45000,21981.5703125
4647,0.5,45000,11135.1923828125
4647,0.1,45000,19941.6875
4647,0.9,45000,2215.41455078125
4647,0.01,45000,21799.0625
4659,0,45000,23003.259765625
4659,0.5,45000,11643.830078125
4659,0.1,45000,20845.73046875
4659,0.9,45000,2315.957275390625
4659,0.01,45000,22822.849609375
4661,0,45000,11308.2333984375
4661,0.5,45000,5532.88525390625
4661,0.1,45000,10334.0439453125
4661,0.9,45000,1148.1624755859375
4661,0.01,45000,11233.1103515625
4667,0,45000,19050.9453125
4667,0.5,45000,9009.41015625
4667,0.1,45000,17538.74609375
4667,0.9,45000,1952.13525390625
4667,0.01,45000,18930.6484375
4677,0,45000,21259.154296875
4677,0.5,45000,10726.3740234375
4677,0.1,45000,19178.443359375
4677,0.9,45000,2134.107177734375
4677,0.01,45000,21056.416015625
4681,0,45000,9390.236328125
4681,0.5,45000,4707.728515625
4681,0.1,45000,8260.318359375
4681,0.9,45000,919.5293579101562
4681,0.01,45000,9294.7314453125
4685,0,45000,22509.830078125
4685,0.5,45000,11286.2001953125
4685,0.1,45000,20445.69140625
4685,0.9,45000,2270.582275390625
4685,0.01,45000,22289.703125
4687,0,45000,15587.7744140625
4687,0.5,45000,8128.78369140625
4687,0.1,45000,14368.869140625
4687,0.9,45000,1594.5596923828125
4687,0.01,45000,15522.7626953125
4699,0,45000,15286.0439453125
4699,0.5,45000,8018.3974609375
4699,0.1,45000,14070.4775390625
4699,0.9,45000,1567.6722412109375
4699,0.01,45000,15225.2236328125
4701,0,45000,17930.123046875
4701,0.5,45000,9212.2646484375
4701,0.1,45000,16308.6142578125
4701,0.9,45000,1811.131591796875
4701,0.01,45000,17742.212890625
4705,0,45000,20838.30078125
4705,0.5,45000,10981.962890625
4705,0.1,45000,19327.251953125
4705,0.9,45000,2144.21142578125
4705,0.01,45000,20726.62890625
4709,0,45000,24790.1796875
4709,0.5,45000,13066.0537109375
4709,0.1,45000,23139.888671875
4709,0.9,45000,2571.513427734375
4709,0.01,45000,24666.29296875
4711,0,45000,16835.765625
4711,0.5,45000,8381.171875
4711,0.1,45000,14630.6923828125
4711,0.9,45000,1622.2333984375
4711,0.01,45000,16492.07421875
4713,0,45000,11142.8046875
4713,0.5,45000,6504.7578125
4713,0.1,45000,10584.552734375
4713,0.9,45000,1176.253662109375
4713,0.01,45000,11093.375
4717,0,45000,22210.720703125
4717,0.5,45000,10907.724609375
4717,0.1,45000,19972.912109375
4717,0.9,45000,2221.093994140625
4717,0.01,45000,22080.779296875
4727,0,45000,17554.134765625
4727,0.5,45000,9434.6416015625
4727,0.1,45000,16205.279296875
4727,0.9,45000,1803.435791015625
4727,0.01,45000,17498.044921875
4735,0,45000,20550.294921875
4735,0.5,45000,10943.212890625
4735,0.1,45000,19599.359375
4735,0.9,45000,2182.047607421875
4735,0.01,45000,20469.265625
4737,0,45000,17554.5234375
4737,0.5,45000,9284.99609375
4737,0.1,45000,16156.9306640625
4737,0.9,45000,1798.2406005859375
4737,0.01,45000,17428.02734375
4739,0,45000,18178.50390625
4739,0.5,45000,8982.3359375
4739,0.1,45000,16593.775390625
4739,0.9,45000,1847.455322265625
4739,0.01,45000,18032.298828125
4741,0,45000,11945.7548828125
4741,0.5,45000,6072.29150390625
4741,0.1,45000,10987.6962890625
4741,0.9,45000,1223.669677734375
4741,0.01,45000,11863.482421875
4747,0,45000,17543.9765625
4747,0.5,45000,8968.17578125
4747,0.1,45000,15973.5
4747,0.9,45000,1776.1990966796875
4747,0.01,45000,17481.458984375
4749,0,45000,19598.6484375
4749,0.5,45000,10048.580078125
4749,0.1,45000,17795.072265625
4749,0.9,45000,1977.5712890625
4749,0.01,45000,19425.7734375
4757,0,45000,10990.4970703125
4757,0.5,45000,5756.9697265625
4757,0.1,45000,10207.83984375
4757,0.9,45000,1138.01953125
4757,0.01,45000,10936.1416015625
4763,0,45000,16953.9921875
4763,0.5,45000,8690.775390625
4763,0.1,45000,15206.0751953125
4763,0.9,45000,1688.7918701171875
4763,0.01,45000,16787.875
4765,0,45000,23221.873046875
4765,0.5,45000,11945.0087890625
4765,0.1,45000,21230.828125
4765,0.9,45000,2360.981201171875
4765,0.01,45000,22981.142578125
4769,0,45000,10610.845703125
4769,0.5,45000,5958.27001953125
4769,0.1,45000,9622.0654296875
4769,0.9,45000,1069.926025390625
4769,0.01,45000,10484.7666015625
4771,0,45000,18755.3671875
4771,0.5,45000,9792.306640625
4771,0.1,45000,16900.423828125
4771,0.9,45000,1880.2841796875
4771,0.01,45000,18613.255859375
4777,0,45000,23826.86328125
4777,0.5,45000,11883.7060546875
4777,0.1,45000,21847.48046875
4777,0.9,45000,2424.061767578125
4777,0.01,45000,23682.275390625
4781,0,45000,12163.017578125
4781,0.5,45000,6582.0419921875
4781,0.1,45000,11058.24609375
4781,0.9,45000,1231.6873779296875
4781,0.01,45000,12068.453125
4791,0,45000,19849.130859375
4791,0.5,45000,10124.5712890625
4791,0.1,45000,17922.30859375
4791,0.9,45000,1985.0692138671875
4791,0.01,45000,19624.068359375
4803,0,45000,18842.46875
4803,0.5,45000,9543.6298828125
4803,0.1,45000,17139.23828125
4803,0.9,45000,1897.7825927734375
4803,0.01,45000,18664.966796875
4811,0,45000,24066.396484375
4811,0.5,45000,13377.240234375
4811,0.1,45000,22705.76171875
4811,0.9,45000,2522.16552734375
4811,0.01,45000,23972.91796875
4819,0,45000,14593.2685546875
4819,0.5,45000,7766.83837890625
4819,0.1,45000,13363.5126953125
4819,0.9,45000,1483.2421875
4819,0.01,45000,14554.974609375
4821,0,45000,20427.51953125
4821,0.5,45000,10419.69921875
4821,0.1,45000,18498.265625
4821,0.9,45000,2054.531005859375
4821,0.01,45000,20248.736328125
4827,0,45000,21560.013671875
4827,0.5,45000,10864.126953125
4827,0.1,45000,19546.826171875
4827,0.9,45000,2169.9208984375
4827,0.01,45000,21394.453125
4829,0,45000,11924.1728515625
4829,0.5,45000,6003.30810546875
4829,0.1,45000,10999.4580078125
4829,0.9,45000,1222.19287109375
4829,0.01,45000,11836.1015625
4835,0,45000,22169.203125
4835,0.5,45000,11799.9296875
4835,0.1,45000,20926.728515625
4835,0.9,45000,2319.670166015625
4835,0.01,45000,22064.80078125
4837,0,45000,12973.873046875
4837,0.5,45000,6312.92431640625
4837,0.1,45000,11829.7880859375
4837,0.9,45000,1317.5223388671875
4837,0.01,45000,12869.4501953125
4839,0,45000,26441.390625
4839,0.5,45000,13322.9638671875
4839,0.1,45000,23874.03515625
4839,0.9,45000,2655.392822265625
4839,0.01,45000,26183.87890625
4841,0,45000,11544.3828125
4841,0.5,45000,5729.9462890625
4841,0.1,45000,10475.25
4841,0.9,45000,1161.3671875
4841,0.01,45000,11482.609375
4843,0,45000,19119.39453125
4843,0.5,45000,9870.40625
4843,0.1,45000,17584.43359375
4843,0.9,45000,1949.75048828125
4843,0.01,45000,19022.68359375
4847,0,45000,15894.044921875
4847,0.5,45000,7726.79638671875
4847,0.1,45000,14228.2919921875
4847,0.9,45000,1580.7730712890625
4847,0.01,45000,15816.4541015625
4849,0,45000,16598.95703125
4849,0.5,45000,8790.150390625
4849,0.1,45000,15221.18359375
4849,0.9,45000,1692.170166015625
4849,0.01,45000,16472.68359375
4853,0,45000,11552.640625
4853,0.5,45000,5883.05859375
4853,0.1,45000,10476.357421875
4853,0.9,45000,1163.884033203125
4853,0.01,45000,11470.943359375
4855,0,45000,22869.599609375
4855,0.5,45000,12451.5888671875
4855,0.1,45000,21029.439453125
4855,0.9,45000,2338.260986328125
4855,0.01,45000,22682.837890625
4857,0,45000,11251.6279296875
4857,0.5,45000,6574.287109375
4857,0.1,45000,10699.3525390625
4857,0.9,45000,1188.636962890625
4857,0.01,45000,11198.5986328125
4859,0,45000,20387.59375
4859,0.5,45000,10737.0283203125
4859,0.1,45000,18650.326171875
4859,0.9,45000,2081.4599609375
4859,0.01,45000,20291.20703125
4863,0,45000,17896.056640625
4863,0.5,45000,9216.5009765625
4863,0.1,45000,16230.357421875
4863,0.9,45000,1805.5572509765625
4863,0.01,45000,17726.658203125
4867,0,45000,15003.478515625
4867,0.5,45000,6937.47802734375
4867,0.1,45000,13040.6865234375
4867,0.9,45000,1446.5504150390625
4867,0.01,45000,14890.35546875
4873,0,45000,11049.84765625
4873,0.5,45000,5593.97998046875
4873,0.1,45000,10099.2314453125
4873,0.9,45000,1123.430908203125
4873,0.01,45000,10946.0712890625
4881,0,45000,17380.234375
4881,0.5,45000,9191.6708984375
4881,0.1,45000,16012.84765625
4881,0.9,45000,1781.996826171875
4881,0.01,45000,17273.796875
4883,0,45000,22703.54296875
4883,0.5,45000,11849.3916015625
4883,0.1,45000,20928.841796875
4883,0.9,45000,2318.636474609375
4883,0.01,45000,22591.642578125
4885,0,45000,27024.7578125
4885,0.5,45000,13567.96875
4885,0.1,45000,24399.97265625
4885,0.9,45000,2712.435302734375
4885,0.01,45000,26779.44140625
4891,0,45000,16937.541015625
4891,0.5,45000,8480.6259765625
4891,0.1,45000,15676.26953125
4891,0.9,45000,1739.122802734375
4891,0.01,45000,16907.59765625
4897,0,45000,11224.1669921875
4897,0.5,45000,5503.64208984375
4897,0.1,45000,10086.583984375
4897,0.9,45000,1121.9920654296875
4897,0.01,45000,11117.5126953125
4907,0,45000,18520.447265625
4907,0.5,45000,9323.064453125
4907,0.1,45000,16571.484375
4907,0.9,45000,1848.7554931640625
4907,0.01,45000,18326.85546875
4911,0,45000,19629.42578125
4911,0.5,45000,10250.7900390625
4911,0.1,45000,17970.3046875
4911,0.9,45000,1991.99658203125
4911,0.01,45000,19465.251953125
4915,0,45000,25266.548828125
4915,0.5,45000,13460.755859375
4915,0.1,45000,23564.56640625
4915,0.9,45000,2615.185546875
4915,0.01,45000,25114.00390625
4927,0,45000,19523.4765625
4927,0.5,45000,9602.9287109375
4927,0.1,45000,17700.01171875
4927,0.9,45000,1962.521728515625
4927,0.01,45000,19411.74609375
4939,0,45000,20453.87109375
4939,0.5,45000,9949.7587890625
4939,0.1,45000,18437.6875
4939,0.9,45000,2051.771484375
4939,0.01,45000,20267.31640625
4955,0,45000,23180.474609375
4955,0.5,45000,12611.927734375
4955,0.1,45000,21695.412109375
4955,0.9,45000,2407.24072265625
4955,0.01,45000,23046.51171875
4963,0,45000,17152.630859375
4963,0.5,45000,8695.0498046875
4963,0.1,45000,15794.83203125
4963,0.9,45000,1755.3092041015625
4963,0.01,45000,17031.134765625
4971,0,45000,20779.025390625
4971,0.5,45000,10493.8916015625
4971,0.1,45000,18831.388671875
4971,0.9,45000,2084.513671875
4971,0.01,45000,20609.279296875
4979,0,45000,19094.765625
4979,0.5,45000,10064.51171875
4979,0.1,45000,17560.6171875
4979,0.9,45000,1953.2203369140625
4979,0.01,45000,18981.876953125
4981,0,45000,25855.869140625
4981,0.5,45000,12923.4833984375
4981,0.1,45000,23392.537109375
4981,0.9,45000,2601.42578125
4981,0.01,45000,25664.232421875
4985,0,45000,18799.96484375
4985,0.5,45000,9707.7314453125
4985,0.1,45000,17357.71484375
4985,0.9,45000,1928.6796875
4985,0.01,45000,18648.423828125
4989,0,45000,16356.9423828125
4989,0.5,45000,8700.96875
4989,0.1,45000,15018.75
4989,0.9,45000,1670.00244140625
4989,0.01,45000,16216.98046875
4997,0,45000,12558.7666015625
4997,0.5,45000,6242.513671875
4997,0.1,45000,11181.177734375
4997,0.9,45000,1243.532470703125
4997,0.01,45000,12443.4189453125
5001,0,45000,13679.98828125
5001,0.5,45000,7546.80029296875
5001,0.1,45000,12689.48046875
5001,0.9,45000,1409.3895263671875
5001,0.01,45000,13591.8994140625
5007,0,45000,21725.23828125
5007,0.5,45000,11017.1044921875
5007,0.1,45000,19611.06640625
5007,0.9,45000,2184.835205078125
5007,0.01,45000,21530.98828125
5017,0,45000,17778.3515625
5017,0.5,45000,8728.6572265625
5017,0.1,45000,15828.95703125
5017,0.9,45000,1760.9180908203125
5017,0.01,45000,17568.490234375
5027,0,45000,18260.208984375
5027,0.5,45000,9268.3583984375
5027,0.1,45000,16526.708984375
5027,0.9,45000,1837.5230712890625
5027,0.01,45000,18070.587890625
5029,0,45000,11441.9921875
5029,0.5,45000,5710.98828125
5029,0.1,45000,10331.8515625
5029,0.9,45000,1149.083984375
5029,0.01,45000,11337.513671875
5033,0,45000,14918.984375
5033,0.5,45000,7499.62548828125
5033,0.1,45000,13458.1904296875
5033,0.9,45000,1493.1300048828125
5033,0.01,45000,14780.3134765625
5045,0,45000,19623.720703125
5045,0.5,45000,10176.0087890625
5045,0.1,45000,18018.083984375
5045,0.9,45000,2003.369873046875
5045,0.01,45000,19432.513671875
5053,0,45000,10812.486328125
5053,0.5,45000,5433.72314453125
5053,0.1,45000,9723.4052734375
5053,0.9,45000,1079.5977783203125
5053,0.01,45000,10785.228515625
5057,0,45000,16527.87109375
5057,0.5,45000,8248.1591796875
5057,0.1,45000,15117.8203125
5057,0.9,45000,1682.8043212890625
5057,0.01,45000,16382.2314453125
5063,0,45000,15802.8623046875
5063,0.5,45000,7647.5673828125
5063,0.1,45000,14157.361328125
5063,0.9,45000,1570.824951171875
5063,0.01,45000,15739.1259765625
5065,0,45000,21922.521484375
5065,0.5,45000,10904.53515625
5065,0.1,45000,19900.626953125
5065,0.9,45000,2206.62158203125
5065,0.01,45000,21756.24609375
5069,0,45000,21226.330078125
5069,0.5,45000,10904.0771484375
5069,0.1,45000,19135.70703125
5069,0.9,45000,2129.162841796875
5069,0.01,45000,21044.109375
5071,0,45000,17995.00390625
5071,0.5,45000,9062.23046875
5071,0.1,45000,16388.8125
5071,0.9,45000,1817.7431640625
5071,0.01,45000,17871.9609375
5079,0,45000,21984.060546875
5079,0.5,45000,11233.3388671875
5079,0.1,45000,19928.658203125
5079,0.9,45000,2212.812255859375
5079,0.01,45000,21802.076171875
5089,0,45000,11300.1318359375
5089,0.5,45000,5956.43603515625
5089,0.1,45000,10599.8310546875
5089,0.9,45000,1177.3785400390625
5089,0.01,45000,11236.48046875
5091,0,45000,22802.56640625
5091,0.5,45000,11583.203125
5091,0.1,45000,20569.859375
5091,0.9,45000,2286.89599609375
5091,0.01,45000,22600.435546875
5093,0,45000,12370.3857421875
5093,0.5,45000,5927.75146484375
5093,0.1,45000,11094.9140625
5093,0.9,45000,1230.843994140625
5093,0.01,45000,12249.919921875
5095,0,45000,25105.060546875
5095,0.5,45000,13136.2861328125
5095,0.1,45000,22606.888671875
5095,0.9,45000,2511.791015625
5095,0.01,45000,24860.9921875
5097,0,45000,17493.205078125
5097,0.5,45000,9237.9111328125
5097,0.1,45000,16064.623046875
5097,0.9,45000,1787.0213623046875
5097,0.01,45000,17376.7890625
5105,0,45000,20167.78515625
5105,0.5,45000,10762.466796875
5105,0.1,45000,18700.4453125
5105,0.9,45000,2079.577392578125
5105,0.01,45000,20050.701171875
5111,0,45000,20183.03125
5111,0.5,45000,10114.4521484375
5111,0.1,45000,18088.705078125
5111,0.9,45000,2011.8865966796875
5111,0.01,45000,20024.291015625
5123,0,45000,16313.6689453125
5123,0.5,45000,7763.82421875
5123,0.1,45000,14457.208984375
5123,0.9,45000,1604.82470703125
5123,0.01,45000,16232.255859375
5127,0,45000,24447.765625
5127,0.5,45000,12325.44140625
5127,0.1,45000,22132.484375
5127,0.9,45000,2464.334716796875
5127,0.01,45000,24231.056640625
5129,0,45000,11935.705078125
5129,0.5,45000,5880.97509765625
5129,0.1,45000,10707.3017578125
5129,0.9,45000,1187.02783203125
5129,0.01,45000,11796.0791015625
5131,0,45000,16840.994140625
5131,0.5,45000,8432.572265625
5131,0.1,45000,15443.1572265625
5131,0.9,45000,1715.7510986328125
5131,0.01,45000,16735.919921875
5137,0,45000,11298.111328125
5137,0.5,45000,5909.11962890625
5137,0.1,45000,10279.4287109375
5137,0.9,45000,1143.2464599609375
5137,0.01,45000,11196.2236328125
5141,0,45000,20166.708984375
5141,0.5,45000,10272.298828125
5141,0.1,45000,18345.1875
5141,0.9,45000,2044.105224609375
5141,0.01,45000,20027.73828125
5143,0,45000,15901.810546875
5143,0.5,45000,8032.404296875
5143,0.1,45000,14502.185546875
5143,0.9,45000,1614.650146484375
5143,0.01,45000,15852.5869140625
5149,0,45000,10637.4189453125
5149,0.5,45000,5453.958984375
5149,0.1,45000,9642.7470703125
5149,0.9,45000,1070.9927978515625
5149,0.01,45000,10548.19140625
5155,0,45000,24911.53125
5155,0.5,45000,13315.8017578125
5155,0.1,45000,23297.671875
5155,0.9,45000,2588.1611328125
5155,0.01,45000,24741.72265625
5161,0,45000,15797.8330078125
5161,0.5,45000,8434.845703125
5161,0.1,45000,14610.884765625
5161,0.9,45000,1626.737548828125
5161,0.01,45000,15697.6396484375
5163,0,45000,24802.939453125
5163,0.5,45000,12376.25390625
5163,0.1,45000,22284.87109375
5163,0.9,45000,2476.600830078125
5163,0.01,45000,24560.35546875
5165,0,45000,21846.19140625
5165,0.5,45000,11000.16015625
5165,0.1,45000,19936.060546875
5165,0.9,45000,2221.31689453125
5165,0.01,45000,21638.203125
5169,0,45000,17234.939453125
5169,0.5,45000,9172.87890625
5169,0.1,45000,15902.7646484375
5169,0.9,45000,1768.5250244140625
5169,0.01,45000,17138.0703125
5173,0,45000,11265.5634765625
5173,0.5,45000,6320.75537109375
5173,0.1,45000,10559.853515625
5173,0.9,45000,1175.7764892578125
5173,0.01,45000,11196.0927734375
5177,0,45000,11963.7900390625
5177,0.5,45000,5990.60400390625
5177,0.1,45000,10825.42578125
5177,0.9,45000,1204.8031005859375
5177,0.01,45000,11872.552734375
5183,0,45000,16967.8984375
5183,0.5,45000,8149.7099609375
5183,0.1,45000,15143.33984375
5183,0.9,45000,1680.3419189453125
5183,0.01,45000,16911.517578125
5191,0,45000,18469.630859375
5191,0.5,45000,9511.18359375
5191,0.1,45000,16618.93359375
5191,0.9,45000,1849.564453125
5191,0.01,45000,18380.16796875
5195,0,45000,24566.189453125
5195,0.5,45000,13041.65234375
5195,0.1,45000,22535.03515625
5195,0.9,45000,2501.111083984375
5195,0.01,45000,24371.77734375
5199,0,45000,19705.298828125
5199,0.5,45000,10287.03515625
5199,0.1,45000,18040.73046875
5199,0.9,45000,2005.280517578125
5199,0.01,45000,19533.052734375
5201,0,45000,13701.0673828125
5201,0.5,45000,6918.677734375
5201,0.1,45000,12455.1552734375
5201,0.9,45000,1382.4638671875
5201,0.01,45000,13591.3974609375
5207,0,45000,19204.724609375
5207,0.5,45000,10151.8369140625
5207,0.1,45000,17364.27734375
5207,0.9,45000,1940.1427001953125
5207,0.01,45000,19112.86328125
5213,0,45000,20548.205078125
5213,0.5,45000,10207.2451171875
5213,0.1,45000,18517.107421875
5213,0.9,45000,2056.99072265625
5213,0.01,45000,20307.388671875
5219,0,45000,23838.5234375
5219,0.5,45000,11510.6630859375
5219,0.1,45000,21630.33203125
5219,0.9,45000,2405.39111328125
5219,0.01,45000,23681.158203125
5221,0,45000,11392.1591796875
5221,0.5,45000,5754.6171875
5221,0.1,45000,10319.541015625
5221,0.9,45000,1143.9891357421875
5221,0.01,45000,11293.4892578125
5223,0,45000,19261.58203125
5223,0.5,45000,10053.8154296875
5223,0.1,45000,17605.19140625
5223,0.9,45000,1952.6697998046875
5223,0.01,45000,19093.16796875
5241,0,45000,14526.3037109375
5241,0.5,45000,7869.2509765625
5241,0.1,45000,13469.7333984375
5241,0.9,45000,1493.0718994140625
5241,0.01,45000,14405.92578125
5245,0,45000,25811.140625
5245,0.5,45000,13086.708984375
5245,0.1,45000,23421.98046875
5245,0.9,45000,2603.587158203125
5245,0.01,45000,25562.0
5249,0,45000,16187.41015625
5249,0.5,45000,8416.5048828125
5249,0.1,45000,14875.3671875
5249,0.9,45000,1657.5537109375
5249,0.01,45000,16109.9404296875
5251,0,45000,21382.892578125
5251,0.5,45000,10679.2529296875
5251,0.1,45000,19192.193359375
5251,0.9,45000,2130.855224609375
5251,0.01,45000,21297.955078125
5255,0,45000,23045.798828125
5255,0.5,45000,12585.5
5255,0.1,45000,21593.11328125
5255,0.9,45000,2394.20751953125
5255,0.01,45000,22910.30078125
5257,0,45000,11225.5732421875
5257,0.5,45000,5515.20458984375
5257,0.1,45000,10411.662109375
5257,0.9,45000,1153.458251953125
5257,0.01,45000,11135.7783203125
5259,0,45000,20994.806640625
5259,0.5,45000,10688.5205078125
5259,0.1,45000,19102.8671875
5259,0.9,45000,2121.534912109375
5259,0.01,45000,20829.26171875
5263,0,45000,16981.166015625
5263,0.5,45000,8413.625
5263,0.1,45000,15476.556640625
5263,0.9,45000,1715.835205078125
5263,0.01,45000,16852.63671875
5267,0,45000,16952.552734375
5267,0.5,45000,8588.458984375
5267,0.1,45000,15428.1494140625
5267,0.9,45000,1714.057373046875
5267,0.01,45000,16876.806640625
5269,0,45000,13549.5673828125
5269,0.5,45000,6763.7314453125
5269,0.1,45000,12206.2236328125
5269,0.9,45000,1358.871337890625
5269,0.01,45000,13425.4072265625
5277,0,45000,16290.5107421875
5277,0.5,45000,8629.376953125
5277,0.1,45000,14995.0966796875
5277,0.9,45000,1662.6090087890625
5277,0.01,45000,16159.916015625
5287,0,45000,24197.064453125
5287,0.5,45000,12899.75
5287,0.1,45000,22859.0625
5287,0.9,45000,2542.9580078125
5287,0.01,45000,24091.923828125
5293,0,45000,9715.671875
5293,0.5,45000,5123.05419921875
5293,0.1,45000,8900.873046875
5293,0.9,45000,990.0869140625
5293,0.01,45000,9669.9462890625
5299,0,45000,16336.2919921875
5299,0.5,45000,8243.185546875
5299,0.1,45000,14995.99609375
5299,0.9,45000,1664.2412109375
5299,0.01,45000,16210.6455078125
5305,0,45000,18649.2265625
5305,0.5,45000,10038.16015625
5305,0.1,45000,17256.611328125
5305,0.9,45000,1913.5457763671875
5305,0.01,45000,18513.169921875
5311,0,45000,20976.55859375
5311,0.5,45000,10449.798828125
5311,0.1,45000,19048.810546875
5311,0.9,45000,2115.350830078125
5311,0.01,45000,20868.775390625
5315,0,45000,22679.166015625
5315,0.5,45000,12117.9716796875
5315,0.1,45000,21394.779296875
5315,0.9,45000,2375.543212890625
5315,0.01,45000,22554.423828125
5317,0,45000,18435.416015625
5317,0.5,45000,9672.4580078125
5317,0.1,45000,16895.484375
5317,0.9,45000,1883.0009765625
5317,0.01,45000,18298.13671875
5321,0,45000,23882.978515625
5321,0.5,45000,12492.939453125
5321,0.1,45000,21966.615234375
5321,0.9,45000,2441.1416015625
5321,0.01,45000,23732.705078125
5327,0,45000,20535.1171875
5327,0.5,45000,10174.2880859375
5327,0.1,45000,18524.71484375
5327,0.9,45000,2058.936279296875
5327,0.01,45000,20358.01171875
5331,0,45000,20035.52734375
5331,0.5,45000,10186.3212890625
5331,0.1,45000,18245.69140625
5331,0.9,45000,2022.6396484375
5331,0.01,45000,19873.287109375
5339,0,45000,17685.451171875
5339,0.5,45000,9441.5712890625
5339,0.1,45000,16544.181640625
5339,0.9,45000,1835.2484130859375
5339,0.01,45000,17634.630859375
5345,0,45000,18465.8125
5345,0.5,45000,9961.744140625
5345,0.1,45000,17144.66796875
5345,0.9,45000,1905.677978515625
5345,0.01,45000,18345.62109375
5349,0,45000,17906.4140625
5349,0.5,45000,9270.265625
5349,0.1,45000,16290.7919921875
5349,0.9,45000,1811.5059814453125
5349,0.01,45000,17740.873046875
5353,0,45000,16591.3984375
5353,0.5,45000,8043.10302734375
5353,0.1,45000,15033.669921875
5353,0.9,45000,1671.5509033203125
5353,0.01,45000,16449.927734375
5357,0,45000,12089.4541015625
5357,0.5,45000,6066.08154296875
5357,0.1,45000,11075.109375
5357,0.9,45000,1231.8599853515625
5357,0.01,45000,11993.1455078125
5359,0,45000,21855.060546875
5359,0.5,45000,10804.962890625
5359,0.1,45000,19669.22265625
5359,0.9,45000,2184.45263671875
5359,0.01,45000,21635.6875
5361,0,45000,12762.919921875
5361,0.5,45000,7170.744140625
5361,0.1,45000,11961.6640625
5361,0.9,45000,1329.3782958984375
5361,0.01,45000,12687.822265625
5363,0,45000,19329.927734375
5363,0.5,45000,9710.9169921875
5363,0.1,45000,17537.044921875
5363,0.9,45000,1949.0260009765625
5363,0.01,45000,19218.513671875
5367,0,45000,20814.083984375
5367,0.5,45000,10676.115234375
5367,0.1,45000,18877.921875
5367,0.9,45000,2093.13037109375
5367,0.01,45000,20616.005859375
5371,0,45000,19042.76171875
5371,0.5,45000,9649.8154296875
5371,0.1,45000,17570.14453125
5371,0.9,45000,1947.93310546875
5371,0.01,45000,18934.375
5377,0,45000,10725.0830078125
5377,0.5,45000,5283.45068359375
5377,0.1,45000,9505.681640625
5377,0.9,45000,1054.75048828125
5377,0.01,45000,10630.033203125
5383,0,45000,17747.794921875
5383,0.5,45000,9078.0048828125
5383,0.1,45000,16271.021484375
5383,0.9,45000,1805.7386474609375
5383,0.01,45000,17650.72265625
5389,0,45000,25623.689453125
5389,0.5,45000,13749.6748046875
5389,0.1,45000,23803.375
5389,0.9,45000,2648.276611328125
5389,0.01,45000,25443.447265625
5401,0,45000,10262.7890625
5401,0.5,45000,5728.20068359375
5401,0.1,45000,9584.2900390625
5401,0.9,45000,1063.986328125
5401,0.01,45000,10184.0498046875
5403,0,45000,16844.82421875
5403,0.5,45000,8616.7802734375
5403,0.1,45000,15170.9345703125
5403,0.9,45000,1687.49267578125
5403,0.01,45000,16653.880859375
5411,0,45000,19085.580078125
5411,0.5,45000,9963.775390625
5411,0.1,45000,17423.291015625
5411,0.9,45000,1935.8131103515625
5411,0.01,45000,18931.216796875
5429,0,45000,21015.384765625
5429,0.5,45000,10523.677734375
5429,0.1,45000,19189.97265625
5429,0.9,45000,2133.639892578125
5429,0.01,45000,20923.5078125
5433,0,45000,11157.671875
5433,0.5,45000,6530.2939453125
5433,0.1,45000,10621.7041015625
5433,0.9,45000,1179.0838623046875
5433,0.01,45000,11100.4560546875
5435,0,45000,24616.087890625
5435,0.5,45000,12468.6953125
5435,0.1,45000,22621.021484375
5435,0.9,45000,2511.20654296875
5435,0.01,45000,24424.71484375
5447,0,45000,17419.412109375
5447,0.5,45000,9243.212890625
5447,0.1,45000,16012.3876953125
5447,0.9,45000,1781.2587890625
5447,0.01,45000,17327.546875
5455,0,45000,21358.787109375
5455,0.5,45000,11998.82421875
5455,0.1,45000,19964.943359375
5455,0.9,45000,2213.35400390625
5455,0.01,45000,21221.33203125
5459,0,45000,18256.83984375
5459,0.5,45000,9188.8369140625
5459,0.1,45000,16698.802734375
5459,0.9,45000,1853.954345703125
5459,0.01,45000,18203.892578125
5461,0,45000,9707.3515625
5461,0.5,45000,4630.44970703125
5461,0.1,45000,8419.38671875
5461,0.9,45000,934.9270629882812
5461,0.01,45000,9640.6474609375
5465,0,45000,19546.9609375
5465,0.5,45000,10063.8251953125
5465,0.1,45000,18058.23828125
5465,0.9,45000,2009.8321533203125
5465,0.01,45000,19392.6328125
5469,0,45000,22529.001953125
5469,0.5,45000,11199.21484375
5469,0.1,45000,20211.2578125
5469,0.9,45000,2250.951904296875
5469,0.01,45000,22294.337890625
5473,0,45000,15028.9150390625
5473,0.5,45000,7280.421875
5473,0.1,45000,13807.5634765625
5473,0.9,45000,1534.54638671875
5473,0.01,45000,14947.513671875
5485,0,45000,23227.58203125
5485,0.5,45000,11724.3515625
5485,0.1,45000,21196.462890625
5485,0.9,45000,2356.224853515625
5485,0.01,45000,23025.939453125
5489,0,45000,12088.251953125
5489,0.5,45000,6320.1591796875
5489,0.1,45000,11030.37890625
5489,0.9,45000,1225.1788330078125
5489,0.01,45000,12002.458984375
5493,0,45000,16199.8193359375
5493,0.5,45000,8650.0361328125
5493,0.1,45000,14968.080078125
5493,0.9,45000,1662.6158447265625
5493,0.01,45000,16086.1318359375
5497,0,45000,11868.73046875
5497,0.5,45000,6083.72265625
5497,0.1,45000,10790.634765625
5497,0.9,45000,1197.9422607421875
5497,0.01,45000,11777.2353515625
5509,0,45000,11596.4267578125
5509,0.5,45000,6284.0859375
5509,0.1,45000,10747.2529296875
5509,0.9,45000,1193.20458984375
5509,0.01,45000,11503.1396484375
5513,0,45000,17724.8828125
5513,0.5,45000,8880.447265625
5513,0.1,45000,15758.9775390625
5513,0.9,45000,1748.641357421875
5513,0.01,45000,17517.654296875
5515,0,45000,24952.20703125
5515,0.5,45000,13147.771484375
5515,0.1,45000,23254.619140625
5515,0.9,45000,2578.227294921875
5515,0.01,45000,24786.318359375
5533,0,45000,15369.66015625
5533,0.5,45000,7134.70751953125
5533,0.1,45000,12889.7373046875
5533,0.9,45000,1432.7083740234375
5533,0.01,45000,15107.40234375
5539,0,45000,18441.0390625
5539,0.5,45000,8856.54296875
5539,0.1,45000,16724.740234375
5539,0.9,45000,1856.1986083984375
5539,0.01,45000,18354.494140625
5541,0,45000,22198.681640625
5541,0.5,45000,11042.6396484375
5541,0.1,45000,20018.833984375
5541,0.9,45000,2217.44921875
5541,0.01,45000,21994.740234375
5543,0,45000,16478.056640625
5543,0.5,45000,7976.583984375
5543,0.1,45000,15156.1259765625
5543,0.9,45000,1686.6580810546875
5543,0.01,45000,16383.8193359375
5545,0,45000,22374.8828125
5545,0.5,45000,11493.1328125
5545,0.1,45000,20142.859375
5545,0.9,45000,2237.755615234375
5545,0.01,45000,22191.521484375
5549,0,45000,11262.9365234375
5549,0.5,45000,5943.15771484375
5549,0.1,45000,10297.9052734375
5549,0.9,45000,1148.5986328125
5549,0.01,45000,11176.2587890625
5561,0,45000,11359.48828125
5561,0.5,45000,5635.97998046875
5561,0.1,45000,10204.568359375
5561,0.9,45000,1132.2008056640625
5561,0.01,45000,11279.3173828125
5567,0,45000,18769.21484375
5567,0.5,45000,9375.646484375
5567,0.1,45000,17158.490234375
5567,0.9,45000,1907.571044921875
5567,0.01,45000,18634.091796875
5579,0,45000,23628.109375
5579,0.5,45000,11480.3125
5579,0.1,45000,20857.99609375
5579,0.9,45000,2317.60205078125
5579,0.01,45000,23366.869140625
5583,0,45000,20169.66015625
5583,0.5,45000,10233.458984375
5583,0.1,45000,18279.568359375
5583,0.9,45000,2030.3590087890625
5583,0.01,45000,19994.4765625
5585,0,45000,20859.310546875
5585,0.5,45000,10758.849609375
5585,0.1,45000,19154.501953125
5585,0.9,45000,2131.57275390625
5585,0.01,45000,20659.89453125
5587,0,45000,15204.1533203125
5587,0.5,45000,7730.63232421875
5587,0.1,45000,14131.25390625
5587,0.9,45000,1568.6375732421875
5587,0.01,45000,15142.2978515625
5597,0,45000,19084.98046875
5597,0.5,45000,9366.81640625
5597,0.1,45000,17537.033203125
5597,0.9,45000,1954.301025390625
5597,0.01,45000,18954.884765625
5599,0,45000,20824.62109375
5599,0.5,45000,10539.3330078125
5599,0.1,45000,18945.466796875
5599,0.9,45000,2108.424072265625
5599,0.01,45000,20659.6484375
5601,0,45000,17493.154296875
5601,0.5,45000,9253.85546875
5601,0.1,45000,16045.6708984375
5601,0.9,45000,1781.0030517578125
5601,0.01,45000,17354.798828125
5603,0,45000,18825.744140625
5603,0.5,45000,9114.98828125
5603,0.1,45000,16990.232421875
5603,0.9,45000,1887.9112548828125
5603,0.01,45000,18684.1796875
5609,0,45000,10794.8330078125
5609,0.5,45000,5816.59228515625
5609,0.1,45000,9872.4248046875
5609,0.9,45000,1101.843505859375
5609,0.01,45000,10745.1748046875
5611,0,45000,13389.8623046875
5611,0.5,45000,7010.7529296875
5611,0.1,45000,12308.55078125
5611,0.9,45000,1365.892822265625
5611,0.01,45000,13324.1767578125
5613,0,45000,20529.3046875
5613,0.5,45000,10278.5888671875
5613,0.1,45000,18564.537109375
5613,0.9,45000,2057.488525390625
5613,0.01,45000,20330.888671875
5615,0,45000,21668.328125
5615,0.5,45000,11617.6650390625
5615,0.1,45000,20557.04296875
5615,0.9,45000,2280.077880859375
5615,0.01,45000,21573.9609375
5617,0,45000,18483.853515625
5617,0.5,45000,9432.970703125
5617,0.1,45000,16776.64453125
5617,0.9,45000,1865.2777099609375
5617,0.01,45000,18322.7265625
5619,0,45000,17441.79296875
5619,0.5,45000,8823.697265625
5619,0.1,45000,15849.205078125
5619,0.9,45000,1759.179931640625
5619,0.01,45000,17290.625
5627,0,45000,23505.78125
5627,0.5,45000,11088.1015625
5627,0.1,45000,21229.396484375
5627,0.9,45000,2364.267822265625
5627,0.01,45000,23403.7265625
5629,0,45000,19020.888671875
5629,0.5,45000,9787.4951171875
5629,0.1,45000,16983.37890625
5629,0.9,45000,1883.4478759765625
5629,0.01,45000,18824.974609375
5631,0,45000,20527.6171875
5631,0.5,45000,10717.5654296875
5631,0.1,45000,18721.501953125
5631,0.9,45000,2081.251953125
5631,0.01,45000,20356.22265625
5633,0,45000,10592.7734375
5633,0.5,45000,4891.24072265625
5633,0.1,45000,9093.9912109375
5633,0.9,45000,1009.2175903320312
5633,0.01,45000,10514.4052734375
5637,0,45000,16271.55859375
5637,0.5,45000,8596.55078125
5637,0.1,45000,14965.0068359375
5637,0.9,45000,1662.0189208984375
5637,0.01,45000,16151.4384765625
5645,0,45000,23807.64453125
5645,0.5,45000,12216.3408203125
5645,0.1,45000,21623.767578125
5645,0.9,45000,2404.6953125
5645,0.01,45000,23649.935546875
5663,0,45000,21709.146484375
5663,0.5,45000,11075.1513671875
5663,0.1,45000,19661.169921875
5663,0.9,45000,2185.392822265625
5663,0.01,45000,21504.0
5667,0,45000,24902.259765625
5667,0.5,45000,12542.826171875
5667,0.1,45000,22555.0546875
5667,0.9,45000,2509.204345703125
5667,0.01,45000,24707.6484375
5671,0,45000,19622.19921875
5671,0.5,45000,9610.7451171875
5671,0.1,45000,17322.76953125
5671,0.9,45000,1924.4505615234375
5671,0.01,45000,19380.330078125
5677,0,45000,12396.2861328125
5677,0.5,45000,6644.2890625
5677,0.1,45000,11685.35546875
5677,0.9,45000,1299.9036865234375
5677,0.01,45000,12335.4853515625
5699,0,45000,19488.630859375
5699,0.5,45000,8788.54296875
5699,0.1,45000,17536.923828125
5699,0.9,45000,1948.8170166015625
5699,0.01,45000,19409.923828125
5703,0,45000,24742.1796875
5703,0.5,45000,12496.8916015625
5703,0.1,45000,22327.28515625
5703,0.9,45000,2479.159423828125
5703,0.01,45000,24499.783203125
5707,0,45000,16528.45703125
5707,0.5,45000,8735.09375
5707,0.1,45000,15249.1875
5707,0.9,45000,1697.7705078125
5707,0.01,45000,16452.259765625
5713,0,45000,16449.439453125
5713,0.5,45000,8437.1083984375
5713,0.1,45000,15024.98828125
5713,0.9,45000,1670.7340087890625
5713,0.01,45000,16317.7646484375
5721,0,45000,11256.048828125
5721,0.5,45000,6585.423828125
5721,0.1,45000,10712.8046875
5721,0.9,45000,1189.8974609375
5721,0.01,45000,11203.2978515625
5723,0,45000,18691.4921875
5723,0.5,45000,10219.6875
5723,0.1,45000,17128.564453125
5723,0.9,45000,1899.0238037109375
5723,0.01,45000,18591.951171875
5729,0,45000,19405.49609375
5729,0.5,45000,9938.462890625
5729,0.1,45000,17651.205078125
5729,0.9,45000,1958.1639404296875
5729,0.01,45000,19213.52734375
5731,0,45000,17984.80078125
5731,0.5,45000,9242.3310546875
5731,0.1,45000,16327.033203125
5731,0.9,45000,1812.07958984375
5731,0.01,45000,17833.130859375
5739,0,45000,27972.7265625
5739,0.5,45000,14018.189453125
5739,0.1,45000,25178.9140625
5739,0.9,45000,2806.307861328125
5739,0.01,45000,27722.2890625
5747,0,45000,16866.01953125
5747,0.5,45000,8416.22265625
5747,0.1,45000,15377.3896484375
5747,0.9,45000,1711.0380859375
5747,0.01,45000,16736.078125
5753,0,45000,11375.470703125
5753,0.5,45000,5979.84033203125
5753,0.1,45000,10479.970703125
5753,0.9,45000,1166.120361328125
5753,0.01,45000,11285.9296875
5755,0,45000,24300.748046875
5755,0.5,45000,13030.625
5755,0.1,45000,22768.892578125
5755,0.9,45000,2528.678955078125
5755,0.01,45000,24148.005859375
5759,0,45000,18417.0390625
5759,0.5,45000,8894.669921875
5759,0.1,45000,16928.046875
5759,0.9,45000,1879.3758544921875
5759,0.01,45000,18269.765625
5761,0,45000,11262.0732421875
5761,0.5,45000,6084.982421875
5761,0.1,45000,10466.3291015625
5761,0.9,45000,1159.9915771484375
5761,0.01,45000,11201.455078125
5765,0,45000,17069.689453125
5765,0.5,45000,8273.7138671875
5765,0.1,45000,15204.4150390625
5765,0.9,45000,1689.376708984375
5765,0.01,45000,16873.1796875
5767,0,45000,17139.17578125
5767,0.5,45000,8550.654296875
5767,0.1,45000,15849.2041015625
5767,0.9,45000,1765.788818359375
5767,0.01,45000,17093.912109375
5771,0,45000,17984.2734375
5771,0.5,45000,9478.9931640625
5771,0.1,45000,16524.28515625
5771,0.9,45000,1834.0831298828125
5771,0.01,45000,17879.419921875
5773,0,45000,11184.55859375
5773,0.5,45000,5394.01806640625
5773,0.1,45000,9867.5830078125
5773,0.9,45000,1098.5323486328125
5773,0.01,45000,11103.0234375
5777,0,45000,16591.87890625
5777,0.5,45000,8134.7666015625
5777,0.1,45000,14912.884765625
5777,0.9,45000,1656.1463623046875
5777,0.01,45000,16461.99609375
5789,0,45000,12037.9892578125
5789,0.5,45000,6210.25732421875
5789,0.1,45000,11058.9375
5789,0.9,45000,1227.2315673828125
5789,0.01,45000,11942.3544921875
5793,0,45000,11244.9208984375
5793,0.5,45000,6527.158203125
5793,0.1,45000,10665.1904296875
5793,0.9,45000,1184.7021484375
5793,0.01,45000,11195.0654296875
5799,0,45000,19890.37890625
5799,0.5,45000,10229.232421875
5799,0.1,45000,18007.6796875
5799,0.9,45000,1998.75
5799,0.01,45000,19672.861328125
5803,0,45000,16985.34765625
5803,0.5,45000,8727.9482421875
5803,0.1,45000,15485.92578125
5803,0.9,45000,1724.787841796875
5803,0.01,45000,16852.173828125
5809,0,45000,15609.60546875
5809,0.5,45000,7722.56591796875
5809,0.1,45000,14062.0029296875
5809,0.9,45000,1560.3939208984375
5809,0.01,45000,15522.9765625
5815,0,45000,24910.904296875
5815,0.5,45000,12347.3076171875
5815,0.1,45000,22715.66015625
5815,0.9,45000,2521.867919921875
5815,0.01,45000,24696.419921875
5833,0,45000,9344.69921875
5833,0.5,45000,4702.59716796875
5833,0.1,45000,8277.9658203125
5833,0.9,45000,920.7454833984375
5833,0.01,45000,9232.189453125
5837,0,45000,21145.93359375
5837,0.5,45000,11099.3642578125
5837,0.1,45000,19370.42578125
5837,0.9,45000,2154.195556640625
5837,0.01,45000,21036.71875
5847,0,45000,28028.24609375
5847,0.5,45000,13961.8232421875
5847,0.1,45000,25211.625
5847,0.9,45000,2800.6728515625
5847,0.01,45000,27779.072265625
5853,0,45000,16353.8173828125
5853,0.5,45000,8577.2412109375
5853,0.1,45000,14938.2197265625
5853,0.9,45000,1661.3411865234375
5853,0.01,45000,16203.7578125
5855,0,45000,21791.734375
5855,0.5,45000,12120.3212890625
5855,0.1,45000,20465.59375
5855,0.9,45000,2275.55078125
5855,0.01,45000,21670.759765625
5873,0,45000,15035.2412109375
5873,0.5,45000,7556.3623046875
5873,0.1,45000,13557.9755859375
5873,0.9,45000,1506.677978515625
5873,0.01,45000,14894.6552734375
5891,0,45000,20772.005859375
5891,0.5,45000,10839.271484375
5891,0.1,45000,19037.92578125
5891,0.9,45000,2113.1630859375
5891,0.01,45000,20683.98828125
5893,0,45000,11362.1650390625
5893,0.5,45000,5619.75244140625
5893,0.1,45000,10306.017578125
5893,0.9,45000,1142.8375244140625
5893,0.01,45000,11281.3798828125
5899,0,45000,24637.921875
5899,0.5,45000,13456.6416015625
5899,0.1,45000,22976.931640625
5899,0.9,45000,2555.76806640625
5899,0.01,45000,24497.69140625
5905,0,45000,20804.849609375
5905,0.5,45000,10722.306640625
5905,0.1,45000,19001.953125
5905,0.9,45000,2107.371826171875
5905,0.01,45000,20592.15234375
5909,0,45000,12145.3564453125
5909,0.5,45000,5837.36962890625
5909,0.1,45000,11033.16796875
5909,0.9,45000,1228.51806640625
5909,0.01,45000,12029.5810546875
5911,0,45000,22772.20703125
5911,0.5,45000,11243.2158203125
5911,0.1,45000,20354.419921875
5911,0.9,45000,2257.32568359375
5911,0.01,45000,22508.572265625
5917,0,45000,19007.576171875
5917,0.5,45000,9428.451171875
5917,0.1,45000,17287.587890625
5917,0.9,45000,1917.91455078125
5917,0.01,45000,18959.94140625
5919,0,45000,18745.2265625
5919,0.5,45000,9823.3955078125
5919,0.1,45000,17188.537109375
5919,0.9,45000,1911.3336181640625
5919,0.01,45000,18584.056640625
5921,0,45000,10464.9765625
5921,0.5,45000,5546.2822265625
5921,0.1,45000,9706.9609375
5921,0.9,45000,1079.9635009765625
5921,0.01,45000,10411.701171875
5933,0,45000,24882.23046875
5933,0.5,45000,11983.9365234375
5933,0.1,45000,22500.826171875
5933,0.9,45000,2498.880615234375
5933,0.01,45000,24784.205078125
5935,0,45000,19735.49609375
5935,0.5,45000,10425.044921875
5935,0.1,45000,18879.98828125
5935,0.9,45000,2096.860595703125
5935,0.01,45000,19642.828125
5937,0,45000,12570.322265625
5937,0.5,45000,7101.68603515625
5937,0.1,45000,11830.1962890625
5937,0.9,45000,1316.036376953125
5937,0.01,45000,12516.091796875
5941,0,45000,19211.595703125
5941,0.5,45000,9350.365234375
5941,0.1,45000,17166.240234375
5941,0.9,45000,1908.705322265625
5941,0.01,45000,19019.978515625
5947,0,45000,18504.978515625
5947,0.5,45000,9286.4814453125
5947,0.1,45000,16857.056640625
5947,0.9,45000,1872.587890625
5947,0.01,45000,18419.65234375
5951,0,45000,14713.41015625
5951,0.5,45000,7600.4462890625
5951,0.1,45000,13466.9794921875
5951,0.9,45000,1492.1849365234375
5951,0.01,45000,14559.5927734375
5959,0,45000,17656.84765625
5959,0.5,45000,8741.3125
5959,0.1,45000,15924.07421875
5959,0.9,45000,1769.2147216796875
5959,0.01,45000,17576.263671875
5961,0,45000,17483.564453125
5961,0.5,45000,9189.5888671875
5961,0.1,45000,16009.880859375
5961,0.9,45000,1779.27880859375
5961,0.01,45000,17350.20703125
5963,0,45000,20370.361328125
5963,0.5,45000,9689.3837890625
5963,0.1,45000,18057.09375
5963,0.9,45000,2004.2755126953125
5963,0.01,45000,20309.376953125
5965,0,45000,27339.240234375
5965,0.5,45000,13528.576171875
5965,0.1,45000,24632.865234375
5965,0.9,45000,2739.063232421875
5965,0.01,45000,27065.9921875
5969,0,45000,11489.49609375
5969,0.5,45000,5971.1640625
5969,0.1,45000,10570.224609375
5969,0.9,45000,1173.14404296875
5969,0.01,45000,11414.873046875
5971,0,45000,17163.009765625
5971,0.5,45000,8594.8525390625
5971,0.1,45000,15627.5771484375
5971,0.9,45000,1737.3677978515625
5971,0.01,45000,17043.21875
5977,0,45000,9865.6298828125
5977,0.5,45000,5359.166015625
5977,0.1,45000,8982.3720703125
5977,0.9,45000,995.7286376953125
5977,0.01,45000,9776.2470703125
5979,0,45000,21687.96875
5979,0.5,45000,10808.314453125
5979,0.1,45000,19544.591796875
5979,0.9,45000,2170.885986328125
5979,0.01,45000,21472.34765625
5983,0,45000,17953.412109375
5983,0.5,45000,8252.474609375
5983,0.1,45000,15227.6513671875
5983,0.9,45000,1691.5596923828125
5983,0.01,45000,17535.2734375
5989,0,45000,22475.994140625
5989,0.5,45000,11187.8466796875
5989,0.1,45000,20232.564453125
5989,0.9,45000,2246.64208984375
5989,0.01,45000,22293.771484375
5991,0,45000,28131.576171875
5991,0.5,45000,13994.341796875
5991,0.1,45000,25340.041015625
5991,0.9,45000,2814.07763671875
5991,0.01,45000,27878.814453125
5993,0,45000,17691.861328125
5993,0.5,45000,9148.8046875
5993,0.1,45000,16078.6083984375
5993,0.9,45000,1786.399658203125
5993,0.01,45000,17532.80859375
5997,0,45000,17986.970703125
5997,0.5,45000,9287.255859375
5997,0.1,45000,16400.53125
5997,0.9,45000,1823.1925048828125
5997,0.01,45000,17821.4140625
5999,0,45000,23533.57421875
5999,0.5,45000,12063.677734375
5999,0.1,45000,21404.0078125
5999,0.9,45000,2381.537109375
5999,0.01,45000,23332.3828125
6001,0,45000,24128.662109375
6001,0.5,45000,11808.2822265625
6001,0.1,45000,21639.873046875
6001,0.9,45000,2401.625
6001,0.01,45000,23803.2890625
6005,0,45000,19410.421875
6005,0.5,45000,9909.603515625
6005,0.1,45000,17468.91796875
6005,0.9,45000,1946.587646484375
6005,0.01,45000,19152.09765625
6009,0,45000,15175.103515625
6009,0.5,45000,8265.2900390625
6009,0.1,45000,14079.3779296875
6009,0.9,45000,1565.0316162109375
6009,0.01,45000,15112.7607421875
6013,0,45000,11465.4775390625
6013,0.5,45000,5696.45654296875
6013,0.1,45000,10557.353515625
6013,0.9,45000,1170.1407470703125
6013,0.01,45000,11375.0126953125
6017,0,45000,12435.9130859375
6017,0.5,45000,6196.47705078125
6017,0.1,45000,11180.087890625
6017,0.9,45000,1242.4080810546875
6017,0.01,45000,12308.5517578125
6019,0,45000,17044.103515625
6019,0.5,45000,7923.685546875
6019,0.1,45000,15728.1318359375
6019,0.9,45000,1745.944580078125
6019,0.01,45000,16904.248046875
6023,0,45000,20318.8203125
6023,0.5,45000,10254.38671875
6023,0.1,45000,18366.060546875
6023,0.9,45000,2042.17041015625
6023,0.01,45000,20149.251953125
6031,0,45000,18004.58984375
6031,0.5,45000,9028.51171875
6031,0.1,45000,16331.09765625
6031,0.9,45000,1814.2127685546875
6031,0.01,45000,17964.595703125
6033,0,45000,17555.06640625
6033,0.5,45000,9209.3388671875
6033,0.1,45000,16111.9375
6033,0.9,45000,1789.4886474609375
6033,0.01,45000,17413.357421875
6041,0,45000,15080.791015625
6041,0.5,45000,7576.46337890625
6041,0.1,45000,13623.8056640625
6041,0.9,45000,1511.1480712890625
6041,0.01,45000,14945.560546875
6049,0,45000,12379.8466796875
6049,0.5,45000,6226.4404296875
6049,0.1,45000,11161.873046875
6049,0.9,45000,1241.4915771484375
6049,0.01,45000,12277.44140625
6051,0,45000,16392.970703125
6051,0.5,45000,8234.8193359375
6051,0.1,45000,14623.359375
6051,0.9,45000,1621.2513427734375
6051,0.01,45000,16202.2392578125
6059,0,45000,17818.12109375
6059,0.5,45000,8650.1005859375
6059,0.1,45000,15623.5107421875
6059,0.9,45000,1739.149169921875
6059,0.01,45000,17731.072265625
6065,0,45000,21498.30078125
6065,0.5,45000,10722.3935546875
6065,0.1,45000,19486.666015625
6065,0.9,45000,2166.715576171875
6065,0.01,45000,21311.806640625
6071,0,45000,17180.869140625
6071,0.5,45000,8535.58984375
6071,0.1,45000,16164.8203125
6071,0.9,45000,1793.6728515625
6071,0.01,45000,17088.861328125
6077,0,45000,11333.3037109375
6077,0.5,45000,5541.63134765625
6077,0.1,45000,10232.9013671875
6077,0.9,45000,1138.8892822265625
6077,0.01,45000,11251.166015625
6081,0,45000,11282.8310546875
6081,0.5,45000,6587.04443359375
6081,0.1,45000,10716.595703125
6081,0.9,45000,1188.8983154296875
6081,0.01,45000,11223.9404296875
6085,0,45000,23416.30859375
6085,0.5,45000,11743.2412109375
6085,0.1,45000,21175.697265625
6085,0.9,45000,2356.596435546875
6085,0.01,45000,23194.58984375
6087,0,45000,20270.85546875
6087,0.5,45000,10470.73828125
6087,0.1,45000,18462.263671875
6087,0.9,45000,2053.595703125
6087,0.01,45000,20087.5078125
6103,0,45000,24566.474609375
6103,0.5,45000,11573.419921875
6103,0.1,45000,22018.59375
6103,0.9,45000,2445.21630859375
6103,0.01,45000,24451.29296875
6107,0,45000,17204.796875
6107,0.5,45000,8458.3427734375
6107,0.1,45000,15542.8662109375
6107,0.9,45000,1726.273681640625
6107,0.01,45000,17038.251953125
6109,0,45000,21758.23828125
6109,0.5,45000,11757.85546875
6109,0.1,45000,20061.5546875
6109,0.9,45000,2227.234130859375
6109,0.01,45000,21605.66796875
6115,0,45000,25108.740234375
6115,0.5,45000,13356.3271484375
6115,0.1,45000,23436.12890625
6115,0.9,45000,2604.910888671875
6115,0.01,45000,24947.31640625
6117,0,45000,22570.45703125
6117,0.5,45000,11216.3671875
6117,0.1,45000,20344.619140625
6117,0.9,45000,2261.546630859375
6117,0.01,45000,22349.66796875
6119,0,45000,17390.552734375
6119,0.5,45000,8518.2333984375
6119,0.1,45000,16060.03515625
6119,0.9,45000,1784.462158203125
6119,0.01,45000,17323.4765625
6127,0,45000,20753.94921875
6127,0.5,45000,10438.7802734375
6127,0.1,45000,18855.982421875
6127,0.9,45000,2095.968994140625
6127,0.01,45000,20594.34765625
6139,0,45000,16898.431640625
6139,0.5,45000,8326.775390625
6139,0.1,45000,15325.8046875
6139,0.9,45000,1703.2108154296875
6139,0.01,45000,16731.67578125
6145,0,45000,20962.58203125
6145,0.5,45000,10941.28125
6145,0.1,45000,19327.34375
6145,0.9,45000,2148.27880859375
6145,0.01,45000,20811.509765625
6155,0,45000,23245.81640625
6155,0.5,45000,12610.4462890625
6155,0.1,45000,21670.998046875
6155,0.9,45000,2409.66552734375
6155,0.01,45000,23102.46875
6157,0,45000,11386.5634765625
6157,0.5,45000,5807.61083984375
6157,0.1,45000,10203.0517578125
6157,0.9,45000,1133.63671875
6157,0.01,45000,11289.1318359375
6159,0,45000,19388.11328125
6159,0.5,45000,9975.3193359375
6159,0.1,45000,17703.064453125
6159,0.9,45000,1967.0242919921875
6159,0.01,45000,19227.017578125
6161,0,45000,15338.88671875
6161,0.5,45000,7451.7548828125
6161,0.1,45000,13658.2763671875
6161,0.9,45000,1513.09716796875
6161,0.01,45000,15257.9140625
6167,0,45000,19517.029296875
6167,0.5,45000,9899.248046875
6167,0.1,45000,17761.591796875
6167,0.9,45000,1979.6182861328125
6167,0.01,45000,19347.421875
6169,0,45000,10281.154296875
6169,0.5,45000,5172.935546875
6169,0.1,45000,9464.7587890625
6169,0.9,45000,1052.9696044921875
6169,0.01,45000,10206.3740234375
6179,0,45000,16916.857421875
6179,0.5,45000,7770.72021484375
6179,0.1,45000,15554.837890625
6179,0.9,45000,1729.6505126953125
6179,0.01,45000,16821.509765625
6181,0,45000,11827.896484375
6181,0.5,45000,6165.48291015625
6181,0.1,45000,11071.3564453125
6181,0.9,45000,1230.7127685546875
6181,0.01,45000,11747.6181640625
6185,0,45000,21337.498046875
6185,0.5,45000,10869.666015625
6185,0.1,45000,19486.8203125
6185,0.9,45000,2170.36669921875
6185,0.01,45000,21155.16796875
6187,0,45000,20852.677734375
6187,0.5,45000,10355.3017578125
6187,0.1,45000,18592.787109375
6187,0.9,45000,2065.8486328125
6187,0.01,45000,20622.107421875
6189,0,45000,22314.0
6189,0.5,45000,11125.7099609375
6189,0.1,45000,20043.65234375
6189,0.9,45000,2228.941162109375
6189,0.01,45000,22087.998046875
6191,0,45000,20864.703125
6191,0.5,45000,10216.5947265625
6191,0.1,45000,18880.349609375
6191,0.9,45000,2090.179443359375
6191,0.01,45000,20795.142578125
6193,0,45000,11182.01953125
6193,0.5,45000,5218.13818359375
6193,0.1,45000,10066.0205078125
6193,0.9,45000,1119.4893798828125
6193,0.01,45000,11082.6923828125
6207,0,45000,20277.646484375
6207,0.5,45000,10558.0986328125
6207,0.1,45000,18496.4609375
6207,0.9,45000,2063.33447265625
6207,0.01,45000,20095.02734375
6209,0,45000,15014.7197265625
6209,0.5,45000,7563.0869140625
6209,0.1,45000,13535.3193359375
6209,0.9,45000,1500.8018798828125
6209,0.01,45000,14876.017578125
6227,0,45000,19109.533203125
6227,0.5,45000,9260.9189453125
6227,0.1,45000,17241.943359375
6227,0.9,45000,1916.454833984375
6227,0.01,45000,18993.025390625
6233,0,45000,11630.2373046875
6233,0.5,45000,5761.9111328125
6233,0.1,45000,10684.033203125
6233,0.9,45000,1184.8243408203125
6233,0.01,45000,11574.5595703125
6239,0,45000,24083.673828125
6239,0.5,45000,13376.8427734375
6239,0.1,45000,22651.912109375
6239,0.9,45000,2516.10791015625
6239,0.01,45000,23976.16796875
6243,0,45000,18561.048828125
6243,0.5,45000,9462.9794921875
6243,0.1,45000,16759.732421875
6243,0.9,45000,1856.028076171875
6243,0.01,45000,18372.390625
6245,0,45000,20240.51953125
6245,0.5,45000,10075.2021484375
6245,0.1,45000,18302.060546875
6245,0.9,45000,2033.3785400390625
6245,0.01,45000,20119.708984375
6249,0,45000,17484.447265625
6249,0.5,45000,9156.345703125
6249,0.1,45000,16023.9638671875
6249,0.9,45000,1778.0126953125
6249,0.01,45000,17344.263671875
6259,0,45000,23833.443359375
6259,0.5,45000,11855.150390625
6259,0.1,45000,21300.70703125
6259,0.9,45000,2372.48388671875
6259,0.01,45000,23636.36328125
6261,0,45000,19612.109375
6261,0.5,45000,9993.6650390625
6261,0.1,45000,17766.99609375
6261,0.9,45000,1973.25341796875
6261,0.01,45000,19457.751953125
6267,0,45000,18778.228515625
6267,0.5,45000,9492.8310546875
6267,0.1,45000,17042.5390625
6267,0.9,45000,1892.343994140625
6267,0.01,45000,18640.84375
6281,0,45000,10965.0283203125
6281,0.5,45000,5457.73974609375
6281,0.1,45000,10203.5
6281,0.9,45000,1133.1431884765625
6281,0.01,45000,10901.365234375
6283,0,45000,14355.0126953125
6283,0.5,45000,7349.3486328125
6283,0.1,45000,13103.7392578125
6283,0.9,45000,1455.0462646484375
6283,0.01,45000,14297.9951171875
6289,0,45000,11207.2763671875
6289,0.5,45000,5350.55224609375
6289,0.1,45000,10064.5537109375
6289,0.9,45000,1118.78125
6289,0.01,45000,11101.013671875
6295,0,45000,24933.537109375
6295,0.5,45000,13124.951171875
6295,0.1,45000,22501.138671875
6295,0.9,45000,2500.7197265625
6295,0.01,45000,24685.572265625
6297,0,45000,11306.0
6297,0.5,45000,6605.9306640625
6297,0.1,45000,10737.044921875
6297,0.9,45000,1192.4215087890625
6297,0.01,45000,11254.2236328125
6313,0,45000,11136.349609375
6313,0.5,45000,5684.5263671875
6313,0.1,45000,10050.185546875
6313,0.9,45000,1116.32470703125
6313,0.01,45000,11029.080078125
6319,0,45000,20754.7734375
6319,0.5,45000,10341.1640625
6319,0.1,45000,19081.7109375
6319,0.9,45000,2117.813232421875
6319,0.01,45000,20692.75
6331,0,45000,19778.046875
6331,0.5,45000,10917.177734375
6331,0.1,45000,18591.421875
6331,0.9,45000,2065.062255859375
6331,0.01,45000,19725.083984375
6333,0,45000,22446.78515625
6333,0.5,45000,11205.3115234375
6333,0.1,45000,20240.744140625
6333,0.9,45000,2243.292236328125
6333,0.01,45000,22228.90625
6339,0,45000,17530.458984375
6339,0.5,45000,8936.1630859375
6339,0.1,45000,16041.58984375
6339,0.9,45000,1780.782470703125
6339,0.01,45000,17427.615234375
6341,0,45000,24887.93359375
6341,0.5,45000,12361.39453125
6341,0.1,45000,22732.12890625
6341,0.9,45000,2527.966064453125
6341,0.01,45000,24763.3203125
6347,0,45000,16526.51953125
6347,0.5,45000,8168.10205078125
6347,0.1,45000,14871.041015625
6347,0.9,45000,1651.5133056640625
6347,0.01,45000,16287.8388671875
6349,0,45000,14121.26171875
6349,0.5,45000,7180.99609375
6349,0.1,45000,12628.8447265625
6349,0.9,45000,1402.6912841796875
6349,0.01,45000,13986.587890625
6371,0,45000,17324.572265625
6371,0.5,45000,8848.0732421875
6371,0.1,45000,15828.6416015625
6371,0.9,45000,1756.3428955078125
6371,0.01,45000,17202.142578125
6377,0,45000,13910.00390625
6377,0.5,45000,6859.3046875
6377,0.1,45000,12381.9951171875
6377,0.9,45000,1383.201416015625
6377,0.01,45000,13726.0458984375
6383,0,45000,17467.25
6383,0.5,45000,9508.783203125
6383,0.1,45000,16079.720703125
6383,0.9,45000,1785.5792236328125
6383,0.01,45000,17360.3359375
6385,0,45000,21126.052734375
6385,0.5,45000,10869.2529296875
6385,0.1,45000,19393.5390625
6385,0.9,45000,2160.597900390625
6385,0.01,45000,20932.208984375
6387,0,45000,21029.107421875
6387,0.5,45000,10660.28515625
6387,0.1,45000,19073.880859375
6387,0.9,45000,2116.845947265625
6387,0.01,45000,20904.275390625
6393,0,45000,17397.986328125
6393,0.5,45000,9215.3310546875
6393,0.1,45000,15976.0537109375
6393,0.9,45000,1778.4033203125
6393,0.01,45000,17237.0234375
6395,0,45000,24373.05078125
6395,0.5,45000,13045.068359375
6395,0.1,45000,22628.17578125
6395,0.9,45000,2510.56005859375
6395,0.01,45000,24202.095703125
6401,0,45000,17147.423828125
6401,0.5,45000,8603.298828125
6401,0.1,45000,15267.0205078125
6401,0.9,45000,1697.33154296875
6401,0.01,45000,16989.736328125
6403,0,45000,18328.978515625
6403,0.5,45000,9627.3623046875
6403,0.1,45000,16902.03515625
6403,0.9,45000,1873.4110107421875
6403,0.01,45000,18303.845703125
6407,0,45000,18612.7109375
6407,0.5,45000,9340.29296875
6407,0.1,45000,16916.462890625
6407,0.9,45000,1881.5679931640625
6407,0.01,45000,18515.87890625
6411,0,45000,21127.1953125
6411,0.5,45000,10692.34375
6411,0.1,45000,18986.908203125
6411,0.9,45000,2111.348876953125
6411,0.01,45000,20876.162109375
6415,0,45000,19655.326171875
6415,0.5,45000,10388.8525390625
6415,0.1,45000,18815.533203125
6415,0.9,45000,2084.94921875
6415,0.01,45000,19565.357421875
6423,0,45000,25927.84765625
6423,0.5,45000,13030.96484375
6423,0.1,45000,23338.146484375
6423,0.9,45000,2592.182373046875
6423,0.01,45000,25672.533203125
6429,0,45000,17916.693359375
6429,0.5,45000,9310.779296875
6429,0.1,45000,16324.283203125
6429,0.9,45000,1816.76025390625
6429,0.01,45000,17747.775390625
6431,0,45000,16223.57421875
6431,0.5,45000,8286.7490234375
6431,0.1,45000,14552.453125
6431,0.9,45000,1615.8441162109375
6431,0.01,45000,16132.3828125
6433,0,45000,12959.5634765625
6433,0.5,45000,6552.44091796875
6433,0.1,45000,12089.9560546875
6433,0.9,45000,1342.514404296875
6433,0.01,45000,12891.404296875
6437,0,45000,20389.283203125
6437,0.5,45000,10338.09375
6437,0.1,45000,18828.490234375
6437,0.9,45000,2093.527099609375
6437,0.01,45000,20256.671875
6439,0,45000,21532.099609375
6439,0.5,45000,11028.7080078125
6439,0.1,45000,19659.486328125
6439,0.9,45000,2183.354736328125
6439,0.01,45000,21430.548828125
6443,0,45000,23682.9375
6443,0.5,45000,12754.5615234375
6443,0.1,45000,22523.666015625
6443,0.9,45000,2498.840087890625
6443,0.01,45000,23582.9453125
6445,0,45000,22187.416015625
6445,0.5,45000,11468.64453125
6445,0.1,45000,20300.0703125
6445,0.9,45000,2256.975341796875
6445,0.01,45000,21982.7109375
6455,0,45000,23371.580078125
6455,0.5,45000,12663.5107421875
6455,0.1,45000,21781.8203125
6455,0.9,45000,2419.62744140625
6455,0.01,45000,23227.302734375
6457,0,45000,11217.56640625
6457,0.5,45000,6041.95361328125
6457,0.1,45000,10190.8818359375
6457,0.9,45000,1135.2730712890625
6457,0.01,45000,11110.5771484375
6459,0,45000,22459.755859375
6459,0.5,45000,11480.9365234375
6459,0.1,45000,20345.396484375
6459,0.9,45000,2259.71337890625
6459,0.01,45000,22244.462890625
6463,0,45000,18259.009765625
6463,0.5,45000,9529.818359375
6463,0.1,45000,16954.49609375
6463,0.9,45000,1881.2237548828125
6463,0.01,45000,18190.83203125
6467,0,45000,18478.53515625
6467,0.5,45000,9358.2578125
6467,0.1,45000,17083.544921875
6467,0.9,45000,1900.6165771484375
6467,0.01,45000,18392.853515625
6483,0,45000,16803.65625
6483,0.5,45000,8314.1572265625
6483,0.1,45000,15256.9150390625
6483,0.9,45000,1696.934814453125
6483,0.01,45000,16614.08984375
6485,0,45000,19572.935546875
6485,0.5,45000,9922.0810546875
6485,0.1,45000,17886.0859375
6485,0.9,45000,1988.47216796875
6485,0.01,45000,19432.25
6487,0,45000,16745.0546875
6487,0.5,45000,7988.09814453125
6487,0.1,45000,15588.0732421875
6487,0.9,45000,1734.4896240234375
6487,0.01,45000,16657.181640625
6493,0,45000,9570.3662109375
6493,0.5,45000,4828.62744140625
6493,0.1,45000,8694.3466796875
6493,0.9,45000,964.00341796875
6493,0.01,45000,9509.3955078125
6497,0,45000,18131.646484375
6497,0.5,45000,8990.7734375
6497,0.1,45000,16508.904296875
6497,0.9,45000,1834.374755859375
6497,0.01,45000,17996.263671875
6499,0,45000,18226.83203125
6499,0.5,45000,9131.083984375
6499,0.1,45000,16393.37890625
6499,0.9,45000,1827.543701171875
6499,0.01,45000,18164.76171875
6503,0,45000,22213.46875
6503,0.5,45000,11251.8515625
6503,0.1,45000,20133.794921875
6503,0.9,45000,2237.417236328125
6503,0.01,45000,22005.203125
6505,0,45000,20340.998046875
6505,0.5,45000,10629.560546875
6505,0.1,45000,18504.75
6505,0.9,45000,2062.103271484375
6505,0.01,45000,20156.255859375
6509,0,45000,11605.1220703125
6509,0.5,45000,5768.96826171875
6509,0.1,45000,10510.2998046875
6509,0.9,45000,1170.1143798828125
6509,0.01,45000,11529.5107421875
6511,0,45000,24613.23046875
6511,0.5,45000,11590.201171875
6511,0.1,45000,22091.064453125
6511,0.9,45000,2454.609375
6511,0.01,45000,24493.83203125
6515,0,45000,22161.673828125
6515,0.5,45000,11699.341796875
6515,0.1,45000,20857.677734375
6515,0.9,45000,2312.2529296875
6515,0.01,45000,22035.755859375
6523,0,45000,22378.279296875
6523,0.5,45000,11284.8212890625
6523,0.1,45000,20291.30078125
6523,0.9,45000,2251.2490234375
6523,0.01,45000,22236.0234375
6527,0,45000,16192.8349609375
6527,0.5,45000,8497.4169921875
6527,0.1,45000,14841.15234375
6527,0.9,45000,1649.116943359375
6527,0.01,45000,16122.0048828125
6533,0,45000,11227.89453125
6533,0.5,45000,5515.361328125
6533,0.1,45000,10057.1416015625
6533,0.9,45000,1117.060302734375
6533,0.01,45000,11186.12890625
6535,0,45000,25359.912109375
6535,0.5,45000,12119.7998046875
6535,0.1,45000,22830.265625
6535,0.9,45000,2533.751953125
6535,0.01,45000,25108.716796875
6537,0,45000,15353.525390625
6537,0.5,45000,8280.474609375
6537,0.1,45000,14104.0546875
6537,0.9,45000,1566.6015625
6537,0.01,45000,15192.701171875
6539,0,45000,19081.283203125
6539,0.5,45000,10760.6650390625
6539,0.1,45000,17775.724609375
6539,0.9,45000,1971.874755859375
6539,0.01,45000,18965.705078125
6541,0,45000,8770.4619140625
6541,0.5,45000,4805.6025390625
6541,0.1,45000,8220.3662109375
6541,0.9,45000,915.3609008789062
6541,0.01,45000,8695.365234375
6557,0,45000,11281.431640625
6557,0.5,45000,5802.74755859375
6557,0.1,45000,10205.068359375
6557,0.9,45000,1134.228759765625
6557,0.01,45000,11201.2666015625
6559,0,45000,16645.021484375
6559,0.5,45000,8389.81640625
6559,0.1,45000,15144.388671875
6559,0.9,45000,1685.4622802734375
6559,0.01,45000,16491.783203125
6583,0,45000,18371.357421875
6583,0.5,45000,9471.5166015625
6583,0.1,45000,16544.67578125
6583,0.9,45000,1834.8690185546875
6583,0.01,45000,18279.21875
6587,0,45000,20600.21875
6587,0.5,45000,10169.8349609375
6587,0.1,45000,18363.38671875
6587,0.9,45000,2044.0904541015625
6587,0.01,45000,20383.470703125
6589,0,45000,13142.166015625
6589,0.5,45000,6656.25244140625
6589,0.1,45000,11905.0625
6589,0.9,45000,1323.0675048828125
6589,0.01,45000,13032.646484375
6593,0,45000,11284.2353515625
6593,0.5,45000,5764.1064453125
6593,0.1,45000,10108.80859375
6593,0.9,45000,1121.2613525390625
6593,0.01,45000,11184.224609375
6595,0,45000,25269.443359375
6595,0.5,45000,13508.759765625
6595,0.1,45000,23597.310546875
6595,0.9,45000,2617.693359375
6595,0.01,45000,25094.32421875
6605,0,45000,21281.734375
6605,0.5,45000,10669.1455078125
6605,0.1,45000,19196.578125
6605,0.9,45000,2134.275634765625
6605,0.01,45000,21093.515625
6609,0,45000,17495.13671875
6609,0.5,45000,9140.0302734375
6609,0.1,45000,16003.9482421875
6609,0.9,45000,1775.4757080078125
6609,0.01,45000,17354.080078125
6611,0,45000,16474.38671875
6611,0.5,45000,8393.8828125
6611,0.1,45000,15130.5107421875
6611,0.9,45000,1678.7342529296875
6611,0.01,45000,16423.0625
6613,0,45000,24571.5390625
6613,0.5,45000,11727.060546875
6613,0.1,45000,22000.369140625
6613,0.9,45000,2443.0400390625
6613,0.01,45000,24415.7890625
6617,0,45000,18794.53515625
6617,0.5,45000,9166.8447265625
6617,0.1,45000,16649.865234375
6617,0.9,45000,1851.123291015625
6617,0.01,45000,18603.97265625
6621,0,45000,22414.02734375
6621,0.5,45000,11146.4765625
6621,0.1,45000,20174.548828125
6621,0.9,45000,2238.2958984375
6621,0.01,45000,22191.146484375
6623,0,45000,16380.9296875
6623,0.5,45000,8516.798828125
6623,0.1,45000,14804.1513671875
6623,0.9,45000,1644.0203857421875
6623,0.01,45000,16296.6494140625
6629,0,45000,12223.5
6629,0.5,45000,5704.107421875
6629,0.1,45000,11062.4423828125
6629,0.9,45000,1229.8026123046875
6629,0.01,45000,12099.9560546875
6631,0,45000,16984.9921875
6631,0.5,45000,8655.7509765625
6631,0.1,45000,15604.6962890625
6631,0.9,45000,1736.835693359375
6631,0.01,45000,16894.958984375
6635,0,45000,24035.2109375
6635,0.5,45000,12307.025390625
6635,0.1,45000,22243.283203125
6635,0.9,45000,2470.6845703125
6635,0.01,45000,23864.337890625
6639,0,45000,20497.380859375
6639,0.5,45000,10603.599609375
6639,0.1,45000,18663.734375
6639,0.9,45000,2073.7265625
6639,0.01,45000,20315.408203125
6641,0,45000,16248.4580078125
6641,0.5,45000,8283.9033203125
6641,0.1,45000,14807.0693359375
6641,0.9,45000,1643.7989501953125
6641,0.01,45000,16110.125
6649,0,45000,15171.3173828125
6649,0.5,45000,7855.08154296875
6649,0.1,45000,13775.9287109375
6649,0.9,45000,1532.4295654296875
6649,0.01,45000,15062.841796875
6663,0,45000,19337.400390625
6663,0.5,45000,9929.849609375
6663,0.1,45000,17556.517578125
6663,0.9,45000,1948.5009765625
6663,0.01,45000,19159.306640625
6667,0,45000,21139.04296875
6667,0.5,45000,10605.427734375
6667,0.1,45000,19082.509765625
6667,0.9,45000,2121.031494140625
6667,0.01,45000,21006.248046875
6671,0,45000,20380.50390625
6671,0.5,45000,10117.7861328125
6671,0.1,45000,18376.205078125
6671,0.9,45000,2037.266357421875
6671,0.01,45000,20184.95703125
6677,0,45000,11917.630859375
6677,0.5,45000,5838.59765625
6677,0.1,45000,10863.6142578125
6677,0.9,45000,1208.98876953125
6677,0.01,45000,11821.474609375
6683,0,45000,19040.732421875
6683,0.5,45000,8899.94921875
6683,0.1,45000,16604.736328125
6683,0.9,45000,1844.162353515625
6683,0.01,45000,18962.810546875
6697,0,45000,13442.1279296875
6697,0.5,45000,7003.30126953125
6697,0.1,45000,12349.994140625
6697,0.9,45000,1367.718994140625
6697,0.01,45000,13380.138671875
6707,0,45000,21257.47265625
6707,0.5,45000,10576.3017578125
6707,0.1,45000,19271.560546875
6707,0.9,45000,2145.449462890625
6707,0.01,45000,21107.79296875
6711,0,45000,26739.6796875
6711,0.5,45000,13291.07421875
6711,0.1,45000,23994.916015625
6711,0.9,45000,2669.06494140625
6711,0.01,45000,26474.234375
6717,0,45000,16225.31640625
6717,0.5,45000,8558.0849609375
6717,0.1,45000,14917.072265625
6717,0.9,45000,1657.038818359375
6717,0.01,45000,16096.5576171875
6729,0,45000,12772.44140625
6729,0.5,45000,7213.7177734375
6729,0.1,45000,11990.2685546875
6729,0.9,45000,1330.623046875
6729,0.01,45000,12699.818359375
6731,0,45000,17955.939453125
6731,0.5,45000,8879.86328125
6731,0.1,45000,16341.2412109375
6731,0.9,45000,1815.9393310546875
6731,0.01,45000,17896.28125
6739,0,45000,19420.103515625
6739,0.5,45000,9768.66015625
6739,0.1,45000,17623.759765625
6739,0.9,45000,1960.54931640625
6739,0.01,45000,19279.3671875
6743,0,45000,16075.763671875
6743,0.5,45000,8015.28857421875
6743,0.1,45000,14580.212890625
6743,0.9,45000,1618.973388671875
6743,0.01,45000,15934.62109375
6749,0,45000,24013.744140625
6749,0.5,45000,13144.6318359375
6749,0.1,45000,22552.455078125
6749,0.9,45000,2507.447509765625
6749,0.01,45000,23888.55859375
6751,0,45000,15180.31640625
6751,0.5,45000,7112.48095703125
6751,0.1,45000,13424.7109375
6751,0.9,45000,1490.4664306640625
6751,0.01,45000,15060.111328125
6753,0,45000,14522.1640625
6753,0.5,45000,7925.87109375
6753,0.1,45000,13440.0888671875
6753,0.9,45000,1489.31982421875
6753,0.01,45000,14388.2734375
6757,0,45000,23380.9453125
6757,0.5,45000,11420.099609375
6757,0.1,45000,20888.146484375
6757,0.9,45000,2320.080810546875
6757,0.01,45000,23113.72265625
6767,0,45000,16689.9609375
6767,0.5,45000,8204.654296875
6767,0.1,45000,14956.66015625
6767,0.9,45000,1667.3360595703125
6767,0.01,45000,16622.708984375
6769,0,45000,11503.9677734375
6769,0.5,45000,5986.10107421875
6769,0.1,45000,10664.20703125
6769,0.9,45000,1183.8433837890625
6769,0.01,45000,11447.4775390625
6773,0,45000,20181.9140625
6773,0.5,45000,10202.013671875
6773,0.1,45000,18325.390625
6773,0.9,45000,2036.3970947265625
6773,0.01,45000,20041.791015625
6787,0,45000,19247.482421875
6787,0.5,45000,9572.4736328125
6787,0.1,45000,17608.248046875
6787,0.9,45000,1959.7620849609375
6787,0.01,45000,19078.0
6797,0,45000,10807.8056640625
6797,0.5,45000,5028.7470703125
6797,0.1,45000,9968.814453125
6797,0.9,45000,1107.0775146484375
6797,0.01,45000,10701.818359375
6799,0,45000,18616.173828125
6799,0.5,45000,10005.427734375
6799,0.1,45000,17134.369140625
6799,0.9,45000,1900.787841796875
6799,0.01,45000,18518.24609375
6801,0,45000,13287.7783203125
6801,0.5,45000,7453.00341796875
6801,0.1,45000,12431.0126953125
6801,0.9,45000,1379.53369140625
6801,0.01,45000,13200.810546875
6805,0,45000,22902.00390625
6805,0.5,45000,11646.4345703125
6805,0.1,45000,20707.169921875
6805,0.9,45000,2299.32763671875
6805,0.01,45000,22676.8203125
6807,0,45000,19823.982421875
6807,0.5,45000,10125.0849609375
6807,0.1,45000,17859.65234375
6807,0.9,45000,1986.41357421875
6807,0.01,45000,19598.17578125
6809,0,45000,12091.162109375
6809,0.5,45000,6142.04736328125
6809,0.1,45000,11033.0419921875
6809,0.9,45000,1225.70654296875
6809,0.01,45000,11972.08203125
6817,0,45000,20069.369140625
6817,0.5,45000,10379.642578125
6817,0.1,45000,18265.623046875
6817,0.9,45000,2034.49609375
6817,0.01,45000,19831.005859375
6819,0,45000,24922.20703125
6819,0.5,45000,12522.09375
6819,0.1,45000,22572.912109375
6819,0.9,45000,2507.395751953125
6819,0.01,45000,24751.080078125
6821,0,45000,12522.1669921875
6821,0.5,45000,6180.80078125
6821,0.1,45000,11150.361328125
6821,0.9,45000,1238.7034912109375
6821,0.01,45000,12409.2060546875
6835,0,45000,25248.28125
6835,0.5,45000,13466.90234375
6835,0.1,45000,23590.3203125
6835,0.9,45000,2618.336669921875
6835,0.01,45000,25078.857421875
6839,0,45000,22371.05078125
6839,0.5,45000,11167.2353515625
6839,0.1,45000,20175.9921875
6839,0.9,45000,2242.958251953125
6839,0.01,45000,22149.06640625
6843,0,45000,19137.130859375
6843,0.5,45000,9605.34375
6843,0.1,45000,17122.33984375
6843,0.9,45000,1903.24951171875
6843,0.01,45000,18960.27734375
6847,0,45000,20372.224609375
6847,0.5,45000,10509.58203125
6847,0.1,45000,18845.765625
6847,0.9,45000,2094.19140625
6847,0.01,45000,20273.033203125
6861,0,45000,19075.771484375
6861,0.5,45000,9812.970703125
6861,0.1,45000,17341.205078125
6861,0.9,45000,1926.5150146484375
6861,0.01,45000,18926.833984375
6865,0,45000,20077.697265625
6865,0.5,45000,10471.986328125
6865,0.1,45000,18653.810546875
6865,0.9,45000,2071.217041015625
6865,0.01,45000,19954.294921875
6879,0,45000,21844.11328125
6879,0.5,45000,11198.828125
6879,0.1,45000,19869.17578125
6879,0.9,45000,2204.948486328125
6879,0.01,45000,21655.07421875
6881,0,45000,15042.15625
6881,0.5,45000,7554.36181640625
6881,0.1,45000,13571.4873046875
6881,0.9,45000,1506.7489013671875
6881,0.01,45000,14911.259765625
6887,0,45000,18387.380859375
6887,0.5,45000,8780.3388671875
6887,0.1,45000,16715.966796875
6887,0.9,45000,1856.297607421875
6887,0.01,45000,18313.54296875
6891,0,45000,24337.263671875
6891,0.5,45000,12239.5703125
6891,0.1,45000,21981.56640625
6891,0.9,45000,2442.5849609375
6891,0.01,45000,24141.517578125
6893,0,45000,21338.046875
6893,0.5,45000,10413.2314453125
6893,0.1,45000,19176.240234375
6893,0.9,45000,2132.68701171875
6893,0.01,45000,21212.986328125
6901,0,45000,9712.578125
6901,0.5,45000,5134.02880859375
6901,0.1,45000,8922.2255859375
6901,0.9,45000,989.5928344726562
6901,0.01,45000,9654.203125
6905,0,45000,19713.083984375
6905,0.5,45000,10531.3828125
6905,0.1,45000,18158.5859375
6905,0.9,45000,2015.3056640625
6905,0.01,45000,19571.9140625
6913,0,45000,10033.78125
6913,0.5,45000,5389.29833984375
6913,0.1,45000,9245.8779296875
6913,0.9,45000,1025.575927734375
6913,0.01,45000,9926.3427734375
6927,0,45000,19600.404296875
6927,0.5,45000,10256.4501953125
6927,0.1,45000,17934.443359375
6927,0.9,45000,1987.923095703125
6927,0.01,45000,19434.701171875
6931,0,45000,17961.94140625
6931,0.5,45000,9387.0
6931,0.1,45000,16622.091796875
6931,0.9,45000,1849.4364013671875
6931,0.01,45000,17886.052734375
6933,0,45000,16728.326171875
6933,0.5,45000,8886.380859375
6933,0.1,45000,15359.740234375
6933,0.9,45000,1704.107666015625
6933,0.01,45000,16597.7890625
6937,0,45000,13147.3779296875
6937,0.5,45000,7037.384765625
6937,0.1,45000,12098.017578125
6937,0.9,45000,1346.6092529296875
6937,0.01,45000,13071.2373046875
6941,0,45000,10987.2314453125
6941,0.5,45000,5977.681640625
6941,0.1,45000,10215.53125
6941,0.9,45000,1137.8277587890625
6941,0.01,45000,10920.9443359375
6943,0,45000,18079.705078125
6943,0.5,45000,9371.3232421875
6943,0.1,45000,16498.845703125
6943,0.9,45000,1828.7200927734375
6943,0.01,45000,18004.44921875
6953,0,45000,24179.337890625
6953,0.5,45000,12154.1103515625
6953,0.1,45000,22108.521484375
6953,0.9,45000,2454.100341796875
6953,0.01,45000,24023.84375
6973,0,45000,10648.4619140625
6973,0.5,45000,5705.1435546875
6973,0.1,45000,9763.6787109375
6973,0.9,45000,1083.634521484375
6973,0.01,45000,10572.2158203125
6979,0,45000,17160.583984375
6979,0.5,45000,8808.3466796875
6979,0.1,45000,15671.861328125
6979,0.9,45000,1743.373779296875
6979,0.01,45000,17020.798828125
6989,0,45000,18396.837890625
6989,0.5,45000,9192.740234375
6989,0.1,45000,16636.251953125
6989,0.9,45000,1841.7269287109375
6989,0.01,45000,18192.5390625
6995,0,45000,21561.98828125
6995,0.5,45000,12191.466796875
6995,0.1,45000,20450.6953125
6995,0.9,45000,2274.938720703125
6995,0.01,45000,21448.875
6999,0,45000,25527.716796875
6999,0.5,45000,12698.6396484375
6999,0.1,45000,22970.8359375
6999,0.9,45000,2549.739501953125
6999,0.01,45000,25280.205078125
7003,0,45000,19516.046875
7003,0.5,45000,9917.1953125
7003,0.1,45000,17727.091796875
7003,0.9,45000,1969.3179931640625
7003,0.01,45000,19415.1328125
7009,0,45000,10935.62890625
7009,0.5,45000,5434.91845703125
7009,0.1,45000,10078.328125
7009,0.9,45000,1116.5245361328125
7009,0.01,45000,10860.9853515625
7017,0,45000,14276.0927734375
7017,0.5,45000,7887.23193359375
7017,0.1,45000,13300.8505859375
7017,0.9,45000,1477.61181640625
7017,0.01,45000,14173.765625
7023,0,45000,17147.396484375
7023,0.5,45000,8763.306640625
7023,0.1,45000,15484.3330078125
7023,0.9,45000,1717.503173828125
7023,0.01,45000,16951.25
7031,0,45000,20581.099609375
7031,0.5,45000,10472.96875
7031,0.1,45000,18928.373046875
7031,0.9,45000,2103.719970703125
7031,0.01,45000,20520.63671875
7033,0,45000,16876.296875
7033,0.5,45000,8133.55078125
7033,0.1,45000,15512.947265625
7033,0.9,45000,1725.69091796875
7033,0.01,45000,16748.84765625
7037,0,45000,11274.1064453125
7037,0.5,45000,5448.19921875
7037,0.1,45000,10218.56640625
7037,0.9,45000,1136.621337890625
7037,0.01,45000,11181.03515625
7041,0,45000,17403.69921875
7041,0.5,45000,9217.900390625
7041,0.1,45000,16008.0478515625
7041,0.9,45000,1777.9005126953125
7041,0.01,45000,17300.380859375
7045,0,45000,21908.30859375
7045,0.5,45000,10527.884765625
7045,0.1,45000,19462.12890625
7045,0.9,45000,2165.325927734375
7045,0.01,45000,21604.736328125
7051,0,45000,19240.166015625
7051,0.5,45000,9466.0390625
7051,0.1,45000,17283.505859375
7051,0.9,45000,1915.4495849609375
7051,0.01,45000,19074.51171875
7053,0,45000,22103.78125
7053,0.5,45000,11061.7177734375
7053,0.1,45000,19887.90234375
7053,0.9,45000,2214.60595703125
7053,0.01,45000,21887.123046875
7061,0,45000,11330.947265625
7061,0.5,45000,5750.931640625
7061,0.1,45000,10376.537109375
7061,0.9,45000,1149.738525390625
7061,0.01,45000,11255.8486328125
7063,0,45000,16300.078125
7063,0.5,45000,8114.2529296875
7063,0.1,45000,14758.7177734375
7063,0.9,45000,1636.468994140625
7063,0.01,45000,16207.09765625
7067,0,45000,16431.2421875
7067,0.5,45000,8560.5380859375
7067,0.1,45000,14840.9111328125
7067,0.9,45000,1646.4852294921875
7067,0.01,45000,16350.2109375
7071,0,45000,20117.798828125
7071,0.5,45000,10399.28125
7071,0.1,45000,18336.794921875
7071,0.9,45000,2036.3980712890625
7071,0.01,45000,19943.861328125
7073,0,45000,12118.18359375
7073,0.5,45000,6279.2294921875
7073,0.1,45000,11116.7744140625
7073,0.9,45000,1235.6546630859375
7073,0.01,45000,12029.0849609375
7081,0,45000,21739.69140625
7081,0.5,45000,10809.66015625
7081,0.1,45000,19726.287109375
7081,0.9,45000,2196.479736328125
7081,0.01,45000,21604.71875
7087,0,45000,17678.966796875
7087,0.5,45000,8691.5458984375
7087,0.1,45000,16219.68359375
7087,0.9,45000,1798.7889404296875
7087,0.01,45000,17564.451171875
7091,0,45000,18199.1953125
7091,0.5,45000,9131.908203125
7091,0.1,45000,16744.427734375
7091,0.9,45000,1859.8507080078125
7091,0.01,45000,18067.240234375
7093,0,45000,21684.005859375
7093,0.5,45000,10640.79296875
7093,0.1,45000,19259.21875
7093,0.9,45000,2139.58642578125
7093,0.01,45000,21536.220703125
7097,0,45000,11488.7392578125
7097,0.5,45000,5947.55859375
7097,0.1,45000,10563.09765625
7097,0.9,45000,1177.4010009765625
7097,0.01,45000,11414.9169921875
7099,0,45000,15565.1572265625
7099,0.5,45000,7842.404296875
7099,0.1,45000,14250.33984375
7099,0.9,45000,1582.095947265625
7099,0.01,45000,15453.64453125
7111,0,45000,17794.5
7111,0.5,45000,8580.7763671875
7111,0.1,45000,16473.201171875
7111,0.9,45000,1830.29638671875
7111,0.01,45000,17677.982421875
7113,0,45000,17482.552734375
7113,0.5,45000,9233.8203125
7113,0.1,45000,15971.6279296875
7113,0.9,45000,1773.09228515625
7113,0.01,45000,17345.447265625
7115,0,45000,24325.76953125
7115,0.5,45000,12645.9697265625
7115,0.1,45000,22541.126953125
7115,0.9,45000,2502.62255859375
7115,0.01,45000,24157.265625
7117,0,45000,13117.2763671875
7117,0.5,45000,6539.75
7117,0.1,45000,11870.7265625
7117,0.9,45000,1322.7781982421875
7117,0.01,45000,12999.3134765625
7123,0,45000,24326.056640625
7123,0.5,45000,13380.046875
7123,0.1,45000,22466.490234375
7123,0.9,45000,2491.296630859375
7123,0.01,45000,24117.26171875
7131,0,45000,18563.689453125
7131,0.5,45000,9548.0712890625
7131,0.1,45000,16821.55859375
7131,0.9,45000,1872.783203125
7131,0.01,45000,18393.556640625
7133,0,45000,11308.9541015625
7133,0.5,45000,6320.78515625
7133,0.1,45000,10380.51953125
7133,0.9,45000,1153.01123046875
7133,0.01,45000,11221.2685546875
7135,0,45000,20154.529296875
7135,0.5,45000,10673.859375
7135,0.1,45000,19242.693359375
7135,0.9,45000,2138.066162109375
7135,0.01,45000,20071.521484375
7141,0,45000,20737.44921875
7141,0.5,45000,11284.12890625
7141,0.1,45000,19498.98828125
7141,0.9,45000,2171.313232421875
7141,0.01,45000,20717.36328125
7143,0,45000,22478.92578125
7143,0.5,45000,11316.5
7143,0.1,45000,20262.87890625
7143,0.9,45000,2248.626953125
7143,0.01,45000,22262.208984375
7145,0,45000,20352.291015625
7145,0.5,45000,10767.93359375
7145,0.1,45000,18691.40234375
7145,0.9,45000,2080.25390625
7145,0.01,45000,20167.166015625
7147,0,45000,15086.8447265625
7147,0.5,45000,7629.03759765625
7147,0.1,45000,13609.33984375
7147,0.9,45000,1511.4002685546875
7147,0.01,45000,14872.7451171875
7149,0,45000,16245.150390625
7149,0.5,45000,8584.6748046875
7149,0.1,45000,14855.001953125
7149,0.9,45000,1650.0706787109375
7149,0.01,45000,16100.546875
7153,0,45000,12783.65625
7153,0.5,45000,6222.353515625
7153,0.1,45000,11275.546875
7153,0.9,45000,1252.46875
7153,0.01,45000,12595.37109375
7157,0,45000,24058.8046875
7157,0.5,45000,12082.6953125
7157,0.1,45000,22009.998046875
7157,0.9,45000,2450.134033203125
7157,0.01,45000,23929.376953125
7165,0,45000,25958.744140625
7165,0.5,45000,13196.21484375
7165,0.1,45000,23567.021484375
7165,0.9,45000,2621.5361328125
7165,0.01,45000,25711.548828125
7167,0,45000,21748.046875
7167,0.5,45000,11220.7880859375
7167,0.1,45000,19781.80859375
7167,0.9,45000,2196.833740234375
7167,0.01,45000,21573.8515625
7169,0,45000,11313.46875
7169,0.5,45000,5648.49169921875
7169,0.1,45000,10258.783203125
7169,0.9,45000,1137.16015625
7169,0.01,45000,11226.41015625
7171,0,45000,16911.578125
7171,0.5,45000,8955.7236328125
7171,0.1,45000,15512.4931640625
7171,0.9,45000,1722.8624267578125
7171,0.01,45000,16849.654296875
7179,0,45000,25788.634765625
7179,0.5,45000,13003.697265625
7179,0.1,45000,23222.30859375
7179,0.9,45000,2584.114990234375
7179,0.01,45000,25547.525390625
7181,0,45000,11758.7744140625
7181,0.5,45000,6055.81005859375
7181,0.1,45000,10715.984375
7181,0.9,45000,1192.9034423828125
7181,0.01,45000,11666.58984375
7183,0,45000,20739.693359375
7183,0.5,45000,10499.5341796875
7183,0.1,45000,18842.6015625
7183,0.9,45000,2091.220703125
7183,0.01,45000,20558.263671875
7195,0,45000,25329.04296875
7195,0.5,45000,13517.6162109375
7195,0.1,45000,23643.734375
7195,0.9,45000,2625.139892578125
7195,0.01,45000,25151.298828125
7197,0,45000,20641.943359375
7197,0.5,45000,10425.974609375
7197,0.1,45000,18667.265625
7197,0.9,45000,2075.73828125
7197,0.01,45000,20450.744140625
7199,0,45000,17869.8671875
7199,0.5,45000,8643.7509765625
7199,0.1,45000,16029.2763671875
7199,0.9,45000,1782.6224365234375
7199,0.01,45000,17715.146484375
7201,0,45000,10688.068359375
7201,0.5,45000,5160.595703125
7201,0.1,45000,9889.931640625
7201,0.9,45000,1098.0205078125
7201,0.01,45000,10592.8818359375
7217,0,45000,15418.416015625
7217,0.5,45000,7518.900390625
7217,0.1,45000,13626.203125
7217,0.9,45000,1517.9957275390625
7217,0.01,45000,15240.599609375
7223,0,45000,20935.71875
7223,0.5,45000,10326.2509765625
7223,0.1,45000,18848.396484375
7223,0.9,45000,2093.080810546875
7223,0.01,45000,20764.33203125
7231,0,45000,19628.380859375
7231,0.5,45000,9863.1650390625
7231,0.1,45000,17502.244140625
7231,0.9,45000,1944.2962646484375
7231,0.01,45000,19392.6953125
7233,0,45000,11267.5478515625
7233,0.5,45000,6530.0732421875
7233,0.1,45000,10657.880859375
7233,0.9,45000,1185.867431640625
7233,0.01,45000,11218.81640625
7235,0,45000,21577.599609375
7235,0.5,45000,11576.8681640625
7235,0.1,45000,20496.052734375
7235,0.9,45000,2275.01904296875
7235,0.01,45000,21464.6796875
7241,0,45000,18867.736328125
7241,0.5,45000,9180.181640625
7241,0.1,45000,16743.8515625
7241,0.9,45000,1856.184326171875
7241,0.01,45000,18673.697265625
7249,0,45000,11684.806640625
7249,0.5,45000,5806.03662109375
7249,0.1,45000,10681.1162109375
7249,0.9,45000,1187.86962890625
7249,0.01,45000,11583.1142578125
7251,0,45000,26635.072265625
7251,0.5,45000,13310.8662109375
7251,0.1,45000,24024.802734375
7251,0.9,45000,2667.539306640625
7251,0.01,45000,26399.291015625
7255,0,45000,23168.798828125
7255,0.5,45000,12529.2890625
7255,0.1,45000,21243.68359375
7255,0.9,45000,2357.957763671875
7255,0.01,45000,22970.271484375
7261,0,45000,22307.330078125
7261,0.5,45000,11498.2431640625
7261,0.1,45000,20333.205078125
7261,0.9,45000,2258.937744140625
7261,0.01,45000,22178.880859375
7265,0,45000,18367.54296875
7265,0.5,45000,9500.6640625
7265,0.1,45000,17057.3359375
7265,0.9,45000,1895.386962890625
7265,0.01,45000,18227.984375
7269,0,45000,19582.2265625
7269,0.5,45000,10004.2958984375
7269,0.1,45000,17766.7421875
7269,0.9,45000,1973.389892578125
7269,0.01,45000,19419.482421875
7271,0,45000,15518.529296875
7271,0.5,45000,7785.90380859375
7271,0.1,45000,14180.208984375
7271,0.9,45000,1575.03857421875
7271,0.01,45000,15421.6015625
7273,0,45000,11335.763671875
7273,0.5,45000,6104.4599609375
7273,0.1,45000,10514.0517578125
7273,0.9,45000,1167.0386962890625
7273,0.01,45000,11258.4423828125
7277,0,45000,12620.5703125
7277,0.5,45000,6251.126953125
7277,0.1,45000,11243.33984375
7277,0.9,45000,1251.2337646484375
7277,0.01,45000,12499.5595703125
7279,0,45000,18305.99609375
7279,0.5,45000,9330.146484375
7279,0.1,45000,16739.4453125
7279,0.9,45000,1858.6478271484375
7279,0.01,45000,18200.005859375
7289,0,45000,15909.0087890625
7289,0.5,45000,7863.1669921875
7289,0.1,45000,14205.6416015625
7289,0.9,45000,1576.7130126953125
7289,0.01,45000,15785.8173828125
7291,0,45000,20109.08984375
7291,0.5,45000,10173.0439453125
7291,0.1,45000,18205.138671875
7291,0.9,45000,2024.0145263671875
7291,0.01,45000,19970.80078125
7295,0,45000,20881.4296875
7295,0.5,45000,11950.9267578125
7295,0.1,45000,19942.8671875
7295,0.9,45000,2214.96142578125
7295,0.01,45000,20802.39453125
7303,0,45000,15549.3740234375
7303,0.5,45000,7421.44677734375
7303,0.1,45000,13902.6962890625
7303,0.9,45000,1545.638671875
7303,0.01,45000,15482.6943359375
7311,0,45000,20269.521484375
7311,0.5,45000,10420.2998046875
7311,0.1,45000,18313.37890625
7311,0.9,45000,2038.1954345703125
7311,0.01,45000,20085.302734375
7313,0,45000,11051.7421875
7313,0.5,45000,5497.8251953125
7313,0.1,45000,9929.7490234375
7313,0.9,45000,1105.41015625
7313,0.01,45000,10962.6337890625
7319,0,45000,17167.220703125
7319,0.5,45000,10205.1865234375
7319,0.1,45000,16156.091796875
7319,0.9,45000,1794.0810546875
7319,0.01,45000,17076.92578125
7323,0,45000,19543.400390625
7323,0.5,45000,9981.87109375
7323,0.1,45000,17754.53515625
7323,0.9,45000,1975.084228515625
7323,0.01,45000,19367.326171875
7327,0,45000,24213.337890625
7327,0.5,45000,13570.06640625
7327,0.1,45000,22882.369140625
7327,0.9,45000,2541.73291015625
7327,0.01,45000,24096.142578125
7339,0,45000,20355.48828125
7339,0.5,45000,11428.990234375
7339,0.1,45000,19231.212890625
7339,0.9,45000,2136.134033203125
7339,0.01,45000,20226.462890625
7341,0,45000,22465.20703125
7341,0.5,45000,11191.5185546875
7341,0.1,45000,20228.5703125
7341,0.9,45000,2245.90185546875
7341,0.01,45000,22223.35546875
7343,0,45000,23631.169921875
7343,0.5,45000,11956.9091796875
7343,0.1,45000,21464.07421875
7343,0.9,45000,2387.34716796875
7343,0.01,45000,23431.56640625
7355,0,45000,22812.87890625
7355,0.5,45000,12468.677734375
7355,0.1,45000,21292.6171875
7355,0.9,45000,2361.1005859375
7355,0.01,45000,22664.953125
7357,0,45000,12666.32421875
7357,0.5,45000,6396.8876953125
7357,0.1,45000,11477.80078125
7357,0.9,45000,1274.2587890625
7357,0.01,45000,12559.29296875
7361,0,45000,19424.82421875
7361,0.5,45000,9709.6318359375
7361,0.1,45000,17578.578125
7361,0.9,45000,1952.059814453125
7361,0.01,45000,19214.099609375
7363,0,45000,15110.46484375
7363,0.5,45000,8209.1982421875
7363,0.1,45000,13773.3056640625
7363,0.9,45000,1528.5238037109375
7363,0.01,45000,15033.9287109375
7367,0,45000,18542.982421875
7367,0.5,45000,9041.533203125
7367,0.1,45000,16771.31640625
7367,0.9,45000,1862.2281494140625
7367,0.01,45000,18477.298828125
7373,0,45000,18903.48046875
7373,0.5,45000,9573.486328125
7373,0.1,45000,17060.23828125
7373,0.9,45000,1899.8250732421875
7373,0.01,45000,18789.916015625
7377,0,45000,11264.0
7377,0.5,45000,6596.33203125
7377,0.1,45000,10700.2392578125
7377,0.9,45000,1190.883544921875
7377,0.01,45000,11205.650390625
7379,0,45000,16736.73046875
7379,0.5,45000,8446.466796875
7379,0.1,45000,15090.4150390625
7379,0.9,45000,1674.876953125
7379,0.01,45000,16673.271484375
7387,0,45000,21412.25390625
7387,0.5,45000,11206.4326171875
7387,0.1,45000,19539.0859375
7387,0.9,45000,2173.677490234375
7387,0.01,45000,21320.701171875
7391,0,45000,18776.205078125
7391,0.5,45000,9612.923828125
7391,0.1,45000,17025.189453125
7391,0.9,45000,1893.3583984375
7391,0.01,45000,18641.171875
7397,0,45000,23054.00390625
7397,0.5,45000,11759.3232421875
7397,0.1,45000,20875.279296875
7397,0.9,45000,2318.830322265625
7397,0.01,45000,22842.146484375
7401,0,45000,14628.7216796875
7401,0.5,45000,7882.76904296875
7401,0.1,45000,13559.83984375
7401,0.9,45000,1504.8560791015625
7401,0.01,45000,14516.1435546875
7403,0,45000,16512.0546875
7403,0.5,45000,8428.5751953125
7403,0.1,45000,15099.951171875
7403,0.9,45000,1680.2359619140625
7403,0.01,45000,16488.72265625
7405,0,45000,22611.69140625
7405,0.5,45000,11609.6318359375
7405,0.1,45000,20520.072265625
7405,0.9,45000,2278.69091796875
7405,0.01,45000,22401.046875
7409,0,45000,11201.513671875
7409,0.5,45000,5831.8564453125
7409,0.1,45000,10299.861328125
7409,0.9,45000,1142.83935546875
7409,0.01,45000,11116.3935546875
7415,0,45000,24061.65234375
7415,0.5,45000,12373.4814453125
7415,0.1,45000,22233.94921875
7415,0.9,45000,2471.7451171875
7415,0.01,45000,23896.85546875
7419,0,45000,21709.916015625
7419,0.5,45000,11069.421875
7419,0.1,45000,19607.537109375
7419,0.9,45000,2180.2255859375
7419,0.01,45000,21516.0
7421,0,45000,19043.689453125
7421,0.5,45000,10026.9365234375
7421,0.1,45000,17713.642578125
7421,0.9,45000,1964.1854248046875
7421,0.01,45000,18918.56640625
7423,0,45000,17166.35546875
7423,0.5,45000,8487.5419921875
7423,0.1,45000,16118.1787109375
7423,0.9,45000,1789.7415771484375
7423,0.01,45000,17065.26953125
7427,0,45000,16870.96875
7427,0.5,45000,8896.2607421875
7427,0.1,45000,15411.6337890625
7427,0.9,45000,1715.056884765625
7427,0.01,45000,16738.03515625
7431,0,45000,28129.25
7431,0.5,45000,14038.5234375
7431,0.1,45000,25342.767578125
7431,0.9,45000,2811.509765625
7431,0.01,45000,27872.03125
modulus,mask_proportion,shots,successes
15,0.0,100000,60061.25
15,0.5,100000,29855.857421875
15,0.1,100000,57529.75
15,0.9,100000,4319.6044921875
15,0.01,100000,60061.25
21,0.0,100000,44394.0625
21,0.5,100000,24239.642578125
21,0.1,100000,41283.87109375
21,0.9,100000,4352.40185546875
21,0.01,100000,44394.0625
33,0.0,100000,29479.146484375
33,0.5,100000,17425.490234375
33,0.1,100000,28079.990234375
33,0.9,100000,2821.72509765625
33,0.01,100000,29479.14453125
35,0.0,100000,51681.76171875
35,0.5,100000,28742.806640625
35,0.1,100000,50788.796875
35,0.9,100000,4740.1162109375
35,0.01,100000,51681.76171875
39,0.0,100000,51529.98046875
39,0.5,100000,29423.513671875
39,0.1,100000,47910.90234375
39,0.9,100000,5448.7373046875
39,0.01,100000,51529.98046875
51,0.0,100000,55207.5625
51,0.5,100000,29355.001953125
51,0.1,100000,52681.60546875
51,0.9,100000,5709.59619140625
51,0.01,100000,55207.5625
55,0.0,100000,52965.6640625
55,0.5,100000,28727.05859375
55,0.1,100000,49024.51171875
55,0.9,100000,4990.08984375
55,0.01,100000,52965.6640625
57,0.0,100000,35321.02734375
57,0.5,100000,18101.7421875
57,0.1,100000,32461.48828125
57,0.9,100000,3816.86962890625
57,0.01,100000,35321.02734375
65,0.0,100000,43423.9453125
65,0.5,100000,21295.130859375
65,0.1,100000,41014.796875
65,0.9,100000,4893.0166015625
65,0.01,100000,43423.9453125
69,0.0,100000,47975.2265625
69,0.5,100000,24022.01953125
69,0.1,100000,43623.671875
69,0.9,100000,4947.38671875
69,0.01,100000,47975.2265625
77,0.0,100000,27175.42578125
77,0.5,100000,15844.806640625
77,0.1,100000,25765.728515625
77,0.9,100000,3015.892578125
77,0.01,100000,27175.42578125
85,0.0,100000,56169.5625
85,0.5,100000,29475.005859375
85,0.1,100000,52376.03125
85,0.9,100000,6150.5869140625
85,0.01,100000,56169.5625
87,0.0,100000,56801.22265625
87,0.5,100000,29568.34375
87,0.1,100000,52842.15625
87,0.9,100000,6093.052734375
87,0.01,100000,56801.22265625
91,0.0,100000,40590.5546875
91,0.5,100000,22712.193359375
91,0.1,100000,39767.3671875
91,0.9,100000,4360.091796875
91,0.01,100000,40590.5546875
93,0.0,100000,37289.59765625
93,0.5,100000,19731.501953125
93,0.1,100000,34777.19140625
93,0.9,100000,3726.093505859375
93,0.01,100000,37289.59765625
95,0.0,100000,46858.30078125
95,0.5,100000,26520.84765625
95,0.1,100000,45239.05078125
95,0.9,100000,4745.58447265625
95,0.01,100000,46858.30078125
111,0.0,100000,43182.95703125
111,0.5,100000,21480.7890625
111,0.1,100000,40131.46875
111,0.9,100000,4417.64990234375
111,0.01,100000,43182.95703125
115,0.0,100000,54404.73828125
115,0.5,100000,28591.494140625
115,0.1,100000,51141.875
115,0.9,100000,5438.63427734375
115,0.01,100000,54404.73828125
119,0.0,100000,52960.89453125
119,0.5,100000,29868.669921875
119,0.1,100000,50713.62890625
119,0.9,100000,5687.7265625
119,0.01,100000,52960.8984375
123,0.0,100000,45149.62890625
123,0.5,100000,23113.51171875
123,0.1,100000,41674.8828125
123,0.9,100000,4500.50048828125
123,0.01,100000,45149.62890625
129,0.0,100000,39477.0859375
129,0.5,100000,21649.501953125
129,0.1,100000,36481.55078125
129,0.9,100000,4108.06689453125
129,0.01,100000,39477.0859375
133,0.0,100000,26680.70703125
133,0.5,100000,14248.2783203125
133,0.1,100000,26455.810546875
133,0.9,100000,2875.68212890625
133,0.01,100000,26680.70703125
141,0.0,100000,49016.3203125
141,0.5,100000,24376.34375
141,0.1,100000,44328.76953125
141,0.9,100000,4870.7607421875
141,0.01,100000,49016.3203125
143,0.0,100000,41869.50390625
143,0.5,100000,19673.96484375
143,0.1,100000,38240.62890625
143,0.9,100000,4155.6962890625
143,0.01,100000,41869.50390625
145,0.0,100000,45213.12890625
145,0.5,100000,23392.775390625
145,0.1,100000,41451.65625
145,0.9,100000,4727.17724609375
145,0.01,100000,45213.12890625
155,0.0,100000,52159.5234375
155,0.5,100000,28670.708984375
155,0.1,100000,49611.31640625
155,0.9,100000,5352.525390625
155,0.01,100000,52081.9140625
159,0.0,100000,42734.98046875
159,0.5,100000,22163.02734375
159,0.1,100000,39602.83984375
159,0.9,100000,4429.95947265625
159,0.01,100000,42521.15234375
161,0.0,100000,33131.31640625
161,0.5,100000,17538.8515625
161,0.1,100000,31207.48046875
161,0.9,100000,3442.33203125
161,0.01,100000,33093.92578125
177,0.0,100000,25622.35546875
177,0.5,100000,15013.2509765625
177,0.1,100000,24302.177734375
177,0.9,100000,2752.23876953125
177,0.01,100000,25509.1640625
183,0.0,100000,44397.16015625
183,0.5,100000,20849.216796875
183,0.1,100000,39726.140625
183,0.9,100000,4333.353515625
183,0.01,100000,43983.91796875
185,0.0,100000,40146.01171875
185,0.5,100000,20304.771484375
185,0.1,100000,38053.78125
185,0.9,100000,4348.7509765625
185,0.01,100000,40175.65625
187,0.0,100000,53508.47265625
187,0.5,100000,29576.138671875
187,0.1,100000,50588.0
187,0.9,100000,5738.72265625
187,0.01,100000,53448.4296875
201,0.0,100000,39468.46875
201,0.5,100000,20894.3671875
201,0.1,100000,36513.703125
201,0.9,100000,4047.132080078125
201,0.01,100000,39186.11328125
203,0.0,100000,47861.0234375
203,0.5,100000,24266.4375
203,0.1,100000,43877.78125
203,0.9,100000,4784.0283203125
203,0.01,100000,47730.6953125
205,0.0,100000,54335.98046875
205,0.5,100000,28061.01171875
205,0.1,100000,48934.765625
205,0.9,100000,5534.427734375
205,0.01,100000,54309.046875
209,0.0,100000,25808.9921875
209,0.5,100000,12907.2197265625
209,0.1,100000,24284.400390625
209,0.9,100000,2707.01806640625
209,0.01,100000,25746.02734375
213,0.0,100000,44016.7578125
213,0.5,100000,23097.05078125
213,0.1,100000,40655.90234375
213,0.9,100000,4449.66357421875
213,0.01,100000,43830.14453125
215,0.0,100000,53012.34765625
215,0.5,100000,26570.501953125
215,0.1,100000,48946.56640625
215,0.9,100000,5309.984375
215,0.01,100000,52945.609375
217,0.0,100000,25654.837890625
217,0.5,100000,14345.45703125
217,0.1,100000,24245.115234375
217,0.9,100000,2744.22119140625
217,0.01,100000,25543.640625
219,0.0,100000,43268.046875
219,0.5,100000,22532.521484375
219,0.1,100000,40334.78515625
219,0.9,100000,4514.40478515625
219,0.01,100000,43008.78515625
221,0.0,100000,54293.8515625
221,0.5,100000,28120.451171875
221,0.1,100000,50346.09375
221,0.9,100000,5568.998046875
221,0.01,100000,54279.6171875
235,0.0,100000,55439.61328125
235,0.5,100000,29986.212890625
235,0.1,100000,52195.1796875
235,0.9,100000,5693.93896484375
235,0.01,100000,55406.640625
237,0.0,100000,36565.16015625
237,0.5,100000,18712.919921875
237,0.1,100000,33746.63671875
237,0.9,100000,3813.55322265625
237,0.01,100000,36279.48046875
247,0.0,100000,40082.40625
247,0.5,100000,23040.59765625
247,0.1,100000,38217.80859375
247,0.9,100000,4326.6162109375
247,0.01,100000,40147.45703125
249,0.0,100000,25446.03515625
249,0.5,100000,14920.3857421875
249,0.1,100000,24170.845703125
249,0.9,100000,2707.414306640625
249,0.01,100000,25370.07421875
253,0.0,100000,32273.12890625
253,0.5,100000,15419.150390625
253,0.1,100000,27866.8203125
253,0.9,100000,3061.884765625
253,0.01,100000,31902.05859375
259,0.0,100000,37077.8515625
259,0.5,100000,18038.0703125
259,0.1,100000,34941.03515625
259,0.9,100000,3908.09765625
259,0.01,100000,36972.55078125
265,0.0,100000,48417.66796875
265,0.5,100000,23807.357421875
265,0.1,100000,44440.73046875
265,0.9,100000,5021.841796875
265,0.01,100000,48109.4609375
267,0.0,100000,57762.734375
267,0.5,100000,28742.630859375
267,0.1,100000,52572.99609375
267,0.9,100000,5908.65478515625
267,0.01,100000,57616.88671875
287,0.0,100000,43174.45703125
287,0.5,100000,22890.994140625
287,0.1,100000,41034.48828125
287,0.9,100000,4634.2138671875
287,0.01,100000,43010.671875
291,0.0,100000,43742.3671875
291,0.5,100000,22490.5234375
291,0.1,100000,40079.36328125
291,0.9,100000,4425.0185546875
291,0.01,100000,43395.1875
295,0.0,100000,55490.265625
295,0.5,100000,29191.298828125
295,0.1,100000,50200.8125
295,0.9,100000,5495.59130859375
295,0.01,100000,55158.0390625
299,0.0,100000,41899.41796875
299,0.5,100000,22368.51171875
299,0.1,100000,38971.33984375
299,0.9,100000,4358.9111328125
299,0.01,100000,41833.875
301,0.0,100000,30236.5546875
301,0.5,100000,15826.1005859375
301,0.1,100000,28079.109375
301,0.9,100000,3083.63427734375
301,0.01,100000,30294.337890625
303,0.0,100000,39277.48046875
303,0.5,100000,20385.0703125
303,0.1,100000,35900.7421875
303,0.9,100000,3954.88330078125
303,0.01,100000,39098.921875
305,0.0,100000,45478.75
305,0.5,100000,24247.88671875
305,0.1,100000,41810.75
305,0.9,100000,4710.76953125
305,0.01,100000,45299.078125
309,0.0,100000,36598.55078125
309,0.5,100000,18957.150390625
309,0.1,100000,33354.265625
309,0.9,100000,3718.125244140625
309,0.01,100000,36230.375
319,0.0,100000,43783.25390625
319,0.5,100000,23152.451171875
319,0.1,100000,40913.34765625
319,0.9,100000,4551.63427734375
319,0.01,100000,43637.37890625
321,0.0,100000,25646.154296875
321,0.5,100000,15022.95703125
321,0.1,100000,24349.03515625
321,0.9,100000,2699.86279296875
321,0.01,100000,25523.619140625
323,0.0,100000,52780.03125
323,0.5,100000,24156.287109375
323,0.1,100000,47177.0859375
323,0.9,100000,5177.6982421875
323,0.01,100000,52647.5546875
327,0.0,100000,47433.98046875
327,0.5,100000,25041.716796875
327,0.1,100000,42759.00390625
327,0.9,100000,4832.8779296875
327,0.01,100000,46989.1484375
329,0.0,100000,33211.69140625
329,0.5,100000,17167.85546875
329,0.1,100000,30670.6328125
329,0.9,100000,3419.8740234375
329,0.01,100000,33136.5859375
335,0.0,100000,49051.5703125
335,0.5,100000,26025.259765625
335,0.1,100000,46487.984375
335,0.9,100000,5094.7197265625
335,0.01,100000,49003.3359375
339,0.0,100000,52518.58984375
339,0.5,100000,26537.2578125
339,0.1,100000,48359.0859375
339,0.9,100000,5389.63916015625
339,0.01,100000,52363.9765625
341,0.0,100000,23985.98828125
341,0.5,100000,11518.841796875
341,0.1,100000,22570.498046875
341,0.9,100000,2499.787353515625
341,0.01,100000,23925.216796875
355,0.0,100000,53935.5078125
355,0.5,100000,28937.044921875
355,0.1,100000,50177.12890625
355,0.9,100000,5487.82275390625
355,0.01,100000,53722.19921875
365,0.0,100000,45709.90234375
365,0.5,100000,23346.974609375
365,0.1,100000,41885.0078125
365,0.9,100000,4732.43115234375
365,0.01,100000,45446.90625
371,0.0,100000,41042.140625
371,0.5,100000,21889.140625
371,0.1,100000,37458.44140625
371,0.9,100000,4142.2333984375
371,0.01,100000,40925.27734375
377,0.0,100000,40343.31640625
377,0.5,100000,21077.9609375
377,0.1,100000,36619.2421875
377,0.9,100000,4094.026123046875
377,0.01,100000,40010.859375
381,0.0,100000,40155.2265625
381,0.5,100000,20259.072265625
381,0.1,100000,36204.56640625
381,0.9,100000,4000.46044921875
381,0.01,100000,39777.4921875
391,0.0,100000,54084.35546875
391,0.5,100000,30487.69921875
391,0.1,100000,51335.46484375
391,0.9,100000,5687.60107421875
391,0.01,100000,53871.52734375
393,0.0,100000,25253.4609375
393,0.5,100000,15066.1982421875
393,0.1,100000,24264.943359375
393,0.9,100000,2668.34716796875
393,0.01,100000,25171.263671875
395,0.0,100000,53694.6640625
395,0.5,100000,29121.646484375
395,0.1,100000,49525.671875
395,0.9,100000,5472.5849609375
395,0.01,100000,53499.65234375
403,0.0,100000,37992.9921875
403,0.5,100000,18956.73828125
403,0.1,100000,36189.4921875
403,0.9,100000,3986.077880859375
403,0.01,100000,37796.79296875
407,0.0,100000,36934.16796875
407,0.5,100000,21407.396484375
407,0.1,100000,34722.71484375
407,0.9,100000,3881.301513671875
407,0.01,100000,36753.19921875
411,0.0,100000,48263.72265625
411,0.5,100000,25322.09765625
411,0.1,100000,44186.9140625
411,0.9,100000,4912.83349609375
411,0.01,100000,48008.078125
413,0.0,100000,25368.5234375
413,0.5,100000,14248.4853515625
413,0.1,100000,23445.74609375
413,0.9,100000,2587.933349609375
413,0.01,100000,25236.84765625
415,0.0,100000,43994.33203125
415,0.5,100000,23255.314453125
415,0.1,100000,42135.6171875
415,0.9,100000,4631.67724609375
415,0.01,100000,43850.703125
417,0.0,100000,38899.5546875
417,0.5,100000,20460.453125
417,0.1,100000,35726.77734375
417,0.9,100000,3996.7626953125
417,0.01,100000,38716.78125
427,0.0,100000,35046.56640625
427,0.5,100000,18138.59375
427,0.1,100000,32759.681640625
427,0.9,100000,3661.24853515625
427,0.01,100000,35068.30078125
437,0.0,100000,27413.673828125
437,0.5,100000,15098.1748046875
437,0.1,100000,25021.59765625
437,0.9,100000,2804.781982421875
437,0.01,100000,27331.810546875
445,0.0,100000,54682.765625
445,0.5,100000,27637.341796875
445,0.1,100000,49708.1875
445,0.9,100000,5568.2314453125
445,0.01,100000,54309.37890625
447,0.0,100000,43410.55859375
447,0.5,100000,22650.9375
447,0.1,100000,39780.58203125
447,0.9,100000,4448.837890625
447,0.01,100000,43176.16796875
451,0.0,100000,43201.66015625
451,0.5,100000,23429.083984375
451,0.1,100000,41133.57421875
451,0.9,100000,4565.029296875
451,0.01,100000,42925.5234375
453,0.0,100000,36324.58203125
453,0.5,100000,18464.99609375
453,0.1,100000,33184.05859375
453,0.9,100000,3665.468994140625
453,0.01,100000,35901.77734375
469,0.0,100000,26165.37890625
469,0.5,100000,14469.060546875
469,0.1,100000,24638.1015625
469,0.9,100000,2748.965576171875
469,0.01,100000,26182.12109375
471,0.0,100000,45506.9375
471,0.5,100000,24233.900390625
471,0.1,100000,42098.484375
471,0.9,100000,4671.28271484375
471,0.01,100000,45087.25390625
473,0.0,100000,26547.0078125
473,0.5,100000,12940.4130859375
473,0.1,100000,24331.736328125
473,0.9,100000,2680.072021484375
473,0.01,100000,26334.4921875
481,0.0,100000,34703.98828125
481,0.5,100000,16412.962890625
481,0.1,100000,31404.8515625
481,0.9,100000,3481.985107421875
481,0.01,100000,34405.98046875
485,0.0,100000,45730.671875
485,0.5,100000,23119.615234375
485,0.1,100000,41527.33203125
485,0.9,100000,4638.087890625
485,0.01,100000,45340.12890625
489,0.0,100000,34358.87109375
489,0.5,100000,17967.98046875
489,0.1,100000,31454.3046875
489,0.9,100000,3507.906982421875
489,0.01,100000,34008.015625
493,0.0,100000,55611.078125
493,0.5,100000,29352.48046875
493,0.1,100000,52034.609375
493,0.9,100000,5760.67041015625
493,0.01,100000,55300.05078125
497,0.0,100000,31655.54296875
497,0.5,100000,16445.861328125
497,0.1,100000,28495.78515625
497,0.9,100000,3171.016357421875
497,0.01,100000,31529.349609375
501,0.0,100000,49779.6640625
501,0.5,100000,24663.56640625
501,0.1,100000,44760.00390625
501,0.9,100000,4963.38232421875
501,0.01,100000,49406.02734375
505,0.0,100000,40540.5390625
505,0.5,100000,22409.451171875
505,0.1,100000,37604.65234375
505,0.9,100000,4209.13525390625
505,0.01,100000,40334.90234375
511,0.0,100000,39279.671875
511,0.5,100000,20599.59765625
511,0.1,100000,35257.44921875
511,0.9,100000,3898.39453125
511,0.01,100000,39111.02734375
515,0.0,100000,47876.01171875
515,0.5,100000,25024.73828125
515,0.1,100000,45297.30859375
515,0.9,100000,4972.5625
515,0.01,100000,47843.703125
517,0.0,100000,29654.84375
517,0.5,100000,14863.18359375
517,0.1,100000,26931.861328125
517,0.9,100000,3005.874755859375
517,0.01,100000,29466.509765625
519,0.0,100000,61487.6640625
519,0.5,100000,30434.263671875
519,0.1,100000,55570.77734375
519,0.9,100000,6179.97216796875
519,0.01,100000,61094.5625
527,0.0,100000,52594.11328125
527,0.5,100000,28837.919921875
527,0.1,100000,50196.765625
527,0.9,100000,5618.68505859375
527,0.01,100000,52361.98046875
533,0.0,100000,47403.45703125
533,0.5,100000,23654.349609375
533,0.1,100000,42763.96875
533,0.9,100000,4717.685546875
533,0.01,100000,47062.39453125
535,0.0,100000,55905.94140625
535,0.5,100000,26787.095703125
535,0.1,100000,50434.0
535,0.9,100000,5558.537109375
535,0.01,100000,55508.64453125
537,0.0,100000,25175.31640625
537,0.5,100000,14694.154296875
537,0.1,100000,23927.119140625
537,0.9,100000,2676.581298828125
537,0.01,100000,25063.119140625
543,0.0,100000,39275.26953125
543,0.5,100000,20966.09375
543,0.1,100000,35894.75
543,0.9,100000,3972.10693359375
543,0.01,100000,38937.2578125
545,0.0,100000,42370.16015625
545,0.5,100000,23238.466796875
545,0.1,100000,39387.00390625
545,0.9,100000,4413.16748046875
545,0.01,100000,42064.83203125
551,0.0,100000,41675.5
551,0.5,100000,21869.61328125
551,0.1,100000,38638.74609375
551,0.9,100000,4276.6787109375
551,0.01,100000,41459.61328125
553,0.0,100000,25470.111328125
553,0.5,100000,12306.7744140625
553,0.1,100000,23400.939453125
553,0.9,100000,2581.75927734375
553,0.01,100000,25343.619140625
559,0.0,100000,40494.2421875
559,0.5,100000,22893.81640625
559,0.1,100000,37628.546875
559,0.9,100000,4199.689453125
559,0.01,100000,40312.4296875
565,0.0,100000,53240.03125
565,0.5,100000,25646.341796875
565,0.1,100000,47491.58984375
565,0.9,100000,5332.572265625
565,0.01,100000,52721.734375
573,0.0,100000,47762.859375
573,0.5,100000,23699.16796875
573,0.1,100000,43332.81640625
573,0.9,100000,4793.73681640625
573,0.01,100000,47410.78515625
579,0.0,100000,41839.41796875
579,0.5,100000,21485.984375
579,0.1,100000,37107.38671875
579,0.9,100000,4134.0517578125
579,0.01,100000,41546.359375
581,0.0,100000,25192.59375
581,0.5,100000,12980.3212890625
581,0.1,100000,23216.20703125
581,0.9,100000,2573.775634765625
581,0.01,100000,25042.7734375
583,0.0,100000,41585.66796875
583,0.5,100000,20896.078125
583,0.1,100000,38373.296875
583,0.9,100000,4233.61328125
583,0.01,100000,41357.26171875
589,0.0,100000,23501.744140625
589,0.5,100000,11944.86328125
589,0.1,100000,22350.169921875
589,0.9,100000,2485.38134765625
589,0.01,100000,23378.708984375
591,0.0,100000,44505.37890625
591,0.5,100000,23066.578125
591,0.1,100000,40809.6015625
591,0.9,100000,4535.462890625
591,0.01,100000,44271.26171875
597,0.0,100000,41068.71484375
597,0.5,100000,21320.947265625
597,0.1,100000,37458.19921875
597,0.9,100000,4193.228515625
597,0.01,100000,40661.04296875
611,0.0,100000,42048.16796875
611,0.5,100000,19890.6796875
611,0.1,100000,39079.14453125
611,0.9,100000,4338.98388671875
611,0.01,100000,41947.3359375
623,0.0,100000,49240.078125
623,0.5,100000,24918.693359375
623,0.1,100000,45115.90625
623,0.9,100000,4987.7890625
623,0.01,100000,49109.83984375
629,0.0,100000,54429.609375
629,0.5,100000,28588.51953125
629,0.1,100000,50769.078125
629,0.9,100000,5621.1611328125
629,0.01,100000,54199.91796875
633,0.0,100000,38387.7109375
633,0.5,100000,19927.22265625
633,0.1,100000,35139.65625
633,0.9,100000,3887.481201171875
633,0.01,100000,37998.79296875
635,0.0,100000,51859.9609375
635,0.5,100000,27592.8984375
635,0.1,100000,48854.15625
635,0.9,100000,5375.42578125
635,0.01,100000,51658.08984375
649,0.0,100000,24863.3671875
649,0.5,100000,13627.474609375
649,0.1,100000,22648.318359375
649,0.9,100000,2526.296875
649,0.01,100000,24665.826171875
655,0.0,100000,47428.25
655,0.5,100000,26833.419921875
655,0.1,100000,44319.0078125
655,0.9,100000,4880.73046875
655,0.01,100000,47095.65625
667,0.0,100000,42930.12109375
667,0.5,100000,22044.11328125
667,0.1,100000,39770.58984375
667,0.9,100000,4441.35205078125
667,0.01,100000,42725.83203125
669,0.0,100000,36299.6484375
669,0.5,100000,19268.9453125
669,0.1,100000,33389.0546875
669,0.9,100000,3715.8359375
669,0.01,100000,35980.609375
671,0.0,100000,34765.77734375
671,0.5,100000,17287.18359375
671,0.1,100000,31998.474609375
671,0.9,100000,3540.498046875
671,0.01,100000,34501.1875
679,0.0,100000,41322.51171875
679,0.5,100000,23143.015625
679,0.1,100000,39173.078125
679,0.9,100000,4358.08203125
679,0.01,100000,41264.54296875
681,0.0,100000,25233.21875
681,0.5,100000,14734.6357421875
681,0.1,100000,23975.3125
681,0.9,100000,2654.430908203125
681,0.01,100000,25101.5859375
685,0.0,100000,50221.24609375
685,0.5,100000,25502.671875
685,0.1,100000,45822.828125
685,0.9,100000,5124.96630859375
685,0.01,100000,49872.31640625
687,0.0,100000,47684.9765625
687,0.5,100000,24461.55078125
687,0.1,100000,43364.80078125
687,0.9,100000,4844.716796875
687,0.01,100000,47406.234375
689,0.0,100000,42319.01953125
689,0.5,100000,20802.60546875
689,0.1,100000,38085.9921875
689,0.9,100000,4250.70751953125
689,0.01,100000,41984.76953125
695,0.0,100000,54389.390625
695,0.5,100000,28763.0
695,0.1,100000,50348.23828125
695,0.9,100000,5553.349609375
695,0.01,100000,54140.0859375
697,0.0,100000,54263.66015625
697,0.5,100000,28878.095703125
697,0.1,100000,50103.0546875
697,0.9,100000,5577.20654296875
697,0.01,100000,53890.07421875
699,0.0,100000,48945.296875
699,0.5,100000,25681.84765625
699,0.1,100000,45046.6640625
699,0.9,100000,5018.05224609375
699,0.01,100000,48758.1015625
703,0.0,100000,34208.12890625
703,0.5,100000,16640.37109375
703,0.1,100000,31700.208984375
703,0.9,100000,3510.260009765625
703,0.01,100000,34072.14453125
707,0.0,100000,37413.8671875
707,0.5,100000,19415.412109375
707,0.1,100000,34156.0703125
707,0.9,100000,3813.647216796875
707,0.01,100000,37274.37109375
713,0.0,100000,27794.205078125
713,0.5,100000,14115.43359375
713,0.1,100000,24977.421875
713,0.9,100000,2762.132080078125
713,0.01,100000,27564.89453125
717,0.0,100000,43495.65625
717,0.5,100000,22671.66796875
717,0.1,100000,39655.0
717,0.9,100000,4418.00146484375
717,0.01,100000,43217.765625
721,0.0,100000,25391.166015625
721,0.5,100000,13063.7880859375
721,0.1,100000,24112.45703125
721,0.9,100000,2668.937744140625
721,0.01,100000,25425.36328125
723,0.0,100000,40036.55078125
723,0.5,100000,20565.546875
723,0.1,100000,36067.38671875
723,0.9,100000,3979.42041015625
723,0.01,100000,39612.53125
731,0.0,100000,52870.13671875
731,0.5,100000,24984.83203125
731,0.1,100000,47843.90625
731,0.9,100000,5308.8486328125
731,0.01,100000,52703.16015625
737,0.0,100000,28497.0703125
737,0.5,100000,14229.4111328125
737,0.1,100000,25628.716796875
737,0.9,100000,2868.954345703125
737,0.01,100000,28266.306640625
745,0.0,100000,49451.4140625
745,0.5,100000,26230.9296875
745,0.1,100000,45318.37890625
745,0.9,100000,5065.08642578125
745,0.01,100000,49261.703125
749,0.0,100000,25142.3125
749,0.5,100000,11715.685546875
749,0.1,100000,23133.77734375
749,0.9,100000,2571.322265625
749,0.01,100000,24997.5703125
753,0.0,100000,25123.490234375
753,0.5,100000,14790.1357421875
753,0.1,100000,23914.595703125
753,0.9,100000,2654.705810546875
753,0.01,100000,24981.17578125
755,0.0,100000,48985.046875
755,0.5,100000,27128.62890625
755,0.1,100000,46342.30078125
755,0.9,100000,5114.99755859375
755,0.01,100000,48829.6875
763,0.0,100000,38734.16796875
763,0.5,100000,20641.1484375
763,0.1,100000,35909.21484375
763,0.9,100000,3972.158203125
763,0.01,100000,38502.5546875
767,0.0,100000,42194.90625
767,0.5,100000,21692.080078125
767,0.1,100000,38887.59765625
767,0.9,100000,4344.15673828125
767,0.01,100000,41957.22265625
771,0.0,100000,50695.77734375
771,0.5,100000,26523.3203125
771,0.1,100000,46534.64453125
771,0.9,100000,5164.32080078125
771,0.01,100000,50448.26171875
779,0.0,100000,42779.08984375
779,0.5,100000,22593.201171875
779,0.1,100000,40437.4140625
779,0.9,100000,4503.44482421875
779,0.01,100000,42530.6328125
781,0.0,100000,25440.50390625
781,0.5,100000,13541.974609375
781,0.1,100000,23824.787109375
781,0.9,100000,2653.978759765625
781,0.01,100000,25372.01953125
785,0.0,100000,47050.55859375
785,0.5,100000,24479.39453125
785,0.1,100000,43617.578125
785,0.9,100000,4872.56494140625
785,0.01,100000,46777.52734375
789,0.0,100000,49851.08984375
789,0.5,100000,24738.64453125
789,0.1,100000,44844.80859375
789,0.9,100000,4988.31640625
789,0.01,100000,49399.35546875
791,0.0,100000,48637.32421875
791,0.5,100000,23614.998046875
791,0.1,100000,43529.78125
791,0.9,100000,4822.39453125
791,0.01,100000,48369.4765625
793,0.0,100000,34077.21875
793,0.5,100000,19148.41015625
793,0.1,100000,31820.07421875
793,0.9,100000,3521.390869140625
793,0.01,100000,33892.77734375
799,0.0,100000,54337.28125
799,0.5,100000,27108.994140625
799,0.1,100000,49905.40234375
799,0.9,100000,5547.44677734375
799,0.01,100000,54144.27734375
803,0.0,100000,38825.2890625
803,0.5,100000,19962.0546875
803,0.1,100000,34942.28515625
803,0.9,100000,3869.57177734375
803,0.01,100000,38653.29296875
807,0.0,100000,61829.2265625
807,0.5,100000,30586.6015625
807,0.1,100000,55752.1875
807,0.9,100000,6216.86181640625
807,0.01,100000,61351.046875
813,0.0,100000,39863.40234375
813,0.5,100000,19892.92578125
813,0.1,100000,35833.390625
813,0.9,100000,3973.53369140625
813,0.01,100000,39370.15625
815,0.0,100000,46441.80078125
815,0.5,100000,24986.3203125
815,0.1,100000,44378.609375
815,0.9,100000,4900.18505859375
815,0.01,100000,46320.30859375
817,0.0,100000,25173.326171875
817,0.5,100000,13395.4033203125
817,0.1,100000,22851.39453125
817,0.9,100000,2548.757080078125
817,0.01,100000,25043.640625
831,0.0,100000,47849.78125
831,0.5,100000,24216.1875
831,0.1,100000,43273.80078125
831,0.9,100000,4800.427734375
831,0.01,100000,47533.21875
835,0.0,100000,55997.01171875
835,0.5,100000,30088.494140625
835,0.1,100000,52471.86328125
835,0.9,100000,5798.4677734375
835,0.01,100000,55770.96484375
843,0.0,100000,49616.6640625
843,0.5,100000,26227.15234375
843,0.1,100000,46223.4453125
843,0.9,100000,5130.888671875
843,0.01,100000,49414.52734375
849,0.0,100000,38880.52734375
849,0.5,100000,20360.478515625
849,0.1,100000,35602.55859375
849,0.9,100000,3957.53857421875
849,0.01,100000,38685.05859375
851,0.0,100000,37246.02734375
851,0.5,100000,20525.74609375
851,0.1,100000,34329.515625
851,0.9,100000,3829.37841796875
851,0.01,100000,37105.3515625
865,0.0,100000,46488.921875
865,0.5,100000,24382.359375
865,0.1,100000,42989.45703125
865,0.9,100000,4797.69775390625
865,0.01,100000,46155.85546875
869,0.0,100000,26040.12109375
869,0.5,100000,12478.232421875
869,0.1,100000,23592.21875
869,0.9,100000,2619.069580078125
869,0.01,100000,25896.41015625
871,0.0,100000,37083.06640625
871,0.5,100000,17932.220703125
871,0.1,100000,33959.64453125
871,0.9,100000,3784.321044921875
871,0.01,100000,37136.4921875
879,0.0,100000,43401.19921875
879,0.5,100000,22728.919921875
879,0.1,100000,39808.4375
879,0.9,100000,4426.63671875
879,0.01,100000,43086.796875
889,0.0,100000,30061.095703125
889,0.5,100000,15962.3935546875
889,0.1,100000,27763.484375
889,0.9,100000,3106.06640625
889,0.01,100000,29956.654296875
893,0.0,100000,27672.19921875
893,0.5,100000,14553.5693359375
893,0.1,100000,25015.966796875
893,0.9,100000,2771.526611328125
893,0.01,100000,27508.990234375
895,0.0,100000,43887.078125
895,0.5,100000,25686.66796875
895,0.1,100000,42003.59375
895,0.9,100000,4641.32421875
895,0.01,100000,43706.66015625
899,0.0,100000,41466.49609375
899,0.5,100000,20028.455078125
899,0.1,100000,36613.16796875
899,0.9,100000,4077.240234375
899,0.01,100000,41226.734375
901,0.0,100000,56844.64453125
901,0.5,100000,27196.12109375
901,0.1,100000,50867.265625
901,0.9,100000,5638.19580078125
901,0.01,100000,56405.20703125
905,0.0,100000,44977.31640625
905,0.5,100000,24400.66796875
905,0.1,100000,41507.26953125
905,0.9,100000,4637.01806640625
905,0.01,100000,44810.39453125
913,0.0,100000,25033.576171875
913,0.5,100000,13134.6103515625
913,0.1,100000,22803.0234375
913,0.9,100000,2527.349853515625
913,0.01,100000,24826.640625
917,0.0,100000,24052.0625
917,0.5,100000,11390.4833984375
917,0.1,100000,22392.439453125
917,0.9,100000,2494.719970703125
917,0.01,100000,23867.2421875
921,0.0,100000,32562.9921875
921,0.5,100000,17544.884765625
921,0.1,100000,29580.01171875
921,0.9,100000,3278.56787109375
921,0.01,100000,32102.75390625
923,0.0,100000,40587.1015625
923,0.5,100000,21715.9375
923,0.1,100000,37743.49609375
923,0.9,100000,4172.1591796875
923,0.01,100000,40450.0078125
933,0.0,100000,48528.1796875
933,0.5,100000,24749.103515625
933,0.1,100000,43977.5859375
933,0.9,100000,4871.36962890625
933,0.01,100000,48195.2265625
939,0.0,100000,45314.375
939,0.5,100000,24107.26171875
939,0.1,100000,41698.7265625
939,0.9,100000,4639.9384765625
939,0.01,100000,45024.4765625
943,0.0,100000,45299.8203125
943,0.5,100000,20370.087890625
943,0.1,100000,38938.46875
943,0.9,100000,4316.283203125
943,0.01,100000,45060.80859375
949,0.0,100000,41849.76953125
949,0.5,100000,20586.25
949,0.1,100000,38022.78125
949,0.9,100000,4248.51220703125
949,0.01,100000,41475.8046875
951,0.0,100000,61962.1640625
951,0.5,100000,30982.95703125
951,0.1,100000,55983.08984375
951,0.9,100000,6212.94873046875
951,0.01,100000,61415.390625
955,0.0,100000,54736.37109375
955,0.5,100000,29263.912109375
955,0.1,100000,51254.61328125
955,0.9,100000,5672.361328125
955,0.01,100000,54478.6640625
959,0.0,100000,46764.3125
959,0.5,100000,23923.357421875
959,0.1,100000,42361.0
959,0.9,100000,4715.13916015625
959,0.01,100000,46360.60546875
965,0.0,100000,43368.65234375
965,0.5,100000,21579.62109375
965,0.1,100000,39647.20703125
965,0.9,100000,4418.931640625
965,0.01,100000,42991.15625
973,0.0,100000,26016.28125
973,0.5,100000,13164.771484375
973,0.1,100000,23691.869140625
973,0.9,100000,2634.806884765625
973,0.01,100000,25858.3671875
979,0.0,100000,50043.49609375
979,0.5,100000,24672.693359375
979,0.1,100000,45071.3359375
979,0.9,100000,5018.00146484375
979,0.01,100000,49775.453125
985,0.0,100000,39222.24609375
985,0.5,100000,20474.130859375
985,0.1,100000,36492.39453125
985,0.9,100000,4063.519287109375
985,0.01,100000,38962.83203125
989,0.0,100000,26533.640625
989,0.5,100000,13859.826171875
989,0.1,100000,24579.068359375
989,0.9,100000,2731.004150390625
989,0.01,100000,26437.0703125
993,0.0,100000,38563.1875
993,0.5,100000,20460.880859375
993,0.1,100000,35105.203125
993,0.9,100000,3896.33349609375
993,0.01,100000,38073.0234375
995,0.0,100000,49543.3359375
995,0.5,100000,27642.98046875
995,0.1,100000,46890.01171875
995,0.9,100000,5186.69775390625
995,0.01,100000,49366.296875
15,0.0,55000,33036.5
15,0.5,55000,16480.4296875
15,0.1,55000,31650.25
15,0.9,55000,2336.7392578125
15,0.01,55000,33036.5
21,0.0,55000,24393.658203125
21,0.5,55000,13402.330078125
21,0.1,55000,22715.24609375
21,0.9,55000,2396.4140625
21,0.01,55000,24393.658203125
33,0.0,55000,16217.1416015625
33,0.5,55000,9562.2373046875
33,0.1,55000,15451.4326171875
33,0.9,55000,1551.8172607421875
33,0.01,55000,16217.1416015625
35,0.0,55000,28372.234375
35,0.5,55000,15737.3408203125
35,0.1,55000,27873.607421875
35,0.9,55000,2646.0673828125
35,0.01,55000,28372.234375
39,0.0,55000,28343.091796875
39,0.5,55000,16097.0205078125
39,0.1,55000,26319.13671875
39,0.9,55000,3065.12744140625
39,0.01,55000,28343.091796875
51,0.0,55000,30340.4375
51,0.5,55000,16159.6982421875
51,0.1,55000,28971.521484375
51,0.9,55000,3155.370849609375
51,0.01,55000,30340.4375
55,0.0,55000,29125.43359375
55,0.5,55000,15796.1025390625
55,0.1,55000,26974.166015625
55,0.9,55000,2745.580078125
55,0.01,55000,29125.43359375
57,0.0,55000,19441.2109375
57,0.5,55000,9962.193359375
57,0.1,55000,17879.484375
57,0.9,55000,2090.49755859375
57,0.01,55000,19441.2109375
65,0.0,55000,23912.7109375
65,0.5,55000,11670.3779296875
65,0.1,55000,22583.611328125
65,0.9,55000,2711.417724609375
65,0.01,55000,23912.7109375
69,0.0,55000,26403.1484375
69,0.5,55000,13237.3046875
69,0.1,55000,24012.716796875
69,0.9,55000,2711.418701171875
69,0.01,55000,26403.1484375
77,0.0,55000,14923.7998046875
77,0.5,55000,8693.86328125
77,0.1,55000,14135.7119140625
77,0.9,55000,1644.537353515625
77,0.01,55000,14923.7998046875
85,0.0,55000,30865.9375
85,0.5,55000,16220.25
85,0.1,55000,28813.904296875
85,0.9,55000,3384.777099609375
85,0.01,55000,30865.9375
87,0.0,55000,31171.884765625
87,0.5,55000,16208.7001953125
87,0.1,55000,28993.095703125
87,0.9,55000,3346.738525390625
87,0.01,55000,31171.884765625
91,0.0,55000,22254.01171875
91,0.5,55000,12426.359375
91,0.1,55000,21792.05078125
91,0.9,55000,2380.523193359375
91,0.01,55000,22254.01171875
93,0.0,55000,20533.392578125
93,0.5,55000,10884.5107421875
93,0.1,55000,19144.60546875
93,0.9,55000,2049.486572265625
93,0.01,55000,20533.392578125
95,0.0,55000,25770.5703125
95,0.5,55000,14555.892578125
95,0.1,55000,24878.015625
95,0.9,55000,2607.30859375
95,0.01,55000,25770.5703125
111,0.0,55000,23775.509765625
111,0.5,55000,11815.001953125
111,0.1,55000,22110.515625
111,0.9,55000,2431.208251953125
111,0.01,55000,23775.509765625
115,0.0,55000,30060.33203125
115,0.5,55000,15805.7685546875
115,0.1,55000,28274.98046875
115,0.9,55000,3025.77490234375
115,0.01,55000,30060.33203125
119,0.0,55000,29158.763671875
119,0.5,55000,16412.09765625
119,0.1,55000,27876.275390625
119,0.9,55000,3117.53125
119,0.01,55000,29158.763671875
123,0.0,55000,24869.0625
123,0.5,55000,12738.3974609375
123,0.1,55000,22921.939453125
123,0.9,55000,2484.977294921875
123,0.01,55000,24869.0625
129,0.0,55000,21639.1875
129,0.5,55000,11791.0
129,0.1,55000,20044.470703125
129,0.9,55000,2238.651123046875
129,0.01,55000,21639.1875
133,0.0,55000,14710.123046875
133,0.5,55000,7862.07421875
133,0.1,55000,14630.4326171875
133,0.9,55000,1581.2991943359375
133,0.01,55000,14710.123046875
141,0.0,55000,27075.296875
141,0.5,55000,13457.5283203125
141,0.1,55000,24484.755859375
141,0.9,55000,2700.353759765625
141,0.01,55000,27075.296875
143,0.0,55000,23091.7421875
143,0.5,55000,10903.9912109375
143,0.1,55000,21084.20703125
143,0.9,55000,2267.9189453125
143,0.01,55000,23091.7421875
145,0.0,55000,24823.974609375
145,0.5,55000,12808.7646484375
145,0.1,55000,22709.390625
145,0.9,55000,2615.49462890625
145,0.01,55000,24823.974609375
155,0.0,55000,28655.154296875
155,0.5,55000,15731.978515625
155,0.1,55000,27245.91015625
155,0.9,55000,2949.216064453125
155,0.01,55000,28610.25390625
159,0.0,55000,23539.29296875
159,0.5,55000,12231.80078125
159,0.1,55000,21790.091796875
159,0.9,55000,2442.158203125
159,0.01,55000,23418.712890625
161,0.0,55000,18190.12890625
161,0.5,55000,9624.669921875
161,0.1,55000,17118.591796875
161,0.9,55000,1883.8914794921875
161,0.01,55000,18161.826171875
177,0.0,55000,14064.4912109375
177,0.5,55000,8246.6728515625
177,0.1,55000,13349.9130859375
177,0.9,55000,1507.8651123046875
177,0.01,55000,14004.794921875
183,0.0,55000,24340.869140625
183,0.5,55000,11432.8984375
183,0.1,55000,21773.296875
183,0.9,55000,2389.306884765625
183,0.01,55000,24119.130859375
185,0.0,55000,22099.439453125
185,0.5,55000,11196.3125
185,0.1,55000,20977.349609375
185,0.9,55000,2395.72021484375
185,0.01,55000,22112.505859375
187,0.0,55000,29449.119140625
187,0.5,55000,16245.9873046875
187,0.1,55000,27866.1875
187,0.9,55000,3153.881591796875
187,0.01,55000,29415.20703125
201,0.0,55000,21653.3359375
201,0.5,55000,11468.74609375
201,0.1,55000,20047.77734375
201,0.9,55000,2219.469482421875
201,0.01,55000,21496.958984375
203,0.0,55000,26233.357421875
203,0.5,55000,13253.1533203125
203,0.1,55000,24078.33984375
203,0.9,55000,2615.25439453125
203,0.01,55000,26164.59375
205,0.0,55000,29758.82421875
205,0.5,55000,15438.7431640625
205,0.1,55000,26833.875
205,0.9,55000,3029.342041015625
205,0.01,55000,29745.6953125
209,0.0,55000,14122.1279296875
209,0.5,55000,7021.470703125
209,0.1,55000,13260.7724609375
209,0.9,55000,1483.783203125
209,0.01,55000,14086.259765625
213,0.0,55000,24207.87109375
213,0.5,55000,12686.6484375
213,0.1,55000,22321.28125
213,0.9,55000,2464.305419921875
213,0.01,55000,24107.59765625
215,0.0,55000,29248.810546875
215,0.5,55000,14661.3076171875
215,0.1,55000,27029.36328125
215,0.9,55000,2945.1181640625
215,0.01,55000,29222.353515625
217,0.0,55000,14150.1826171875
217,0.5,55000,7932.19873046875
217,0.1,55000,13394.966796875
217,0.9,55000,1520.8616943359375
217,0.01,55000,14082.748046875
219,0.0,55000,23852.12109375
219,0.5,55000,12436.24609375
219,0.1,55000,22227.72265625
219,0.9,55000,2495.026611328125
219,0.01,55000,23708.75
221,0.0,55000,29829.087890625
221,0.5,55000,15398.810546875
221,0.1,55000,27669.814453125
221,0.9,55000,3049.28857421875
221,0.01,55000,29820.71875
235,0.0,55000,30537.974609375
235,0.5,55000,16509.533203125
235,0.1,55000,28736.48828125
235,0.9,55000,3126.589111328125
235,0.01,55000,30521.64453125
237,0.0,55000,20134.7578125
237,0.5,55000,10318.8837890625
237,0.1,55000,18593.60546875
237,0.9,55000,2095.295654296875
237,0.01,55000,19975.9921875
247,0.0,55000,21999.400390625
247,0.5,55000,12667.212890625
247,0.1,55000,20996.58203125
247,0.9,55000,2380.19775390625
247,0.01,55000,22034.978515625
249,0.0,55000,14029.712890625
249,0.5,55000,8224.8251953125
249,0.1,55000,13320.0498046875
249,0.9,55000,1489.9901123046875
249,0.01,55000,13988.568359375
253,0.0,55000,17812.646484375
253,0.5,55000,8519.8779296875
253,0.1,55000,15388.7939453125
253,0.9,55000,1679.45947265625
253,0.01,55000,17603.705078125
259,0.0,55000,20372.697265625
259,0.5,55000,9853.4130859375
259,0.1,55000,19228.2265625
259,0.9,55000,2136.1298828125
259,0.01,55000,20311.8671875
265,0.0,55000,26606.552734375
265,0.5,55000,13095.125
265,0.1,55000,24422.189453125
265,0.9,55000,2760.310302734375
265,0.01,55000,26436.94921875
267,0.0,55000,31916.861328125
267,0.5,55000,15857.0341796875
267,0.1,55000,29038.6640625
267,0.9,55000,3251.6240234375
267,0.01,55000,31830.3671875
287,0.0,55000,23776.072265625
287,0.5,55000,12621.82421875
287,0.1,55000,22591.0859375
287,0.9,55000,2543.70556640625
287,0.01,55000,23679.251953125
291,0.0,55000,24089.0859375
291,0.5,55000,12413.5576171875
291,0.1,55000,22119.19140625
291,0.9,55000,2454.374755859375
291,0.01,55000,23889.990234375
295,0.0,55000,30571.306640625
295,0.5,55000,16116.666015625
295,0.1,55000,27677.48828125
295,0.9,55000,3017.874755859375
295,0.01,55000,30389.98046875
299,0.0,55000,23009.61328125
299,0.5,55000,12276.8759765625
299,0.1,55000,21430.765625
299,0.9,55000,2390.05615234375
299,0.01,55000,22982.75
301,0.0,55000,16688.4765625
301,0.5,55000,8720.248046875
301,0.1,55000,15477.2666015625
301,0.9,55000,1711.1484375
301,0.01,55000,16719.505859375
303,0.0,55000,21562.802734375
303,0.5,55000,11169.2744140625
303,0.1,55000,19719.935546875
303,0.9,55000,2168.83544921875
303,0.01,55000,21458.87109375
305,0.0,55000,24963.43359375
305,0.5,55000,13280.4716796875
305,0.1,55000,22967.30078125
305,0.9,55000,2587.29052734375
305,0.01,55000,24871.328125
309,0.0,55000,20126.0234375
309,0.5,55000,10447.103515625
309,0.1,55000,18383.279296875
309,0.9,55000,2046.1903076171875
309,0.01,55000,19927.16796875
319,0.0,55000,23943.486328125
319,0.5,55000,12639.486328125
319,0.1,55000,22372.71875
319,0.9,55000,2498.55322265625
319,0.01,55000,23863.013671875
321,0.0,55000,13963.013671875
321,0.5,55000,8153.611328125
321,0.1,55000,13283.220703125
321,0.9,55000,1461.3084716796875
321,0.01,55000,13897.0703125
323,0.0,55000,29092.404296875
323,0.5,55000,13266.09765625
323,0.1,55000,25966.01171875
323,0.9,55000,2855.57470703125
323,0.01,55000,29019.99609375
327,0.0,55000,26123.67578125
327,0.5,55000,13789.7314453125
327,0.1,55000,23543.873046875
327,0.9,55000,2647.710205078125
327,0.01,55000,25886.6484375
329,0.0,55000,18264.779296875
329,0.5,55000,9456.3369140625
329,0.1,55000,16833.06640625
329,0.9,55000,1882.888916015625
329,0.01,55000,18221.599609375
335,0.0,55000,27013.361328125
335,0.5,55000,14391.7177734375
335,0.1,55000,25623.580078125
335,0.9,55000,2818.110107421875
335,0.01,55000,26983.474609375
339,0.0,55000,28820.05078125
339,0.5,55000,14580.7578125
339,0.1,55000,26521.60546875
339,0.9,55000,2954.7470703125
339,0.01,55000,28737.55859375
341,0.0,55000,13142.6630859375
341,0.5,55000,6285.09423828125
341,0.1,55000,12429.0517578125
341,0.9,55000,1372.386474609375
341,0.01,55000,13122.2294921875
355,0.0,55000,29695.8046875
355,0.5,55000,15882.5888671875
355,0.1,55000,27634.87109375
355,0.9,55000,3036.439697265625
355,0.01,55000,29567.146484375
365,0.0,55000,25160.759765625
365,0.5,55000,12847.431640625
365,0.1,55000,23045.4140625
365,0.9,55000,2566.966796875
365,0.01,55000,25007.275390625
371,0.0,55000,22595.123046875
371,0.5,55000,12051.51953125
371,0.1,55000,20610.142578125
371,0.9,55000,2286.68408203125
371,0.01,55000,22529.818359375
377,0.0,55000,22227.345703125
377,0.5,55000,11663.7060546875
377,0.1,55000,20221.08984375
377,0.9,55000,2278.158935546875
377,0.01,55000,22054.98828125
381,0.0,55000,22093.0078125
381,0.5,55000,11170.38671875
381,0.1,55000,19938.4140625
381,0.9,55000,2206.03271484375
381,0.01,55000,21885.90625
391,0.0,55000,29741.47265625
391,0.5,55000,16764.537109375
391,0.1,55000,28211.703125
391,0.9,55000,3127.46533203125
391,0.01,55000,29633.24609375
393,0.0,55000,13866.279296875
393,0.5,55000,8295.806640625
393,0.1,55000,13304.3359375
393,0.9,55000,1469.9547119140625
393,0.01,55000,13826.7041015625
395,0.0,55000,29489.36328125
395,0.5,55000,16009.9853515625
395,0.1,55000,27226.671875
395,0.9,55000,2990.40625
395,0.01,55000,29384.107421875
403,0.0,55000,20948.27734375
403,0.5,55000,10454.498046875
403,0.1,55000,19931.72265625
403,0.9,55000,2188.9775390625
403,0.01,55000,20833.123046875
407,0.0,55000,20370.134765625
407,0.5,55000,11825.85546875
407,0.1,55000,19153.6640625
407,0.9,55000,2141.582763671875
407,0.01,55000,20266.64453125
411,0.0,55000,26530.013671875
411,0.5,55000,13881.21875
411,0.1,55000,24263.1171875
411,0.9,55000,2690.353271484375
411,0.01,55000,26389.25
413,0.0,55000,14013.1806640625
413,0.5,55000,7863.57421875
413,0.1,55000,12963.189453125
413,0.9,55000,1430.581787109375
413,0.01,55000,13940.80859375
415,0.0,55000,24168.466796875
415,0.5,55000,12777.82421875
415,0.1,55000,23148.552734375
415,0.9,55000,2535.994384765625
415,0.01,55000,24086.982421875
417,0.0,55000,21505.666015625
417,0.5,55000,11300.8818359375
417,0.1,55000,19724.89453125
417,0.9,55000,2210.1806640625
417,0.01,55000,21400.857421875
427,0.0,55000,19204.671875
427,0.5,55000,9950.193359375
427,0.1,55000,17982.10546875
427,0.9,55000,2014.7701416015625
427,0.01,55000,19213.1484375
437,0.0,55000,15113.58203125
437,0.5,55000,8350.287109375
437,0.1,55000,13800.36328125
437,0.9,55000,1539.8955078125
437,0.01,55000,15062.298828125
445,0.0,55000,30142.2265625
445,0.5,55000,15201.16015625
445,0.1,55000,27417.076171875
445,0.9,55000,3065.377197265625
445,0.01,55000,29936.48828125
447,0.0,55000,23769.26171875
447,0.5,55000,12408.5263671875
447,0.1,55000,21805.99609375
447,0.9,55000,2440.31494140625
447,0.01,55000,23634.8671875
451,0.0,55000,23790.33984375
451,0.5,55000,12912.955078125
451,0.1,55000,22709.583984375
451,0.9,55000,2513.39111328125
451,0.01,55000,23631.37890625
453,0.0,55000,19994.25
453,0.5,55000,10160.291015625
453,0.1,55000,18252.490234375
453,0.9,55000,2017.4998779296875
453,0.01,55000,19750.248046875
469,0.0,55000,14305.703125
469,0.5,55000,7885.94921875
469,0.1,55000,13483.8173828125
469,0.9,55000,1502.935546875
469,0.01,55000,14321.939453125
471,0.0,55000,24925.525390625
471,0.5,55000,13266.216796875
471,0.1,55000,23041.75
471,0.9,55000,2554.452880859375
471,0.01,55000,24691.841796875
473,0.0,55000,14531.0732421875
473,0.5,55000,7096.3896484375
473,0.1,55000,13314.6103515625
473,0.9,55000,1469.4449462890625
473,0.01,55000,14417.140625
481,0.0,55000,19021.01171875
481,0.5,55000,8990.5537109375
481,0.1,55000,17233.6328125
481,0.9,55000,1902.4195556640625
481,0.01,55000,18862.30078125
485,0.0,55000,25140.375
485,0.5,55000,12709.3134765625
485,0.1,55000,22844.79296875
485,0.9,55000,2569.76220703125
485,0.01,55000,24930.603515625
489,0.0,55000,18865.705078125
489,0.5,55000,9872.0625
489,0.1,55000,17276.962890625
489,0.9,55000,1924.6348876953125
489,0.01,55000,18685.9453125
493,0.0,55000,30617.53515625
493,0.5,55000,16143.1806640625
493,0.1,55000,28627.701171875
493,0.9,55000,3145.519775390625
493,0.01,55000,30436.845703125
497,0.0,55000,17413.791015625
497,0.5,55000,9029.7900390625
497,0.1,55000,15690.8740234375
497,0.9,55000,1757.1334228515625
497,0.01,55000,17350.875
501,0.0,55000,27222.1875
501,0.5,55000,13520.931640625
501,0.1,55000,24487.294921875
501,0.9,55000,2713.32177734375
501,0.01,55000,26997.306640625
505,0.0,55000,22279.453125
505,0.5,55000,12342.8740234375
505,0.1,55000,20634.384765625
505,0.9,55000,2319.072265625
505,0.01,55000,22156.18359375
511,0.0,55000,21590.3671875
511,0.5,55000,11349.34765625
511,0.1,55000,19332.64453125
511,0.9,55000,2152.6015625
511,0.01,55000,21496.568359375
515,0.0,55000,26281.01171875
515,0.5,55000,13724.203125
515,0.1,55000,24867.873046875
515,0.9,55000,2725.466064453125
515,0.01,55000,26255.041015625
517,0.0,55000,16187.3818359375
517,0.5,55000,8115.828125
517,0.1,55000,14684.916015625
517,0.9,55000,1643.1910400390625
517,0.01,55000,16079.66015625
519,0.0,55000,33757.3515625
519,0.5,55000,16739.65625
519,0.1,55000,30491.888671875
519,0.9,55000,3398.26953125
519,0.01,55000,33557.97265625
527,0.0,55000,28962.830078125
527,0.5,55000,15890.03125
527,0.1,55000,27648.31640625
527,0.9,55000,3081.4306640625
527,0.01,55000,28840.66796875
533,0.0,55000,26146.26171875
533,0.5,55000,13078.9150390625
533,0.1,55000,23590.009765625
533,0.9,55000,2602.673828125
533,0.01,55000,25956.943359375
535,0.0,55000,30647.115234375
535,0.5,55000,14671.8798828125
535,0.1,55000,27670.046875
535,0.9,55000,3050.69091796875
535,0.01,55000,30437.494140625
537,0.0,55000,13755.9501953125
537,0.5,55000,8005.88525390625
537,0.1,55000,13076.2646484375
537,0.9,55000,1459.8916015625
537,0.01,55000,13699.26171875
543,0.0,55000,21693.669921875
543,0.5,55000,11571.3447265625
543,0.1,55000,19794.716796875
543,0.9,55000,2185.56982421875
543,0.01,55000,21500.74609375
545,0.0,55000,23188.517578125
545,0.5,55000,12734.923828125
545,0.1,55000,21579.19921875
545,0.9,55000,2420.76025390625
545,0.01,55000,23020.177734375
551,0.0,55000,22880.451171875
551,0.5,55000,11994.4736328125
551,0.1,55000,21213.24609375
551,0.9,55000,2348.00927734375
551,0.01,55000,22769.67578125
553,0.0,55000,13877.6220703125
553,0.5,55000,6705.998046875
553,0.1,55000,12737.6025390625
553,0.9,55000,1412.4212646484375
553,0.01,55000,13803.4130859375
559,0.0,55000,22235.8046875
559,0.5,55000,12554.7470703125
559,0.1,55000,20669.166015625
559,0.9,55000,2295.2119140625
559,0.01,55000,22150.2734375
565,0.0,55000,29310.630859375
565,0.5,55000,14103.7353515625
565,0.1,55000,26190.189453125
565,0.9,55000,2927.92236328125
565,0.01,55000,29029.767578125
573,0.0,55000,26411.560546875
573,0.5,55000,13143.7158203125
573,0.1,55000,23956.4375
573,0.9,55000,2644.484375
573,0.01,55000,26197.822265625
579,0.0,55000,23046.787109375
579,0.5,55000,11830.8740234375
579,0.1,55000,20440.38671875
579,0.9,55000,2270.64013671875
579,0.01,55000,22877.076171875
581,0.0,55000,13910.5986328125
581,0.5,55000,7175.16748046875
581,0.1,55000,12810.0439453125
581,0.9,55000,1421.369384765625
581,0.01,55000,13830.70703125
583,0.0,55000,22893.029296875
583,0.5,55000,11532.4208984375
583,0.1,55000,21111.001953125
583,0.9,55000,2335.318603515625
583,0.01,55000,22775.23828125
589,0.0,55000,12914.1689453125
589,0.5,55000,6581.484375
589,0.1,55000,12288.6357421875
589,0.9,55000,1371.738037109375
589,0.01,55000,12849.1884765625
591,0.0,55000,24408.78515625
591,0.5,55000,12634.533203125
591,0.1,55000,22416.052734375
591,0.9,55000,2487.154296875
591,0.01,55000,24294.98046875
597,0.0,55000,22508.248046875
597,0.5,55000,11698.1103515625
597,0.1,55000,20576.57421875
597,0.9,55000,2296.005615234375
597,0.01,55000,22286.48046875
611,0.0,55000,23113.208984375
611,0.5,55000,10926.01953125
611,0.1,55000,21474.42578125
611,0.9,55000,2376.9892578125
611,0.01,55000,23071.77734375
623,0.0,55000,27136.978515625
623,0.5,55000,13749.4208984375
623,0.1,55000,24864.1640625
623,0.9,55000,2748.6318359375
623,0.01,55000,27067.294921875
629,0.0,55000,29937.3046875
629,0.5,55000,15692.275390625
629,0.1,55000,27940.1328125
629,0.9,55000,3095.224609375
629,0.01,55000,29812.66796875
633,0.0,55000,21200.7890625
633,0.5,55000,11006.80859375
633,0.1,55000,19423.783203125
633,0.9,55000,2147.555908203125
633,0.01,55000,21001.7578125
635,0.0,55000,28415.533203125
635,0.5,55000,15118.720703125
635,0.1,55000,26788.650390625
635,0.9,55000,2951.14501953125
635,0.01,55000,28311.064453125
649,0.0,55000,13765.28125
649,0.5,55000,7531.57373046875
649,0.1,55000,12551.1455078125
649,0.9,55000,1397.5699462890625
649,0.01,55000,13654.5634765625
655,0.0,55000,26237.53125
655,0.5,55000,14818.0244140625
655,0.1,55000,24532.931640625
655,0.9,55000,2703.311279296875
655,0.01,55000,26047.0703125
667,0.0,55000,23538.23046875
667,0.5,55000,12075.7861328125
667,0.1,55000,21830.537109375
667,0.9,55000,2436.411865234375
667,0.01,55000,23440.11328125
669,0.0,55000,20002.119140625
669,0.5,55000,10633.98046875
669,0.1,55000,18402.302734375
669,0.9,55000,2042.9359130859375
669,0.01,55000,19817.896484375
671,0.0,55000,19045.234375
671,0.5,55000,9457.33203125
671,0.1,55000,17517.8828125
671,0.9,55000,1949.7918701171875
671,0.01,55000,18895.498046875
679,0.0,55000,22695.333984375
679,0.5,55000,12707.6005859375
679,0.1,55000,21499.587890625
679,0.9,55000,2380.66064453125
679,0.01,55000,22663.734375
681,0.0,55000,13889.521484375
681,0.5,55000,8091.20361328125
681,0.1,55000,13194.6806640625
681,0.9,55000,1457.005859375
681,0.01,55000,13814.9296875
685,0.0,55000,27568.16796875
685,0.5,55000,13977.8369140625
685,0.1,55000,25138.498046875
685,0.9,55000,2805.228515625
685,0.01,55000,27381.41015625
687,0.0,55000,26189.115234375
687,0.5,55000,13465.9375
687,0.1,55000,23828.71484375
687,0.9,55000,2652.224365234375
687,0.01,55000,26033.400390625
689,0.0,55000,23414.10546875
689,0.5,55000,11475.2734375
689,0.1,55000,21053.716796875
689,0.9,55000,2331.524169921875
689,0.01,55000,23218.126953125
695,0.0,55000,29863.228515625
695,0.5,55000,15799.171875
695,0.1,55000,27669.349609375
695,0.9,55000,3050.0712890625
695,0.01,55000,29735.4140625
697,0.0,55000,29911.560546875
697,0.5,55000,15864.25390625
697,0.1,55000,27600.5703125
697,0.9,55000,3086.693359375
697,0.01,55000,29706.265625
699,0.0,55000,26952.642578125
699,0.5,55000,14138.5556640625
699,0.1,55000,24798.025390625
699,0.9,55000,2755.087158203125
699,0.01,55000,26860.357421875
703,0.0,55000,18769.103515625
703,0.5,55000,9125.326171875
703,0.1,55000,17397.29296875
703,0.9,55000,1924.8897705078125
703,0.01,55000,18697.529296875
707,0.0,55000,20446.078125
707,0.5,55000,10605.318359375
707,0.1,55000,18648.7890625
707,0.9,55000,2082.787353515625
707,0.01,55000,20358.7109375
713,0.0,55000,15308.6630859375
713,0.5,55000,7771.14013671875
713,0.1,55000,13778.45703125
713,0.9,55000,1517.9300537109375
713,0.01,55000,15178.615234375
717,0.0,55000,23992.626953125
717,0.5,55000,12483.583984375
717,0.1,55000,21878.791015625
717,0.9,55000,2440.354736328125
717,0.01,55000,23833.310546875
721,0.0,55000,13932.181640625
721,0.5,55000,7202.40087890625
721,0.1,55000,13239.51953125
721,0.9,55000,1461.190185546875
721,0.01,55000,13955.9599609375
723,0.0,55000,22033.76171875
723,0.5,55000,11331.2568359375
723,0.1,55000,19836.501953125
723,0.9,55000,2184.90771484375
723,0.01,55000,21799.580078125
731,0.0,55000,29123.982421875
731,0.5,55000,13820.4189453125
731,0.1,55000,26368.740234375
731,0.9,55000,2928.7490234375
731,0.01,55000,29036.205078125
737,0.0,55000,15609.5439453125
737,0.5,55000,7832.32763671875
737,0.1,55000,14052.6005859375
737,0.9,55000,1568.8646240234375
737,0.01,55000,15471.0400390625
745,0.0,55000,27210.296875
745,0.5,55000,14509.0517578125
745,0.1,55000,24991.1328125
745,0.9,55000,2794.7861328125
745,0.01,55000,27122.85546875
749,0.0,55000,13833.810546875
749,0.5,55000,6436.16943359375
749,0.1,55000,12726.2939453125
749,0.9,55000,1417.5911865234375
749,0.01,55000,13750.3857421875
753,0.0,55000,13724.0517578125
753,0.5,55000,8058.03955078125
753,0.1,55000,13055.392578125
753,0.9,55000,1441.135498046875
753,0.01,55000,13648.2001953125
755,0.0,55000,26882.80859375
755,0.5,55000,14883.3779296875
755,0.1,55000,25430.865234375
755,0.9,55000,2810.967529296875
755,0.01,55000,26790.861328125
763,0.0,55000,21387.439453125
763,0.5,55000,11386.623046875
763,0.1,55000,19844.720703125
763,0.9,55000,2188.5791015625
763,0.01,55000,21255.056640625
767,0.0,55000,23402.203125
767,0.5,55000,12022.548828125
767,0.1,55000,21577.095703125
767,0.9,55000,2403.02685546875
767,0.01,55000,23273.33203125
771,0.0,55000,27876.13671875
771,0.5,55000,14583.1845703125
771,0.1,55000,25585.04296875
771,0.9,55000,2843.00439453125
771,0.01,55000,27740.42578125
779,0.0,55000,23578.462890625
779,0.5,55000,12445.716796875
779,0.1,55000,22278.486328125
779,0.9,55000,2487.08251953125
779,0.01,55000,23441.591796875
781,0.0,55000,14059.6103515625
781,0.5,55000,7477.74267578125
781,0.1,55000,13166.693359375
781,0.9,55000,1463.297607421875
781,0.01,55000,14013.380859375
785,0.0,55000,25846.365234375
785,0.5,55000,13457.6494140625
785,0.1,55000,23952.224609375
785,0.9,55000,2673.164306640625
785,0.01,55000,25689.11328125
789,0.0,55000,27373.244140625
789,0.5,55000,13606.6640625
789,0.1,55000,24607.03515625
789,0.9,55000,2742.699951171875
789,0.01,55000,27121.19921875
791,0.0,55000,26705.84375
791,0.5,55000,12963.5234375
791,0.1,55000,23889.134765625
791,0.9,55000,2648.529052734375
791,0.01,55000,26549.03515625
793,0.0,55000,18623.787109375
793,0.5,55000,10441.953125
793,0.1,55000,17368.51171875
793,0.9,55000,1934.632568359375
793,0.01,55000,18525.501953125
799,0.0,55000,29876.400390625
799,0.5,55000,14860.798828125
799,0.1,55000,27451.09765625
799,0.9,55000,3051.71875
799,0.01,55000,29762.591796875
803,0.0,55000,21424.33203125
803,0.5,55000,11024.974609375
803,0.1,55000,19291.501953125
803,0.9,55000,2132.53515625
803,0.01,55000,21327.197265625
807,0.0,55000,34030.37890625
807,0.5,55000,16803.4765625
807,0.1,55000,30653.69921875
807,0.9,55000,3424.970703125
807,0.01,55000,33781.7265625
813,0.0,55000,22001.787109375
813,0.5,55000,11012.0341796875
813,0.1,55000,19806.08984375
813,0.9,55000,2193.18408203125
813,0.01,55000,21718.8984375
815,0.0,55000,25476.453125
815,0.5,55000,13683.2080078125
815,0.1,55000,24353.9453125
815,0.9,55000,2689.10107421875
815,0.01,55000,25424.302734375
817,0.0,55000,13846.6904296875
817,0.5,55000,7366.14697265625
817,0.1,55000,12545.47265625
817,0.9,55000,1405.1241455078125
817,0.01,55000,13792.8349609375
831,0.0,55000,26216.51953125
831,0.5,55000,13301.1103515625
831,0.1,55000,23739.625
831,0.9,55000,2634.363525390625
831,0.01,55000,26088.177734375
835,0.0,55000,30839.576171875
835,0.5,55000,16547.287109375
835,0.1,55000,28860.958984375
835,0.9,55000,3199.03759765625
835,0.01,55000,30693.017578125
843,0.0,55000,27313.45703125
843,0.5,55000,14475.8125
843,0.1,55000,25447.162109375
843,0.9,55000,2813.66015625
843,0.01,55000,27207.880859375
849,0.0,55000,21315.21875
849,0.5,55000,11168.7744140625
849,0.1,55000,19547.76171875
849,0.9,55000,2169.0244140625
849,0.01,55000,21189.80859375
851,0.0,55000,20444.029296875
851,0.5,55000,11265.1708984375
851,0.1,55000,18866.404296875
851,0.9,55000,2099.56884765625
851,0.01,55000,20366.720703125
865,0.0,55000,25708.576171875
865,0.5,55000,13473.5791015625
865,0.1,55000,23783.41796875
865,0.9,55000,2656.375732421875
865,0.01,55000,25535.576171875
869,0.0,55000,14374.63671875
869,0.5,55000,6897.685546875
869,0.1,55000,13047.23046875
869,0.9,55000,1447.497802734375
869,0.01,55000,14293.3134765625
871,0.0,55000,20327.326171875
871,0.5,55000,9817.548828125
871,0.1,55000,18645.544921875
871,0.9,55000,2068.71728515625
871,0.01,55000,20359.041015625
879,0.0,55000,23986.55078125
879,0.5,55000,12509.2490234375
879,0.1,55000,21985.73046875
879,0.9,55000,2446.84716796875
879,0.01,55000,23813.48046875
889,0.0,55000,16518.783203125
889,0.5,55000,8774.4189453125
889,0.1,55000,15291.7900390625
889,0.9,55000,1692.8641357421875
889,0.01,55000,16457.583984375
893,0.0,55000,15191.544921875
893,0.5,55000,7981.1640625
893,0.1,55000,13759.5087890625
893,0.9,55000,1521.51806640625
893,0.01,55000,15106.18359375
895,0.0,55000,24134.16796875
895,0.5,55000,14136.859375
895,0.1,55000,23086.74609375
895,0.9,55000,2553.47314453125
895,0.01,55000,24024.1171875
899,0.0,55000,22818.8203125
899,0.5,55000,11039.2734375
899,0.1,55000,20165.45703125
899,0.9,55000,2244.99267578125
899,0.01,55000,22684.26953125
901,0.0,55000,31238.060546875
901,0.5,55000,14935.169921875
901,0.1,55000,27909.404296875
901,0.9,55000,3093.31494140625
901,0.01,55000,31006.240234375
905,0.0,55000,24656.94921875
905,0.5,55000,13388.0986328125
905,0.1,55000,22760.515625
905,0.9,55000,2544.169921875
905,0.01,55000,24567.4609375
913,0.0,55000,13733.06640625
913,0.5,55000,7211.41015625
913,0.1,55000,12529.4033203125
913,0.9,55000,1383.447998046875
913,0.01,55000,13617.125
917,0.0,55000,13161.328125
917,0.5,55000,6233.07958984375
917,0.1,55000,12250.369140625
917,0.9,55000,1361.0977783203125
917,0.01,55000,13057.966796875
921,0.0,55000,17943.8828125
921,0.5,55000,9665.16015625
921,0.1,55000,16321.7900390625
921,0.9,55000,1813.007568359375
921,0.01,55000,17678.5078125
923,0.0,55000,22310.75390625
923,0.5,55000,11917.7900390625
923,0.1,55000,20733.6875
923,0.9,55000,2298.645751953125
923,0.01,55000,22230.52734375
933,0.0,55000,26815.46484375
933,0.5,55000,13663.205078125
933,0.1,55000,24320.51953125
933,0.9,55000,2689.634521484375
933,0.01,55000,26641.123046875
939,0.0,55000,24994.642578125
939,0.5,55000,13339.6396484375
939,0.1,55000,22983.44140625
939,0.9,55000,2553.201171875
939,0.01,55000,24828.248046875
943,0.0,55000,24928.498046875
943,0.5,55000,11204.701171875
943,0.1,55000,21418.6953125
943,0.9,55000,2377.1328125
943,0.01,55000,24800.693359375
949,0.0,55000,22975.49609375
949,0.5,55000,11300.0830078125
949,0.1,55000,20896.033203125
949,0.9,55000,2310.50390625
949,0.01,55000,22765.708984375
951,0.0,55000,34089.140625
951,0.5,55000,17024.958984375
951,0.1,55000,30765.357421875
951,0.9,55000,3418.9443359375
951,0.01,55000,33790.14453125
955,0.0,55000,30148.400390625
955,0.5,55000,16130.1669921875
955,0.1,55000,28241.576171875
955,0.9,55000,3127.94384765625
955,0.01,55000,30004.103515625
959,0.0,55000,25686.345703125
959,0.5,55000,13154.9384765625
959,0.1,55000,23256.787109375
959,0.9,55000,2590.078125
959,0.01,55000,25484.7890625
965,0.0,55000,23905.708984375
965,0.5,55000,11899.427734375
965,0.1,55000,21818.283203125
965,0.9,55000,2437.273681640625
965,0.01,55000,23674.19921875
973,0.0,55000,14307.5703125
973,0.5,55000,7235.3466796875
973,0.1,55000,13049.365234375
973,0.9,55000,1433.935302734375
973,0.01,55000,14225.3310546875
979,0.0,55000,27509.345703125
979,0.5,55000,13574.427734375
979,0.1,55000,24754.115234375
979,0.9,55000,2756.72021484375
979,0.01,55000,27363.140625
985,0.0,55000,21707.404296875
985,0.5,55000,11334.9111328125
985,0.1,55000,20220.30859375
985,0.9,55000,2259.619140625
985,0.01,55000,21563.859375
989,0.0,55000,14499.8291015625
989,0.5,55000,7574.423828125
989,0.1,55000,13415.4091796875
989,0.9,55000,1502.9705810546875
989,0.01,55000,14444.748046875
993,0.0,55000,21224.44921875
993,0.5,55000,11255.291015625
993,0.1,55000,19311.9296875
993,0.9,55000,2126.87451171875
993,0.01,55000,20943.275390625
995,0.0,55000,27217.935546875
995,0.5,55000,15208.56640625
995,0.1,55000,25797.412109375
995,0.9,55000,2850.154296875
995,0.01,55000,27109.080078125
1003,0.0,155000,84395.1484375
1003,0.5,155000,39514.3203125
1003,0.1,155000,76192.859375
1003,0.9,155000,8441.41015625
1003,0.01,155000,84012.046875
1007,0.0,155000,62305.73046875
1007,0.5,155000,32473.59375
1007,0.1,155000,57393.66015625
1007,0.9,155000,6401.5947265625
1007,0.01,155000,62035.48828125
1011,0.0,155000,65005.50390625
1011,0.5,155000,33331.70703125
1011,0.1,155000,58739.29296875
1011,0.9,155000,6526.39208984375
1011,0.01,155000,64492.55078125
1027,0.0,155000,63631.09765625
1027,0.5,155000,29698.068359375
1027,0.1,155000,58002.90625
1027,0.9,155000,6457.177734375
1027,0.01,155000,63127.5390625
1037,0.0,155000,83645.1640625
1037,0.5,155000,45782.0546875
1037,0.1,155000,78534.28125
1037,0.9,155000,8737.2451171875
1037,0.01,155000,83338.8515625
1041,0.0,155000,38986.1171875
1041,0.5,155000,22743.5078125
1041,0.1,155000,37005.72265625
1041,0.9,155000,4112.61279296875
1041,0.01,155000,38801.125
1043,0.0,155000,65095.64453125
1043,0.5,155000,32487.505859375
1043,0.1,155000,59810.0859375
1043,0.9,155000,6628.50146484375
1043,0.01,155000,64786.5546875
1047,0.0,155000,71399.84375
1047,0.5,155000,37620.171875
1047,0.1,155000,65123.05859375
1047,0.9,155000,7272.90283203125
1047,0.01,155000,70811.28125
1055,0.0,155000,78292.3046875
1055,0.5,155000,42907.91796875
1055,0.1,155000,73780.2734375
1055,0.9,155000,8155.1611328125
1055,0.01,155000,77956.8671875
1057,0.0,155000,38429.203125
1057,0.5,155000,21056.04296875
1057,0.1,155000,35801.23046875
1057,0.9,155000,3998.302978515625
1057,0.01,155000,38242.5859375
1059,0.0,155000,80148.0078125
1059,0.5,155000,40907.453125
1059,0.1,155000,73291.140625
1059,0.9,155000,8171.6953125
1059,0.01,155000,79765.171875
1067,0.0,155000,64214.0703125
1067,0.5,155000,29897.78515625
1067,0.1,155000,58487.2421875
1067,0.9,155000,6523.13671875
1067,0.01,155000,63880.5703125
1073,0.0,155000,57077.90625
1073,0.5,155000,28910.8828125
1073,0.1,155000,52006.33203125
1073,0.9,155000,5771.71630859375
1073,0.01,155000,56512.96875
1077,0.0,155000,77559.875
1077,0.5,155000,38536.59765625
1077,0.1,155000,69862.0859375
1077,0.9,155000,7789.37744140625
1077,0.01,155000,76884.359375
1079,0.0,155000,59132.7890625
1079,0.5,155000,27753.916015625
1079,0.1,155000,55033.94921875
1079,0.9,155000,6120.94189453125
1079,0.01,155000,58858.734375
1081,0.0,155000,46078.5625
1081,0.5,155000,22289.318359375
1081,0.1,155000,40272.390625
1081,0.9,155000,4471.25439453125
1081,0.01,155000,45311.41015625
1099,0.0,155000,56445.640625
1099,0.5,155000,28187.896484375
1099,0.1,155000,50509.734375
1099,0.9,155000,5607.30126953125
1099,0.01,155000,55789.765625
1101,0.0,155000,56237.62890625
1101,0.5,155000,29300.01171875
1101,0.1,155000,51419.796875
1101,0.9,155000,5712.287109375
1101,0.01,155000,55708.5625
1111,0.0,155000,59262.9140625
1111,0.5,155000,28675.51953125
1111,0.1,155000,54360.18359375
1111,0.9,155000,6035.31103515625
1111,0.01,155000,58962.203125
1115,0.0,155000,84593.1640625
1115,0.5,155000,42827.19921875
1115,0.1,155000,77932.1796875
1115,0.9,155000,8621.208984375
1115,0.01,155000,84103.8203125
1119,0.0,155000,74498.5625
1119,0.5,155000,38065.62890625
1119,0.1,155000,67696.671875
1119,0.9,155000,7514.43017578125
1119,0.01,155000,73935.625
1121,0.0,155000,38839.6875
1121,0.5,155000,17883.529296875
1121,0.1,155000,33540.50390625
1121,0.9,155000,3722.641357421875
1121,0.01,155000,38496.15625
1133,0.0,155000,43129.421875
1133,0.5,155000,22026.11328125
1133,0.1,155000,38381.91015625
1133,0.9,155000,4253.5986328125
1133,0.01,155000,42782.23046875
1135,0.0,155000,67760.703125
1135,0.5,155000,35836.4609375
1135,0.1,155000,64899.7578125
1135,0.9,155000,7186.9072265625
1135,0.01,155000,67505.1953125
1137,0.0,155000,56699.1015625
1137,0.5,155000,30724.08984375
1137,0.1,155000,52089.2421875
1137,0.9,155000,5810.89306640625
1137,0.01,155000,56257.9921875
1139,0.0,155000,80614.765625
1139,0.5,155000,40070.14453125
1139,0.1,155000,74605.2109375
1139,0.9,155000,8289.609375
1139,0.01,155000,80404.1328125
1141,0.0,155000,42869.828125
1141,0.5,155000,21254.9140625
1141,0.1,155000,40065.85546875
1141,0.9,155000,4442.17138671875
1141,0.01,155000,42621.1875
1145,0.0,155000,65073.390625
1145,0.5,155000,35304.4921875
1145,0.1,155000,60908.40234375
1145,0.9,155000,6785.99755859375
1145,0.01,155000,64661.71484375
1147,0.0,155000,53603.59765625
1147,0.5,155000,28746.498046875
1147,0.1,155000,49006.0703125
1147,0.9,155000,5467.4501953125
1147,0.01,155000,53432.80078125
1149,0.0,155000,77266.4375
1149,0.5,155000,38310.40625
1149,0.1,155000,69503.7578125
1149,0.9,155000,7716.166015625
1149,0.01,155000,76560.65625
1157,0.0,155000,75979.7734375
1157,0.5,155000,36148.76171875
1157,0.1,155000,68332.546875
1157,0.9,155000,7611.13037109375
1157,0.01,155000,75596.2734375
1159,0.0,155000,54221.37109375
1159,0.5,155000,28202.38671875
1159,0.1,155000,49840.46875
1159,0.9,155000,5547.453125
1159,0.01,155000,54100.26953125
1165,0.0,155000,91995.265625
1165,0.5,155000,45761.0859375
1165,0.1,155000,83481.984375
1165,0.9,155000,9311.8564453125
1165,0.01,155000,91348.2421875
1167,0.0,155000,67751.15625
1167,0.5,155000,35235.11328125
1167,0.1,155000,61950.125
1167,0.9,155000,6900.2265625
1167,0.01,155000,67215.4921875
1169,0.0,155000,51669.94140625
1169,0.5,155000,26243.4296875
1169,0.1,155000,46797.98828125
1169,0.9,155000,5201.58349609375
1169,0.01,155000,51381.046875
1177,0.0,155000,38711.54296875
1177,0.5,155000,19525.833984375
1177,0.1,155000,35247.98046875
1177,0.9,155000,3931.114013671875
1177,0.01,155000,38378.796875
1189,0.0,155000,73533.875
1189,0.5,155000,38715.734375
1189,0.1,155000,67944.5625
1189,0.9,155000,7571.2080078125
1189,0.01,155000,72965.7734375
1191,0.0,155000,72763.7890625
1191,0.5,155000,37298.52734375
1191,0.1,155000,65722.984375
1191,0.9,155000,7295.70166015625
1191,0.01,155000,72147.28125
1195,0.0,155000,80785.0078125
1195,0.5,155000,44163.3671875
1195,0.1,155000,76158.8515625
1195,0.9,155000,8423.435546875
1195,0.01,155000,80379.0546875
1199,0.0,155000,56884.99609375
1199,0.5,155000,28908.09765625
1199,0.1,155000,51532.5859375
1199,0.9,155000,5731.0087890625
1199,0.01,155000,56565.4453125
1203,0.0,155000,67033.640625
1203,0.5,155000,33384.85546875
1203,0.1,155000,59988.4296875
1203,0.9,155000,6634.40966796875
1203,0.01,155000,66293.6015625
1205,0.0,155000,70583.0859375
1205,0.5,155000,36080.97265625
1205,0.1,155000,64247.6328125
1205,0.9,155000,7170.01806640625
1205,0.01,155000,69947.625
1207,0.0,155000,82514.21875
1207,0.5,155000,44386.3828125
1207,0.1,155000,78305.6796875
1207,0.9,155000,8725.16796875
1207,0.01,155000,82248.7265625
1211,0.0,155000,80416.8046875
1211,0.5,155000,39363.53125
1211,0.1,155000,71394.9375
1211,0.9,155000,7932.95361328125
1211,0.01,155000,79754.9375
1219,0.0,155000,65345.39453125
1219,0.5,155000,31601.2109375
1219,0.1,155000,59333.125
1219,0.9,155000,6588.54443359375
1219,0.01,155000,65086.3515625
1227,0.0,155000,70870.453125
1227,0.5,155000,35872.82421875
1227,0.1,155000,64443.2578125
1227,0.9,155000,7179.6103515625
1227,0.01,155000,70329.234375
1241,0.0,155000,82367.265625
1241,0.5,155000,42063.08984375
1241,0.1,155000,76021.4296875
1241,0.9,155000,8431.6455078125
1241,0.01,155000,81953.7890625
1243,0.0,155000,72761.6015625
1243,0.5,155000,35919.05078125
1243,0.1,155000,66367.34375
1243,0.9,155000,7367.21142578125
1243,0.01,155000,72384.3046875
1247,0.0,155000,62095.046875
1247,0.5,155000,30876.404296875
1247,0.1,155000,57224.78515625
1247,0.9,155000,6376.76123046875
1247,0.01,155000,61832.171875
1253,0.0,155000,38868.44140625
1253,0.5,155000,21764.841796875
1253,0.1,155000,35759.28125
1253,0.9,155000,3963.114013671875
1253,0.01,155000,38581.296875
1255,0.0,155000,79912.390625
1255,0.5,155000,43075.734375
1255,0.1,155000,73009.1796875
1255,0.9,155000,8092.56396484375
1255,0.01,155000,79152.5078125
1257,0.0,155000,48283.14453125
1257,0.5,155000,26776.494140625
1257,0.1,155000,45275.71875
1257,0.9,155000,5051.75537109375
1257,0.01,155000,48086.109375
1261,0.0,155000,66882.234375
1261,0.5,155000,35512.46875
1261,0.1,155000,61285.76953125
1261,0.9,155000,6810.88037109375
1261,0.01,155000,66346.984375
1263,0.0,155000,66759.8828125
1263,0.5,155000,34705.59765625
1263,0.1,155000,60544.25
1263,0.9,155000,6714.2744140625
1263,0.01,155000,66306.4921875
1267,0.0,155000,51980.26171875
1267,0.5,155000,25710.587890625
1267,0.1,155000,47868.9609375
1267,0.9,155000,5331.70166015625
1267,0.01,155000,51764.9453125
1271,0.0,155000,65198.79296875
1271,0.5,155000,31948.626953125
1271,0.1,155000,59909.671875
1271,0.9,155000,6664.77294921875
1271,0.01,155000,64877.63671875
1273,0.0,155000,37006.6796875
1273,0.5,155000,18588.61328125
1273,0.1,155000,33359.91796875
1273,0.9,155000,3704.154541015625
1273,0.01,155000,36795.81640625
1285,0.0,155000,79620.546875
1285,0.5,155000,40496.19921875
1285,0.1,155000,71959.6328125
1285,0.9,155000,8025.10546875
1285,0.01,155000,78998.96875
1293,0.0,155000,75920.125
1293,0.5,155000,37514.94921875
1293,0.1,155000,67694.3984375
1293,0.9,155000,7507.0419921875
1293,0.01,155000,75127.6640625
1299,0.0,155000,65503.22265625
1299,0.5,155000,33138.1796875
1299,0.1,155000,58223.94140625
1299,0.9,155000,6474.896484375
1299,0.01,155000,64713.1796875
1313,0.0,155000,56000.09765625
1313,0.5,155000,30391.689453125
1313,0.1,155000,51387.84765625
1313,0.9,155000,5701.17431640625
1313,0.01,155000,55593.16015625
1315,0.0,155000,87158.0234375
1315,0.5,155000,46301.234375
1315,0.1,155000,81273.1328125
1315,0.9,155000,8999.33203125
1315,0.01,155000,86569.1015625
1317,0.0,155000,55967.42578125
1317,0.5,155000,29382.275390625
1317,0.1,155000,50961.234375
1317,0.9,155000,5678.1796875
1317,0.01,155000,55428.2265625
1329,0.0,155000,38867.8359375
1329,0.5,155000,22582.205078125
1329,0.1,155000,36627.84375
1329,0.9,155000,4074.7509765625
1329,0.01,155000,38570.5546875
1333,0.0,155000,35544.46484375
1333,0.5,155000,18259.0390625
1333,0.1,155000,32632.865234375
1333,0.9,155000,3626.456787109375
1333,0.01,155000,35345.74609375
1337,0.0,155000,51743.625
1337,0.5,155000,25740.06640625
1337,0.1,155000,46509.24609375
1337,0.9,155000,5186.20703125
1337,0.01,155000,51399.29296875
1339,0.0,155000,56842.32421875
1339,0.5,155000,29052.791015625
1339,0.1,155000,54420.59765625
1339,0.9,155000,6053.15283203125
1339,0.01,155000,56836.65234375
1343,0.0,155000,82545.015625
1343,0.5,155000,45902.66015625
1343,0.1,155000,77971.640625
1343,0.9,155000,8648.2373046875
1343,0.01,155000,82313.3984375
1345,0.0,155000,72378.3828125
1345,0.5,155000,37760.53125
1345,0.1,155000,66703.375
1345,0.9,155000,7438.095703125
1345,0.01,155000,71867.4921875
1347,0.0,155000,73442.1875
1347,0.5,155000,38426.5390625
1347,0.1,155000,67021.5390625
1347,0.9,155000,7462.06591796875
1347,0.01,155000,72838.9921875
1349,0.0,155000,40185.81640625
1349,0.5,155000,20450.482421875
1349,0.1,155000,36228.68359375
1349,0.9,155000,4020.84521484375
1349,0.01,155000,39934.83984375
1351,0.0,155000,62640.1640625
1351,0.5,155000,33508.5390625
1351,0.1,155000,56951.53125
1351,0.9,155000,6311.30712890625
1351,0.01,155000,62405.0
1355,0.0,155000,80297.296875
1355,0.5,155000,43744.68359375
1355,0.1,155000,75078.328125
1355,0.9,155000,8314.9697265625
1355,0.01,155000,79962.4765625
1357,0.0,155000,39690.046875
1357,0.5,155000,20480.521484375
1357,0.1,155000,36043.12890625
1357,0.9,155000,4014.617431640625
1357,0.01,155000,39362.00390625
1363,0.0,155000,66211.5
1363,0.5,155000,34732.2265625
1363,0.1,155000,60778.2578125
1363,0.9,155000,6734.4404296875
1363,0.01,155000,65941.4609375
1371,0.0,155000,73040.765625
1371,0.5,155000,37201.41015625
1371,0.1,155000,66424.4140625
1371,0.9,155000,7385.396484375
1371,0.01,155000,72540.4921875
1379,0.0,155000,63399.4921875
1379,0.5,155000,31609.822265625
1379,0.1,155000,57422.859375
1379,0.9,155000,6388.5625
1379,0.01,155000,62964.203125
1383,0.0,155000,87144.1328125
1383,0.5,155000,42944.3671875
1383,0.1,155000,78458.9140625
1383,0.9,155000,8685.8916015625
1383,0.01,155000,86323.3515625
1385,0.0,155000,72871.6015625
1385,0.5,155000,37341.8359375
1385,0.1,155000,67152.75
1385,0.9,155000,7491.015625
1385,0.01,155000,72313.546875
1387,0.0,155000,59262.140625
1387,0.5,155000,27334.634765625
1387,0.1,155000,51887.7421875
1387,0.9,155000,5791.0048828125
1387,0.01,155000,59207.23828125
1389,0.0,155000,57650.06640625
1389,0.5,155000,29530.375
1389,0.1,155000,52676.890625
1389,0.9,155000,5852.56982421875
1389,0.01,155000,57207.6484375
1391,0.0,155000,65316.28515625
1391,0.5,155000,35751.21484375
1391,0.1,155000,59560.01171875
1391,0.9,155000,6613.49462890625
1391,0.01,155000,64924.265625
1393,0.0,155000,43042.53515625
1393,0.5,155000,22648.16796875
1393,0.1,155000,39866.828125
1393,0.9,155000,4421.76318359375
1393,0.01,155000,42679.48046875
1397,0.0,155000,40948.19921875
1397,0.5,155000,21336.357421875
1397,0.1,155000,38147.265625
1397,0.9,155000,4243.01806640625
1397,0.01,155000,40667.8359375
1401,0.0,155000,38924.93359375
1401,0.5,155000,22713.470703125
1401,0.1,155000,36988.39453125
1401,0.9,155000,4112.12939453125
1401,0.01,155000,38721.91796875
1403,0.0,155000,56202.1640625
1403,0.5,155000,28803.818359375
1403,0.1,155000,51016.74609375
1403,0.9,155000,5651.90625
1403,0.01,155000,55969.47265625
1405,0.0,155000,78848.640625
1405,0.5,155000,39540.9375
1405,0.1,155000,71527.25
1405,0.9,155000,7984.60009765625
1405,0.01,155000,78114.7890625
1411,0.0,155000,84493.3125
1411,0.5,155000,37838.02734375
1411,0.1,155000,73779.5390625
1411,0.9,155000,8190.7197265625
1411,0.01,155000,83945.5859375
1415,0.0,155000,84363.78125
1415,0.5,155000,43231.32421875
1415,0.1,155000,77843.3515625
1415,0.9,155000,8622.5810546875
1415,0.01,155000,83747.390625
1417,0.0,155000,57074.19921875
1417,0.5,155000,26717.681640625
1417,0.1,155000,51847.8046875
1417,0.9,155000,5775.14306640625
1417,0.01,155000,56722.15234375
1437,0.0,155000,77370.3125
1437,0.5,155000,38463.35546875
1437,0.1,155000,69699.65625
1437,0.9,155000,7760.3349609375
1437,0.01,155000,76708.375
1441,0.0,155000,33714.10546875
1441,0.5,155000,17210.4921875
1441,0.1,155000,31681.220703125
1441,0.9,155000,3528.857177734375
1441,0.01,155000,33464.875
1457,0.0,155000,41432.5078125
1457,0.5,155000,20014.546875
1457,0.1,155000,37073.625
1457,0.9,155000,4133.296875
1457,0.01,155000,41156.01953125
1461,0.0,155000,62933.5625
1461,0.5,155000,31864.7109375
1461,0.1,155000,56878.4765625
1461,0.9,155000,6306.8818359375
1461,0.01,155000,62234.0
1465,0.0,155000,58304.86328125
1465,0.5,155000,30071.900390625
1465,0.1,155000,54454.765625
1465,0.9,155000,6068.5390625
1465,0.01,155000,57863.8515625
1469,0.0,155000,77064.90625
1469,0.5,155000,38883.64453125
1469,0.1,155000,70813.5625
1469,0.9,155000,7877.4267578125
1469,0.01,155000,76590.390625
1473,0.0,155000,47202.44140625
1473,0.5,155000,26145.3984375
1473,0.1,155000,44270.3515625
1473,0.9,155000,4916.45361328125
1473,0.01,155000,47020.99609375
1477,0.0,155000,41656.44921875
1477,0.5,155000,22180.04296875
1477,0.1,155000,38655.0
1477,0.9,155000,4319.26171875
1477,0.01,155000,41507.75
1497,0.0,155000,60405.5078125
1497,0.5,155000,31531.974609375
1497,0.1,155000,55169.53125
1497,0.9,155000,6140.50048828125
1497,0.01,155000,60024.32421875
1501,0.0,155000,36758.796875
1501,0.5,155000,19168.671875
1501,0.1,155000,33455.0546875
1501,0.9,155000,3714.5888671875
1501,0.01,155000,36611.3984375
1507,0.0,155000,73079.9609375
1507,0.5,155000,37198.12109375
1507,0.1,155000,66309.2109375
1507,0.9,155000,7393.3681640625
1507,0.01,155000,72511.0390625
1509,0.0,155000,77230.8984375
1509,0.5,155000,38444.578125
1509,0.1,155000,69460.7421875
1509,0.9,155000,7719.181640625
1509,0.01,155000,76524.78125
1513,0.0,155000,85053.625
1513,0.5,155000,43605.75
1513,0.1,155000,78375.234375
1513,0.9,155000,8695.1005859375
1513,0.01,155000,84793.546875
1517,0.0,155000,70345.4375
1517,0.5,155000,36593.32421875
1517,0.1,155000,64090.66796875
1517,0.9,155000,7138.7822265625
1517,0.01,155000,70003.8828125
1527,0.0,155000,96156.3359375
1527,0.5,155000,48240.73828125
1527,0.1,155000,86858.1875
1527,0.9,155000,9677.9794921875
1527,0.01,155000,95485.3046875
1529,0.0,155000,41453.63671875
1529,0.5,155000,22173.10546875
1529,0.1,155000,37843.56640625
1529,0.9,155000,4218.32568359375
1529,0.01,155000,41164.84375
1535,0.0,155000,70397.7578125
1535,0.5,155000,38172.9453125
1535,0.1,155000,67494.1484375
1535,0.9,155000,7473.1884765625
1535,0.01,155000,70094.3046875
1537,0.0,155000,60036.65234375
1537,0.5,155000,30824.279296875
1537,0.1,155000,53849.78515625
1537,0.9,155000,6005.373046875
1537,0.01,155000,59462.05859375
1541,0.0,155000,38717.0703125
1541,0.5,155000,19223.197265625
1541,0.1,155000,34794.328125
1541,0.9,155000,3858.80615234375
1541,0.01,155000,38587.34765625
1555,0.0,155000,85030.3359375
1555,0.5,155000,45236.74609375
1555,0.1,155000,79233.3671875
1555,0.9,155000,8795.845703125
1555,0.01,155000,84462.6640625
1561,0.0,155000,38885.37109375
1561,0.5,155000,19850.619140625
1561,0.1,155000,35481.55859375
1561,0.9,155000,3943.584716796875
1561,0.01,155000,38493.25
1563,0.0,155000,64939.0078125
1563,0.5,155000,33512.5390625
1563,0.1,155000,58195.36328125
1563,0.9,155000,6451.01611328125
1563,0.01,155000,64214.1953125
1565,0.0,155000,79717.0078125
1565,0.5,155000,39265.7578125
1565,0.1,155000,71634.5
1565,0.9,155000,7986.23828125
1565,0.01,155000,79000.828125
1569,0.0,155000,50533.953125
1569,0.5,155000,27549.345703125
1569,0.1,155000,46404.54296875
1569,0.9,155000,5159.4033203125
1569,0.01,155000,49977.07421875
1577,0.0,155000,38812.75
1577,0.5,155000,18394.701171875
1577,0.1,155000,35689.51953125
1577,0.9,155000,3972.52392578125
1577,0.01,155000,38503.87890625
1585,0.0,155000,72186.1015625
1585,0.5,155000,37343.2421875
1585,0.1,155000,66514.703125
1585,0.9,155000,7411.28857421875
1585,0.01,155000,71673.9375
1589,0.0,155000,38892.515625
1589,0.5,155000,21744.294921875
1589,0.1,155000,35691.04296875
1589,0.9,155000,3971.5537109375
1589,0.01,155000,38596.64453125
1591,0.0,155000,55015.890625
1591,0.5,155000,28468.259765625
1591,0.1,155000,49801.703125
1591,0.9,155000,5528.29833984375
1591,0.01,155000,54914.69140625
1603,0.0,155000,63768.89453125
1603,0.5,155000,31252.587890625
1603,0.1,155000,57836.859375
1603,0.9,155000,6415.3037109375
1603,0.01,155000,63328.12890625
1623,0.0,155000,68665.03125
1623,0.5,155000,36826.88671875
1623,0.1,155000,62696.4609375
1623,0.9,155000,6940.806640625
1623,0.01,155000,68174.484375
1631,0.0,155000,73673.3828125
1631,0.5,155000,36262.79296875
1631,0.1,155000,66833.671875
1631,0.9,155000,7417.96142578125
1631,0.01,155000,73026.109375
1633,0.0,155000,42252.7109375
1633,0.5,155000,20568.486328125
1633,0.1,155000,37463.671875
1633,0.9,155000,4154.6650390625
1633,0.01,155000,41970.26953125
1639,0.0,155000,65517.2109375
1639,0.5,155000,33359.58203125
1639,0.1,155000,59649.03515625
1639,0.9,155000,6637.62060546875
1639,0.01,155000,65035.328125
1641,0.0,155000,59174.44140625
1641,0.5,155000,31117.27734375
1641,0.1,155000,54147.34375
1641,0.9,155000,6011.32763671875
1641,0.01,155000,58802.44921875
1643,0.0,155000,62371.484375
1643,0.5,155000,32747.1875
1643,0.1,155000,57851.04296875
1643,0.9,155000,6398.6396484375
1643,0.01,155000,62185.61328125
1649,0.0,155000,76532.7109375
1649,0.5,155000,37741.8125
1649,0.1,155000,70120.75
1649,0.9,155000,7789.16015625
1649,0.01,155000,75963.953125
1651,0.0,155000,64588.8671875
1651,0.5,155000,34169.73046875
1651,0.1,155000,59740.5
1651,0.9,155000,6635.041015625
1651,0.01,155000,64427.078125
1655,0.0,155000,80075.8828125
1655,0.5,155000,43625.3203125
1655,0.1,155000,74704.1640625
1655,0.9,155000,8279.904296875
1655,0.01,155000,79526.4296875
1661,0.0,155000,40249.73046875
1661,0.5,155000,21057.76171875
1661,0.1,155000,37493.83203125
1661,0.9,155000,4172.908203125
1661,0.01,155000,39951.1015625
1671,0.0,155000,96530.28125
1671,0.5,155000,48141.98828125
1671,0.1,155000,87070.2734375
1671,0.9,155000,9677.037109375
1671,0.01,155000,95651.1640625
1673,0.0,155000,47704.4765625
1673,0.5,155000,24234.15625
1673,0.1,155000,43412.8984375
1673,0.9,155000,4814.35595703125
1673,0.01,155000,47363.296875
1679,0.0,155000,60629.33203125
1679,0.5,155000,33563.0859375
1679,0.1,155000,56491.55859375
1679,0.9,155000,6286.78271484375
1679,0.01,155000,60420.65625
1685,0.0,155000,72306.7421875
1685,0.5,155000,34767.640625
1685,0.1,155000,63769.5234375
1685,0.9,155000,7103.35205078125
1685,0.01,155000,71485.453125
1687,0.0,155000,55912.59375
1687,0.5,155000,30510.728515625
1687,0.1,155000,52894.49609375
1687,0.9,155000,5884.6171875
1687,0.01,155000,55578.328125
1689,0.0,155000,38951.6875
1689,0.5,155000,22730.451171875
1689,0.1,155000,36998.1640625
1689,0.9,155000,4112.201171875
1689,0.01,155000,38743.74609375
1691,0.0,155000,71974.359375
1691,0.5,155000,36485.83203125
1691,0.1,155000,65316.6875
1691,0.9,155000,7257.93701171875
1691,0.01,155000,71735.5390625
1703,0.0,155000,60430.625
1703,0.5,155000,29425.3984375
1703,0.1,155000,55943.82421875
1703,0.9,155000,6200.44287109375
1703,0.01,155000,59944.1875
1707,0.0,155000,95638.765625
1707,0.5,155000,48136.35546875
1707,0.1,155000,86497.9453125
1707,0.9,155000,9634.0859375
1707,0.01,155000,94793.796875
1711,0.0,155000,68246.390625
1711,0.5,155000,32484.669921875
1711,0.1,155000,60427.59375
1711,0.9,155000,6714.00048828125
1711,0.01,155000,67491.78125
1713,0.0,155000,59984.94921875
1713,0.5,155000,30990.884765625
1713,0.1,155000,54958.5625
1713,0.9,155000,6108.5830078125
1713,0.01,155000,59451.30859375
1717,0.0,155000,86660.3671875
1717,0.5,155000,42576.0078125
1717,0.1,155000,78846.046875
1717,0.9,155000,8757.12109375
1717,0.01,155000,86100.359375
1727,0.0,155000,57591.3046875
1727,0.5,155000,30331.91796875
1727,0.1,155000,53991.67578125
1727,0.9,155000,6003.35302734375
1727,0.01,155000,57248.51953125
1731,0.0,155000,58430.34765625
1731,0.5,155000,28832.875
1731,0.1,155000,52238.71484375
1731,0.9,155000,5803.21826171875
1731,0.01,155000,58035.109375
1735,0.0,155000,86860.3984375
1735,0.5,155000,41515.86328125
1735,0.1,155000,78202.375
1735,0.9,155000,8671.912109375
1735,0.01,155000,86025.2421875
1739,0.0,155000,58195.90625
1739,0.5,155000,33025.30078125
1739,0.1,155000,54024.81640625
1739,0.9,155000,6013.0244140625
1739,0.01,155000,57976.828125
1745,0.0,155000,73487.328125
1745,0.5,155000,38970.1015625
1745,0.1,155000,67487.9921875
1745,0.9,155000,7523.9853515625
1745,0.01,155000,73072.03125
1751,0.0,155000,82679.2265625
1751,0.5,155000,40179.140625
1751,0.1,155000,74989.609375
1751,0.9,155000,8320.2880859375
1751,0.01,155000,82148.3125
1757,0.0,155000,37236.15625
1757,0.5,155000,19409.810546875
1757,0.1,155000,34608.7421875
1757,0.9,155000,3854.155029296875
1757,0.01,155000,36926.7734375
1761,0.0,155000,39033.04296875
1761,0.5,155000,22745.857421875
1761,0.1,155000,37060.6953125
1761,0.9,155000,4119.6494140625
1761,0.01,155000,38829.16796875
1763,0.0,155000,66857.515625
1763,0.5,155000,29963.626953125
1763,0.1,155000,56789.296875
1763,0.9,155000,6308.2607421875
1763,0.01,155000,66466.109375
1765,0.0,155000,81473.3046875
1765,0.5,155000,41496.22265625
1765,0.1,155000,74443.6875
1765,0.9,155000,8296.7041015625
1765,0.01,155000,80988.1484375
1769,0.0,155000,57455.73828125
1769,0.5,155000,29017.955078125
1769,0.1,155000,52341.35546875
1769,0.9,155000,5814.8037109375
1769,0.01,155000,56870.4609375
1779,0.0,155000,78330.0078125
1779,0.5,155000,40010.625
1779,0.1,155000,70730.09375
1779,0.9,155000,7859.6630859375
1779,0.01,155000,77659.2578125
1781,0.0,155000,74400.828125
1781,0.5,155000,38838.82421875
1781,0.1,155000,68195.5546875
1781,0.9,155000,7561.81640625
1781,0.01,155000,73860.9765625
1793,0.0,155000,39632.6796875
1793,0.5,155000,19144.177734375
1793,0.1,155000,36451.5703125
1793,0.9,155000,4042.614990234375
1793,0.01,155000,39330.95703125
1795,0.0,155000,87107.953125
1795,0.5,155000,46636.4140625
1795,0.1,155000,81308.5703125
1795,0.9,155000,9021.7822265625
1795,0.01,155000,86552.484375
1797,0.0,155000,74411.171875
1797,0.5,155000,37808.40625
1797,0.1,155000,67201.0703125
1797,0.9,155000,7471.50439453125
1797,0.01,155000,73841.859375
1799,0.0,155000,78239.2421875
1799,0.5,155000,40696.17578125
1799,0.1,155000,72063.953125
1799,0.9,155000,8015.1279296875
1799,0.01,155000,77843.1796875
1803,0.0,155000,64609.28125
1803,0.5,155000,33852.0
1803,0.1,155000,58708.2578125
1803,0.9,155000,6519.86572265625
1803,0.01,155000,64083.66796875
1807,0.0,155000,60086.5234375
1807,0.5,155000,34463.359375
1807,0.1,155000,55964.45703125
1807,0.9,155000,6230.08837890625
1807,0.01,155000,59869.28515625
1817,0.0,155000,40211.05859375
1817,0.5,155000,20824.0703125
1817,0.1,155000,36670.62890625
1817,0.9,155000,4077.544677734375
1817,0.01,155000,40032.90625
1819,0.0,155000,84581.359375
1819,0.5,155000,45778.640625
1819,0.1,155000,79978.0390625
1819,0.9,155000,8894.884765625
1819,0.01,155000,84158.015625
1821,0.0,155000,56144.4375
1821,0.5,155000,29806.140625
1821,0.1,155000,51464.44921875
1821,0.9,155000,5708.18603515625
1821,0.01,155000,55643.95703125
1829,0.0,155000,38944.015625
1829,0.5,155000,20425.701171875
1829,0.1,155000,36006.40234375
1829,0.9,155000,4003.860595703125
1829,0.01,155000,38689.43359375
1835,0.0,155000,84645.71875
1835,0.5,155000,42829.7890625
1835,0.1,155000,77830.5546875
1835,0.9,155000,8628.5263671875
1835,0.01,155000,84100.71875
1837,0.0,155000,46400.37890625
1837,0.5,155000,23125.892578125
1837,0.1,155000,41731.78125
1837,0.9,155000,4640.6826171875
1837,0.01,155000,46009.81640625
1839,0.0,155000,63430.2734375
1839,0.5,155000,32862.01171875
1839,0.1,155000,57555.44140625
1839,0.9,155000,6383.40673828125
1839,0.01,155000,62921.87890625
1841,0.0,155000,51685.01171875
1841,0.5,155000,25903.853515625
1841,0.1,155000,46772.53125
1841,0.9,155000,5191.56884765625
1841,0.01,155000,51320.3203125
1843,0.0,155000,70331.203125
1843,0.5,155000,35262.90234375
1843,0.1,155000,63922.94140625
1843,0.9,155000,7087.2177734375
1843,0.01,155000,70369.109375
1851,0.0,155000,73037.5625
1851,0.5,155000,37709.83203125
1851,0.1,155000,66516.8515625
1851,0.9,155000,7389.1455078125
1851,0.01,155000,72452.1328125
1853,0.0,155000,84142.40625
1853,0.5,155000,45839.9296875
1853,0.1,155000,79074.78125
1853,0.9,155000,8762.177734375
1853,0.01,155000,83826.6171875
1857,0.0,155000,60423.55078125
1857,0.5,155000,31385.98046875
1857,0.1,155000,55339.7734375
1857,0.9,155000,6153.9521484375
1857,0.01,155000,59885.1796875
1865,0.0,155000,73229.59375
1865,0.5,155000,36329.13671875
1865,0.1,155000,66081.5
1865,0.9,155000,7359.55908203125
1865,0.01,155000,72530.90625
1883,0.0,155000,81033.6953125
1883,0.5,155000,39443.328125
1883,0.1,155000,71682.125
1883,0.9,155000,7955.13330078125
1883,0.01,155000,80253.40625
1891,0.0,155000,47928.0859375
1891,0.5,155000,23873.41015625
1891,0.1,155000,43923.9296875
1891,0.9,155000,4895.3486328125
1891,0.01,155000,47794.0546875
1893,0.0,155000,61946.34375
1893,0.5,155000,31873.6640625
1893,0.1,155000,56354.0390625
1893,0.9,155000,6245.54638671875
1893,0.01,155000,61479.93359375
1895,0.0,155000,81329.203125
1895,0.5,155000,43943.75
1895,0.1,155000,75406.1640625
1895,0.9,155000,8350.9853515625
1895,0.01,155000,80785.0859375
1897,0.0,155000,44593.68359375
1897,0.5,155000,22093.0078125
1897,0.1,155000,41436.0546875
1897,0.9,155000,4600.17138671875
1897,0.01,155000,44269.5625
1903,0.0,155000,71278.1328125
1903,0.5,155000,35763.2734375
1903,0.1,155000,64940.125
1903,0.9,155000,7207.0341796875
1903,0.01,155000,70780.59375
1909,0.0,155000,39501.47265625
1909,0.5,155000,20447.998046875
1909,0.1,155000,35814.08203125
1909,0.9,155000,3985.538330078125
1909,0.01,155000,39177.1796875
1915,0.0,155000,87123.578125
1915,0.5,155000,46246.7421875
1915,0.1,155000,81292.0
1915,0.9,155000,9002.43359375
1915,0.01,155000,86603.890625
1919,0.0,155000,56583.02734375
1919,0.5,155000,30545.154296875
1919,0.1,155000,52098.96484375
1919,0.9,155000,5793.2783203125
1919,0.01,155000,56385.39453125
1921,0.0,155000,67924.7421875
1921,0.5,155000,35260.12890625
1921,0.1,155000,62385.53515625
1921,0.9,155000,6931.51123046875
1921,0.01,155000,67167.1484375
1923,0.0,155000,66513.9921875
1923,0.5,155000,34253.5078125
1923,0.1,155000,61666.33984375
1923,0.9,155000,6848.87255859375
1923,0.01,155000,66370.546875
1927,0.0,155000,69598.953125
1927,0.5,155000,35924.0546875
1927,0.1,155000,63498.98828125
1927,0.9,155000,7061.84765625
1927,0.01,155000,69282.1328125
1929,0.0,155000,60351.4296875
1929,0.5,155000,31628.359375
1929,0.1,155000,55122.77734375
1929,0.9,155000,6128.21337890625
1929,0.01,155000,59875.18359375
1937,0.0,155000,67240.515625
1937,0.5,155000,32887.92578125
1937,0.1,155000,59646.29296875
1937,0.9,155000,6647.56689453125
1937,0.01,155000,66425.765625
1939,0.0,155000,58440.25390625
1939,0.5,155000,31286.68359375
1939,0.1,155000,53885.22265625
1939,0.9,155000,5993.9052734375
1939,0.01,155000,58059.1171875
1941,0.0,155000,73676.3828125
1941,0.5,155000,37226.3984375
1941,0.1,155000,66647.5546875
1941,0.9,155000,7398.0576171875
1941,0.01,155000,73038.0078125
1943,0.0,155000,62351.84375
1943,0.5,155000,31181.716796875
1943,0.1,155000,57947.94921875
1943,0.9,155000,6416.08837890625
1943,0.01,155000,62128.23046875
1945,0.0,155000,58319.1015625
1945,0.5,155000,32090.7265625
1945,0.1,155000,54423.5625
1945,0.9,155000,6061.6826171875
1945,0.01,155000,57922.5859375
1957,0.0,155000,36694.6015625
1957,0.5,155000,17468.720703125
1957,0.1,155000,33562.83203125
1957,0.9,155000,3738.459716796875
1957,0.01,155000,36538.15234375
1959,0.0,155000,96432.859375
1959,0.5,155000,48388.1953125
1959,0.1,155000,87041.015625
1959,0.9,155000,9682.01953125
1959,0.01,155000,95571.265625
1961,0.0,155000,58602.83203125
1961,0.5,155000,30831.24609375
1961,0.1,155000,53339.46875
1961,0.9,155000,5912.95751953125
1961,0.01,155000,58286.1015625
1963,0.0,155000,56464.33984375
1963,0.5,155000,26965.166015625
1963,0.1,155000,53101.08984375
1963,0.9,155000,5899.8818359375
1963,0.01,155000,56257.4609375
1967,0.0,155000,65614.078125
1967,0.5,155000,32541.9609375
1967,0.1,155000,58144.734375
1967,0.9,155000,6474.88037109375
1967,0.01,155000,64909.5625
1969,0.0,155000,38666.953125
1969,0.5,155000,19530.478515625
1969,0.1,155000,35167.265625
1969,0.9,155000,3908.12890625
1969,0.01,155000,38293.921875
1977,0.0,155000,49899.42578125
1977,0.5,155000,27284.802734375
1977,0.1,155000,46386.61328125
1977,0.9,155000,5159.4287109375
1977,0.01,155000,49653.0
1981,0.0,155000,40225.26953125
1981,0.5,155000,21990.154296875
1981,0.1,155000,37222.5078125
1981,0.9,155000,4127.75732421875
1981,0.01,155000,39927.4921875
1983,0.0,155000,67677.8671875
1983,0.5,155000,35115.46875
1983,0.1,155000,61741.00390625
1983,0.9,155000,6841.61962890625
1983,0.01,155000,67120.203125
1985,0.0,155000,65692.1484375
1985,0.5,155000,34242.00390625
1985,0.1,155000,60887.953125
1985,0.9,155000,6783.84765625
1985,0.01,155000,65031.84765625
1991,0.0,155000,49830.578125
1991,0.5,155000,25121.931640625
1991,0.1,155000,44673.23828125
1991,0.9,155000,4961.642578125
1991,0.01,155000,49335.54296875
2005,0.0,155000,75899.28125
2005,0.5,155000,39107.53515625
2005,0.1,155000,68783.9609375
2005,0.9,155000,7662.28466796875
2005,0.01,155000,75430.21875
2019,0.0,155000,60676.81640625
2019,0.5,155000,30350.24609375
2019,0.1,155000,54717.53125
2019,0.9,155000,6076.939453125
2019,0.01,155000,60148.5546875
2021,0.0,155000,40803.16015625
2021,0.5,155000,20519.751953125
2021,0.1,155000,36459.41015625
2021,0.9,155000,4048.608154296875
2021,0.01,155000,40536.375
2031,0.0,155000,64835.65625
2031,0.5,155000,34214.89453125
2031,0.1,155000,59544.578125
2031,0.9,155000,6609.1064453125
2031,0.01,155000,64339.328125
2033,0.0,155000,38814.10546875
2033,0.5,155000,18399.87109375
2033,0.1,155000,35708.46484375
2033,0.9,155000,3958.10888671875
2033,0.01,155000,38555.10546875
2041,0.0,155000,57405.109375
2041,0.5,155000,27400.798828125
2041,0.1,155000,52135.2734375
2041,0.9,155000,5796.806640625
2041,0.01,155000,57081.41796875
2045,0.0,155000,73308.609375
2045,0.5,155000,38421.27734375
2045,0.1,155000,67010.5703125
2045,0.9,155000,7472.720703125
2045,0.01,155000,72754.125
2047,0.0,155000,73316.6875
2047,0.5,155000,37779.82421875
2047,0.1,155000,67577.546875
2047,0.9,155000,7535.14697265625
2047,0.01,155000,73050.75
2049,0.0,155000,47346.96484375
2049,0.5,155000,25821.908203125
2049,0.1,155000,43905.41796875
2049,0.9,155000,4880.84375
2049,0.01,155000,47052.83984375
2051,0.0,155000,65106.13671875
2051,0.5,155000,33176.56640625
2051,0.1,155000,59608.82421875
2051,0.9,155000,6620.052734375
2051,0.01,155000,64639.08203125
2059,0.0,155000,61603.7890625
2059,0.5,155000,33893.0078125
2059,0.1,155000,57107.41015625
2059,0.9,155000,6367.12158203125
2059,0.01,155000,61450.08203125
2071,0.0,155000,54209.86328125
2071,0.5,155000,27504.201171875
2071,0.1,155000,48481.7109375
2071,0.9,155000,5384.8759765625
2071,0.01,155000,53881.02734375
2073,0.0,155000,60060.546875
2073,0.5,155000,31455.69921875
2073,0.1,155000,54846.61328125
2073,0.9,155000,6084.765625
2073,0.01,155000,59650.76953125
2077,0.0,155000,34821.8671875
2077,0.5,155000,18674.685546875
2077,0.1,155000,32384.548828125
2077,0.9,155000,3609.017333984375
2077,0.01,155000,34617.92578125
2095,0.0,155000,71256.0078125
2095,0.5,155000,40813.6484375
2095,0.1,155000,68055.296875
2095,0.9,155000,7531.0751953125
2095,0.01,155000,71026.921875
2101,0.0,155000,40677.99609375
2101,0.5,155000,21214.65234375
2101,0.1,155000,37535.21484375
2101,0.9,155000,4171.18701171875
2101,0.01,155000,40401.1640625
2103,0.0,155000,78276.2890625
2103,0.5,155000,39250.28125
2103,0.1,155000,70821.921875
2103,0.9,155000,7851.17529296875
2103,0.01,155000,77652.5859375
2105,0.0,155000,68045.0546875
2105,0.5,155000,36930.34375
2105,0.1,155000,62764.95703125
2105,0.9,155000,6981.54052734375
2105,0.01,155000,67473.71875
2117,0.0,155000,66686.4453125
2117,0.5,155000,32551.400390625
2117,0.1,155000,60083.4609375
2117,0.9,155000,6687.80615234375
2117,0.01,155000,66304.28125
2119,0.0,155000,65685.9765625
2119,0.5,155000,36402.6796875
2119,0.1,155000,61883.6953125
2119,0.9,155000,6871.47509765625
2119,0.01,155000,65538.140625
2123,0.0,155000,62798.7421875
2123,0.5,155000,32288.189453125
2123,0.1,155000,58183.14453125
2123,0.9,155000,6451.9091796875
2123,0.01,155000,62491.4765625
2127,0.0,155000,75030.3671875
2127,0.5,155000,38270.05859375
2127,0.1,155000,68233.0078125
2127,0.9,155000,7599.837890625
2127,0.01,155000,74328.4375
2147,0.0,155000,71528.7734375
2147,0.5,155000,35286.37890625
2147,0.1,155000,64880.96484375
2147,0.9,155000,7234.4755859375
2147,0.01,155000,71218.65625
2149,0.0,155000,38890.90625
2149,0.5,155000,20394.7578125
2149,0.1,155000,36635.08203125
2149,0.9,155000,4072.533203125
2149,0.01,155000,38732.11328125
2155,0.0,155000,85222.84375
2155,0.5,155000,45728.41796875
2155,0.1,155000,79706.7421875
2155,0.9,155000,8837.56640625
2155,0.01,155000,84575.3046875
2157,0.0,155000,77279.6484375
2157,0.5,155000,38387.9296875
2157,0.1,155000,69504.375
2157,0.9,155000,7729.74609375
2157,0.01,155000,76433.8828125
2159,0.0,155000,81754.7578125
2159,0.5,155000,38625.6328125
2159,0.1,155000,73893.921875
2159,0.9,155000,8221.748046875
2159,0.01,155000,81437.1796875
2165,0.0,155000,69408.6875
2165,0.5,155000,34087.5
2165,0.1,155000,62885.80859375
2165,0.9,155000,6989.90380859375
2165,0.01,155000,68910.4765625
2167,0.0,155000,62159.16015625
2167,0.5,155000,30951.111328125
2167,0.1,155000,56491.34765625
2167,0.9,155000,6289.60009765625
2167,0.01,155000,61543.0234375
2171,0.0,155000,65380.890625
2171,0.5,155000,31678.9375
2171,0.1,155000,59133.5859375
2171,0.9,155000,6564.06640625
2171,0.01,155000,65071.2109375
2173,0.0,155000,74436.6328125
2173,0.5,155000,39251.28125
2173,0.1,155000,68702.4453125
2173,0.9,155000,7618.8916015625
2173,0.01,155000,73966.3515625
2177,0.0,155000,52219.46484375
2177,0.5,155000,25807.84765625
2177,0.1,155000,46434.59375
2177,0.9,155000,5164.21533203125
2177,0.01,155000,51705.40234375
2181,0.0,155000,56910.29296875
2181,0.5,155000,30133.5703125
2181,0.1,155000,52263.04296875
2181,0.9,155000,5815.41259765625
2181,0.01,155000,56422.8125
2183,0.0,155000,58182.40625
2183,0.5,155000,28735.619140625
2183,0.1,155000,52253.9296875
2183,0.9,155000,5805.8212890625
2183,0.01,155000,57905.484375
2189,0.0,155000,42826.31640625
2189,0.5,155000,21206.794921875
2189,0.1,155000,38725.296875
2189,0.9,155000,4296.9521484375
2189,0.01,155000,42444.1171875
2191,0.0,155000,60825.40234375
2191,0.5,155000,30009.228515625
2191,0.1,155000,55359.3359375
2191,0.9,155000,6147.5595703125
2191,0.01,155000,60242.0
2195,0.0,155000,74119.9921875
2195,0.5,155000,41969.66796875
2195,0.1,155000,70292.3046875
2195,0.9,155000,7785.5595703125
2195,0.01,155000,73712.78125
2199,0.0,155000,71605.03125
2199,0.5,155000,37036.68359375
2199,0.1,155000,65274.37890625
2199,0.9,155000,7264.40087890625
2199,0.01,155000,70968.2109375
2201,0.0,155000,35672.42578125
2201,0.5,155000,19761.1171875
2201,0.1,155000,33028.578125
2201,0.9,155000,3673.89501953125
2201,0.01,155000,35477.73828125
2215,0.0,155000,83392.515625
2215,0.5,155000,40228.625
2215,0.1,155000,75778.203125
2215,0.9,155000,8398.1953125
2215,0.01,155000,82646.1328125
2217,0.0,155000,50227.02734375
2217,0.5,155000,27184.583984375
2217,0.1,155000,46273.73046875
2217,0.9,155000,5149.89599609375
2217,0.01,155000,49842.15625
2219,0.0,155000,80631.359375
2219,0.5,155000,39625.23828125
2219,0.1,155000,71465.5859375
2219,0.9,155000,7942.79541015625
2219,0.01,155000,79995.2265625
2227,0.0,155000,80462.21875
2227,0.5,155000,43224.0234375
2227,0.1,155000,76524.4765625
2227,0.9,155000,8523.2568359375
2227,0.01,155000,80055.234375
2229,0.0,155000,67318.375
2229,0.5,155000,34301.94140625
2229,0.1,155000,61020.328125
2229,0.9,155000,6790.6689453125
2229,0.01,155000,66756.625
2231,0.0,155000,64331.8125
2231,0.5,155000,28945.78515625
2231,0.1,155000,58905.09375
2231,0.9,155000,6541.775390625
2231,0.01,155000,64026.41015625
2245,0.0,155000,75151.6171875
2245,0.5,155000,36697.2890625
2245,0.1,155000,67545.625
2245,0.9,155000,7506.4853515625
2245,0.01,155000,74368.109375
2249,0.0,155000,64479.85546875
2249,0.5,155000,33546.9765625
2249,0.1,155000,57920.6796875
2249,0.9,155000,6434.39599609375
2249,0.01,155000,63807.77734375
2253,0.0,155000,56071.84765625
2253,0.5,155000,29657.927734375
2253,0.1,155000,51422.7265625
2253,0.9,155000,5695.50537109375
2253,0.01,155000,55560.5546875
2257,0.0,155000,50904.140625
2257,0.5,155000,25095.96484375
2257,0.1,155000,46032.25390625
2257,0.9,155000,5121.076171875
2257,0.01,155000,50548.69921875
2263,0.0,155000,57721.25390625
2263,0.5,155000,27403.326171875
2263,0.1,155000,51998.8671875
2263,0.9,155000,5757.7353515625
2263,0.01,155000,57538.21875
2271,0.0,155000,65439.953125
2271,0.5,155000,34112.7578125
2271,0.1,155000,59684.42578125
2271,0.9,155000,6612.408203125
2271,0.01,155000,64644.12890625
2279,0.0,155000,62999.66015625
2279,0.5,155000,32836.19140625
2279,0.1,155000,57569.16796875
2279,0.9,155000,6400.5537109375
2279,0.01,155000,62811.05859375
2283,0.0,155000,83413.234375
2283,0.5,155000,41943.40625
2283,0.1,155000,75307.0703125
2283,0.9,155000,8346.765625
2283,0.01,155000,82687.875
2285,0.0,155000,74559.640625
2285,0.5,155000,37799.18359375
2285,0.1,155000,67884.9609375
2285,0.9,155000,7548.03173828125
2285,0.01,155000,73839.2734375
2291,0.0,155000,63299.875
2291,0.5,155000,31737.853515625
2291,0.1,155000,58296.859375
2291,0.9,155000,6468.265625
2291,0.01,155000,63144.74609375
2305,0.0,155000,71534.3828125
2305,0.5,155000,37570.10546875
2305,0.1,155000,66084.5078125
2305,0.9,155000,7359.16455078125
2305,0.01,155000,71188.3125
2307,0.0,155000,61873.94921875
2307,0.5,155000,30199.193359375
2307,0.1,155000,54505.9453125
2307,0.9,155000,6056.71240234375
2307,0.01,155000,61017.640625
2315,0.0,155000,81389.375
2315,0.5,155000,41953.5546875
2315,0.1,155000,75577.78125
2315,0.9,155000,8400.9931640625
2315,0.01,155000,80927.0
2317,0.0,155000,44037.16796875
2317,0.5,155000,20819.373046875
2317,0.1,155000,40030.41015625
2317,0.9,155000,4454.919921875
2317,0.01,155000,43749.9453125
2319,0.0,155000,67604.15625
2319,0.5,155000,35442.7109375
2319,0.1,155000,61980.5625
2319,0.9,155000,6880.17822265625
2319,0.01,155000,67117.890625
2321,0.0,155000,37514.85546875
2321,0.5,155000,17906.357421875
2321,0.1,155000,34254.4609375
2321,0.9,155000,3805.453857421875
2321,0.01,155000,37259.21484375
2323,0.0,155000,60490.03125
2323,0.5,155000,32156.341796875
2323,0.1,155000,55450.80078125
2323,0.9,155000,6152.9267578125
2323,0.01,155000,60176.484375
2327,0.0,155000,59195.84375
2327,0.5,155000,31672.34765625
2327,0.1,155000,54561.91015625
2327,0.9,155000,6068.24853515625
2327,0.01,155000,58895.43359375
2329,0.0,155000,87792.09375
2329,0.5,155000,43529.62890625
2329,0.1,155000,79822.0546875
2329,0.9,155000,8860.9306640625
2329,0.01,155000,87227.0078125
2335,0.0,155000,67844.9453125
2335,0.5,155000,35860.52734375
2335,0.1,155000,64920.41796875
2335,0.9,155000,7191.85107421875
2335,0.01,155000,67547.296875
2353,0.0,155000,55031.921875
2353,0.5,155000,27860.6796875
2353,0.1,155000,51053.890625
2353,0.9,155000,5672.42626953125
2353,0.01,155000,54663.54296875
2359,0.0,155000,60170.1484375
2359,0.5,155000,29888.26953125
2359,0.1,155000,53837.9453125
2359,0.9,155000,5993.83154296875
2359,0.01,155000,59354.15625
2361,0.0,155000,60442.81640625
2361,0.5,155000,31721.650390625
2361,0.1,155000,55193.68359375
2361,0.9,155000,6123.109375
2361,0.01,155000,59958.640625
2363,0.0,155000,82699.71875
2363,0.5,155000,44777.81640625
2363,0.1,155000,78456.765625
2363,0.9,155000,8714.7734375
2363,0.01,155000,82439.171875
2369,0.0,155000,40158.609375
2369,0.5,155000,20882.90625
2369,0.1,155000,37016.7109375
2369,0.9,155000,4112.62548828125
2369,0.01,155000,39978.8125
2391,0.0,155000,96667.59375
2391,0.5,155000,48222.7890625
2391,0.1,155000,87045.109375
2391,0.9,155000,9654.0703125
2391,0.01,155000,95710.3203125
2395,0.0,155000,87057.6640625
2395,0.5,155000,46578.80078125
2395,0.1,155000,81258.59375
2395,0.9,155000,9021.892578125
2395,0.01,155000,86534.9453125
2407,0.0,155000,63431.1015625
2407,0.5,155000,33948.484375
2407,0.1,155000,58535.17578125
2407,0.9,155000,6513.66015625
2407,0.01,155000,63190.2109375
2413,0.0,155000,34845.66015625
2413,0.5,155000,17914.455078125
2413,0.1,155000,31931.267578125
2413,0.9,155000,3546.68212890625
2413,0.01,155000,34715.48828125
2419,0.0,155000,69545.3359375
2419,0.5,155000,32627.55078125
2419,0.1,155000,60365.9375
2419,0.9,155000,6715.3798828125
2419,0.01,155000,69216.703125
2427,0.0,155000,77123.8984375
2427,0.5,155000,39539.49609375
2427,0.1,155000,70069.1171875
2427,0.9,155000,7798.29931640625
2427,0.01,155000,76469.703125
2429,0.0,155000,38833.63671875
2429,0.5,155000,21738.521484375
2429,0.1,155000,35603.01171875
2429,0.9,155000,3957.311767578125
2429,0.01,155000,38527.3828125
2433,0.0,155000,52874.90234375
2433,0.5,155000,28110.65625
2433,0.1,155000,48049.57421875
2433,0.9,155000,5324.67578125
2433,0.01,155000,52269.37890625
2435,0.0,155000,76672.25
2435,0.5,155000,41508.21484375
2435,0.1,155000,72718.9765625
2435,0.9,155000,8062.2705078125
2435,0.01,155000,76278.09375
2443,0.0,155000,57699.98046875
2443,0.5,155000,28669.119140625
2443,0.1,155000,52477.24609375
2443,0.9,155000,5825.20166015625
2443,0.01,155000,57081.23828125
2449,0.0,155000,33705.046875
2449,0.5,155000,17907.984375
2449,0.1,155000,30880.62109375
2449,0.9,155000,3436.9775390625
2449,0.01,155000,33528.40234375
2453,0.0,155000,43342.2109375
2453,0.5,155000,21285.6875
2453,0.1,155000,38507.40234375
2453,0.9,155000,4267.859375
2453,0.01,155000,42860.5625
2455,0.0,155000,79107.5
2455,0.5,155000,43004.2890625
2455,0.1,155000,73133.0
2455,0.9,155000,8116.98046875
2455,0.01,155000,78536.4609375
2461,0.0,155000,39311.92578125
2461,0.5,155000,19728.615234375
2461,0.1,155000,35620.3359375
2461,0.9,155000,3956.54345703125
2461,0.01,155000,38953.7109375
2463,0.0,155000,60925.78515625
2463,0.5,155000,31992.375
2463,0.1,155000,55897.0546875
2463,0.9,155000,6201.11328125
2463,0.01,155000,60371.12109375
2469,0.0,155000,55991.9375
2469,0.5,155000,29459.462890625
2469,0.1,155000,51294.16015625
2469,0.9,155000,5708.48291015625
2469,0.01,155000,55449.71875
2471,0.0,155000,74931.78125
2471,0.5,155000,37294.15625
2471,0.1,155000,66619.015625
2471,0.9,155000,7391.94384765625
2471,0.01,155000,74290.15625
2479,0.0,155000,53650.28515625
2479,0.5,155000,25869.787109375
2479,0.1,155000,49414.16796875
2479,0.9,155000,5494.04296875
2479,0.01,155000,53521.74609375
2481,0.0,155000,49871.75390625
2481,0.5,155000,27302.564453125
2481,0.1,155000,46361.51953125
2481,0.9,155000,5152.75244140625
2481,0.01,155000,49543.6953125
2483,0.0,155000,64152.58203125
2483,0.5,155000,36391.25
2483,0.1,155000,59786.16796875
2483,0.9,155000,6629.35107421875
2483,0.01,155000,63875.734375
2487,0.0,155000,74790.203125
2487,0.5,155000,37958.01171875
2487,0.1,155000,67958.5
2487,0.9,155000,7566.9541015625
2487,0.01,155000,74201.546875
2489,0.0,155000,36434.76171875
2489,0.5,155000,16352.001953125
2489,0.1,155000,31319.703125
2489,0.9,155000,3479.177490234375
2489,0.01,155000,36048.9921875
2491,0.0,155000,65895.8515625
2491,0.5,155000,34074.29296875
2491,0.1,155000,60295.21484375
2491,0.9,155000,6693.5126953125
2491,0.01,155000,65619.8515625
2495,0.0,155000,76227.328125
2495,0.5,155000,42593.75
2495,0.1,155000,72281.6875
2495,0.9,155000,8018.16015625
2495,0.01,155000,75832.828125
2497,0.0,155000,38784.421875
2497,0.5,155000,20987.568359375
2497,0.1,155000,35284.1875
2497,0.9,155000,3926.48876953125
2497,0.01,155000,38423.7265625
2501,0.0,155000,67043.046875
2501,0.5,155000,32883.1015625
2501,0.1,155000,61690.44140625
2501,0.9,155000,6862.38134765625
2501,0.01,155000,66767.0703125
2507,0.0,155000,56263.7421875
2507,0.5,155000,29374.060546875
2507,0.1,155000,51928.98046875
2507,0.9,155000,5774.68310546875
2507,0.01,155000,55998.953125
2509,0.0,155000,64822.19921875
2509,0.5,155000,31477.189453125
2509,0.1,155000,59280.45703125
2509,0.9,155000,6604.52490234375
2509,0.01,155000,64383.03125
2513,0.0,155000,51702.31640625
2513,0.5,155000,26025.2421875
2513,0.1,155000,46726.2421875
2513,0.9,155000,5189.017578125
2513,0.01,155000,51289.44140625
2515,0.0,155000,87074.2578125
2515,0.5,155000,46292.640625
2515,0.1,155000,81270.3828125
2515,0.9,155000,9006.1494140625
2515,0.01,155000,86522.2890625
2517,0.0,155000,77394.0546875
2517,0.5,155000,38433.85546875
2517,0.1,155000,69570.21875
2517,0.9,155000,7753.0771484375
2517,0.01,155000,76602.9375
2519,0.0,155000,58783.53125
2519,0.5,155000,29055.02734375
2519,0.1,155000,53332.65625
2519,0.9,155000,5915.16162109375
2519,0.01,155000,58276.46875
2533,0.0,155000,89133.9296875
2533,0.5,155000,45159.4609375
2533,0.1,155000,81115.25
2533,0.9,155000,9002.5517578125
2533,0.01,155000,88565.109375
2537,0.0,155000,39010.96875
2537,0.5,155000,19767.771484375
2537,0.1,155000,34861.96875
2537,0.9,155000,3882.3623046875
2537,0.01,155000,38773.55859375
2545,0.0,155000,72487.1875
2545,0.5,155000,37736.234375
2545,0.1,155000,66806.390625
2545,0.9,155000,7426.2255859375
2545,0.01,155000,71988.40625
2559,0.0,155000,74844.9375
2559,0.5,155000,38160.13671875
2559,0.1,155000,67925.7421875
2559,0.9,155000,7549.8486328125
2559,0.01,155000,74149.3203125
2561,0.0,155000,56737.203125
2561,0.5,155000,27036.33203125
2561,0.1,155000,50578.89453125
2561,0.9,155000,5611.8154296875
2561,0.01,155000,56182.265625
2563,0.0,155000,74217.8671875
2563,0.5,155000,37653.78125
2563,0.1,155000,68109.625
2563,0.9,155000,7562.61328125
2563,0.01,155000,73821.9921875
2567,0.0,155000,81887.03125
2567,0.5,155000,37757.71875
2567,0.1,155000,72818.2421875
2567,0.9,155000,8098.20751953125
2567,0.01,155000,81443.1875
2569,0.0,155000,38808.0703125
2569,0.5,155000,20848.33984375
2569,0.1,155000,35901.4453125
2569,0.9,155000,3984.996337890625
2569,0.01,155000,38614.48046875
2571,0.0,155000,96023.8515625
2571,0.5,155000,48507.81640625
2571,0.1,155000,86918.4765625
2571,0.9,155000,9651.1435546875
2571,0.01,155000,95231.390625
2573,0.0,155000,38907.39453125
2573,0.5,155000,18835.892578125
2573,0.1,155000,35355.078125
2573,0.9,155000,3920.621337890625
2573,0.01,155000,38658.15234375
2577,0.0,155000,59687.8203125
2577,0.5,155000,30923.25
2577,0.1,155000,54489.27734375
2577,0.9,155000,6049.87158203125
2577,0.01,155000,59147.4296875
2581,0.0,155000,76331.96875
2581,0.5,155000,37841.3828125
2581,0.1,155000,68638.4921875
2581,0.9,155000,7625.12451171875
2581,0.01,155000,75926.1484375
2587,0.0,155000,61965.9921875
2587,0.5,155000,35760.54296875
2587,0.1,155000,58384.76953125
2587,0.9,155000,6502.1337890625
2587,0.01,155000,61682.54296875
2589,0.0,155000,77385.421875
2589,0.5,155000,38447.85546875
2589,0.1,155000,69587.9375
2589,0.9,155000,7728.15185546875
2589,0.01,155000,76624.9765625
2599,0.0,155000,72408.84375
2599,0.5,155000,36190.44921875
2599,0.1,155000,65992.375
2599,0.9,155000,7326.91943359375
2599,0.01,155000,72088.7890625
2603,0.0,155000,71674.7890625
2603,0.5,155000,37295.2890625
2603,0.1,155000,65083.41796875
2603,0.9,155000,7223.9599609375
2603,0.01,155000,71153.6328125
2605,0.0,155000,76878.8984375
2605,0.5,155000,40366.84765625
2605,0.1,155000,70615.4375
2605,0.9,155000,7861.517578125
2605,0.01,155000,76160.5703125
2611,0.0,155000,64862.45703125
2611,0.5,155000,31883.228515625
2611,0.1,155000,58805.640625
2611,0.9,155000,6528.02685546875
2611,0.01,155000,64379.7578125
2615,0.0,155000,83260.71875
2615,0.5,155000,41616.05859375
2615,0.1,155000,76532.96875
2615,0.9,155000,8487.75390625
2615,0.01,155000,82719.1328125
2623,0.0,155000,50688.2890625
2623,0.5,155000,26391.5
2623,0.1,155000,46464.125
2623,0.9,155000,5160.4619140625
2623,0.01,155000,50422.66796875
2627,0.0,155000,54831.5078125
2627,0.5,155000,26458.95703125
2627,0.1,155000,50780.2421875
2627,0.9,155000,5637.3359375
2627,0.01,155000,54673.3828125
2629,0.0,155000,43343.85546875
2629,0.5,155000,22101.833984375
2629,0.1,155000,39698.1015625
2629,0.9,155000,4416.22412109375
2629,0.01,155000,43054.73828125
2631,0.0,155000,71650.09375
2631,0.5,155000,37478.0625
2631,0.1,155000,65209.77734375
2631,0.9,155000,7239.95556640625
2631,0.01,155000,71106.3359375
2641,0.0,155000,37209.47265625
2641,0.5,155000,20040.640625
2641,0.1,155000,33817.77734375
2641,0.9,155000,3758.11328125
2641,0.01,155000,36793.81640625
2643,0.0,155000,74372.0859375
2643,0.5,155000,37081.15234375
2643,0.1,155000,67341.0
2643,0.9,155000,7476.19970703125
2643,0.01,155000,73762.4375
2649,0.0,155000,53487.56640625
2649,0.5,155000,28408.173828125
2649,0.1,155000,48990.74609375
2649,0.9,155000,5446.8642578125
2649,0.01,155000,53013.83203125
2651,0.0,155000,55918.28515625
2651,0.5,155000,28571.591796875
2651,0.1,155000,50988.9296875
2651,0.9,155000,5659.2470703125
2651,0.01,155000,55250.16796875
2653,0.0,155000,44335.8046875
2653,0.5,155000,23489.27734375
2653,0.1,155000,41325.6015625
2653,0.9,155000,4584.93310546875
2653,0.01,155000,44012.44140625
2661,0.0,155000,77734.8046875
2661,0.5,155000,38642.6328125
2661,0.1,155000,69853.7734375
2661,0.9,155000,7754.92431640625
2661,0.01,155000,76899.125
2669,0.0,155000,85122.9921875
2669,0.5,155000,42929.1796875
2669,0.1,155000,78021.4921875
2669,0.9,155000,8674.7373046875
2669,0.01,155000,84752.078125
2681,0.0,155000,51552.05078125
2681,0.5,155000,26000.5625
2681,0.1,155000,46646.90625
2681,0.9,155000,5184.0458984375
2681,0.01,155000,51143.3671875
2701,0.0,155000,61663.35546875
2701,0.5,155000,30336.265625
2701,0.1,155000,54541.72265625
2701,0.9,155000,6062.73974609375
2701,0.01,155000,61205.8125
2705,0.0,155000,69641.1640625
2705,0.5,155000,37186.99609375
2705,0.1,155000,64379.5546875
2705,0.9,155000,7158.46826171875
2705,0.01,155000,69020.5
2721,0.0,155000,60212.375
2721,0.5,155000,31863.912109375
2721,0.1,155000,55169.17578125
2721,0.9,155000,6133.0419921875
2721,0.01,155000,59747.87109375
2723,0.0,155000,65264.37109375
2723,0.5,155000,34370.40625
2723,0.1,155000,59712.59375
2723,0.9,155000,6617.96337890625
2723,0.01,155000,64779.13671875
2733,0.0,155000,67209.78125
2733,0.5,155000,34457.8203125
2733,0.1,155000,61265.5703125
2733,0.9,155000,6798.42626953125
2733,0.01,155000,66701.765625
2735,0.0,155000,77990.671875
2735,0.5,155000,40925.91796875
2735,0.1,155000,73242.2265625
2735,0.9,155000,8132.0732421875
2735,0.01,155000,77549.59375
2743,0.0,155000,58019.4375
2743,0.5,155000,30562.859375
2743,0.1,155000,52956.41015625
2743,0.9,155000,5882.34375
2743,0.01,155000,57623.79296875
2747,0.0,155000,66721.609375
2747,0.5,155000,38436.66015625
2747,0.1,155000,63535.0
2747,0.9,155000,7067.66357421875
2747,0.01,155000,66429.4453125
2757,0.0,155000,61643.11328125
2757,0.5,155000,31627.796875
2757,0.1,155000,56098.98046875
2757,0.9,155000,6241.7265625
2757,0.01,155000,61107.57421875
2759,0.0,155000,71596.6015625
2759,0.5,155000,36019.23828125
2759,0.1,155000,64671.109375
2759,0.9,155000,7183.755859375
2759,0.01,155000,71394.6953125
2761,0.0,155000,38288.32421875
2761,0.5,155000,18559.2734375
2761,0.1,155000,35922.36328125
2761,0.9,155000,3994.33642578125
2761,0.01,155000,38111.71875
2771,0.0,155000,82258.0703125
2771,0.5,155000,46195.64453125
2771,0.1,155000,76944.4296875
2771,0.9,155000,8542.451171875
2771,0.01,155000,81751.390625
2773,0.0,155000,39955.5390625
2773,0.5,155000,19932.6953125
2773,0.1,155000,36118.1875
2773,0.9,155000,4009.84033203125
2773,0.01,155000,39596.80078125
2779,0.0,155000,57108.8984375
2779,0.5,155000,28741.322265625
2779,0.1,155000,52375.83203125
2779,0.9,155000,5822.447265625
2779,0.01,155000,56829.7265625
2785,0.0,155000,72658.3359375
2785,0.5,155000,37738.109375
2785,0.1,155000,66973.515625
2785,0.9,155000,7455.2998046875
2785,0.01,155000,72145.375
2787,0.0,155000,77732.6875
2787,0.5,155000,39064.84375
2787,0.1,155000,69929.03125
2787,0.9,155000,7776.8466796875
2787,0.01,155000,76923.4453125
2807,0.0,155000,65137.1328125
2807,0.5,155000,32981.89453125
2807,0.1,155000,59736.453125
2807,0.9,155000,6635.4892578125
2807,0.01,155000,64861.73046875
2811,0.0,155000,63201.21484375
2811,0.5,155000,32042.533203125
2811,0.1,155000,57401.61328125
2811,0.9,155000,6375.94677734375
2811,0.01,155000,62544.01171875
2813,0.0,155000,68567.625
2813,0.5,155000,35027.26171875
2813,0.1,155000,62619.609375
2813,0.9,155000,6947.23779296875
2813,0.01,155000,68103.015625
2815,0.0,155000,67704.78125
2815,0.5,155000,35716.0859375
2815,0.1,155000,64772.10546875
2815,0.9,155000,7188.3642578125
2815,0.01,155000,67408.2265625
2823,0.0,155000,88681.6015625
2823,0.5,155000,44308.33984375
2823,0.1,155000,79789.8984375
2823,0.9,155000,8853.6767578125
2823,0.01,155000,87923.5625
2827,0.0,155000,78344.234375
2827,0.5,155000,38601.828125
2827,0.1,155000,70222.78125
2827,0.9,155000,7815.11279296875
2827,0.01,155000,77359.0703125
2831,0.0,155000,64013.7578125
2831,0.5,155000,32348.599609375
2831,0.1,155000,58203.77734375
2831,0.9,155000,6463.9267578125
2831,0.01,155000,63683.12109375
2839,0.0,155000,84658.4609375
2839,0.5,155000,45125.94140625
2839,0.1,155000,79734.5859375
2839,0.9,155000,8864.9736328125
2839,0.01,155000,84279.765625
2841,0.0,155000,46720.94140625
2841,0.5,155000,26024.619140625
2841,0.1,155000,43614.859375
2841,0.9,155000,4839.0302734375
2841,0.01,155000,46465.88671875
2845,0.0,155000,89137.2109375
2845,0.5,155000,45609.94140625
2845,0.1,155000,81012.15625
2845,0.9,155000,9013.337890625
2845,0.01,155000,88357.3359375
2855,0.0,155000,80406.921875
2855,0.5,155000,43843.46484375
2855,0.1,155000,75145.953125
2855,0.9,155000,8333.3994140625
2855,0.01,155000,79942.875
2859,0.0,155000,82037.7734375
2859,0.5,155000,41458.484375
2859,0.1,155000,74107.0390625
2859,0.9,155000,8241.7421875
2859,0.01,155000,81422.2890625
2863,0.0,155000,61354.96875
2863,0.5,155000,32118.85546875
2863,0.1,155000,56484.81640625
2863,0.9,155000,6262.65283203125
2863,0.01,155000,60969.421875
2867,0.0,155000,55379.125
2867,0.5,155000,28839.97265625
2867,0.1,155000,51069.26171875
2867,0.9,155000,5679.17919921875
2867,0.01,155000,55171.71875
2869,0.0,155000,35570.3515625
2869,0.5,155000,16309.375
2869,0.1,155000,32719.38671875
2869,0.9,155000,3630.624267578125
2869,0.01,155000,35458.828125
2881,0.0,155000,34480.08984375
2881,0.5,155000,17627.263671875
2881,0.1,155000,31408.099609375
2881,0.9,155000,3490.911376953125
2881,0.01,155000,34221.41015625
2885,0.0,155000,61355.77734375
2885,0.5,155000,29413.384765625
2885,0.1,155000,54335.79296875
2885,0.9,155000,6053.16455078125
2885,0.01,155000,60679.2421875
2893,0.0,155000,52570.2109375
2893,0.5,155000,24575.59765625
2893,0.1,155000,44152.10546875
2893,0.9,155000,4901.70654296875
2893,0.01,155000,51706.66015625
2899,0.0,155000,64490.9296875
2899,0.5,155000,30934.568359375
2899,0.1,155000,56969.32421875
2899,0.9,155000,6342.82666015625
2899,0.01,155000,63886.171875
2901,0.0,155000,57412.015625
2901,0.5,155000,30187.279296875
2901,0.1,155000,52670.9375
2901,0.9,155000,5840.20068359375
2901,0.01,155000,57013.8671875
2911,0.0,155000,66114.765625
2911,0.5,155000,35096.08203125
2911,0.1,155000,61859.42578125
2911,0.9,155000,6868.4404296875
2911,0.01,155000,65828.9765625
2913,0.0,155000,38726.65625
2913,0.5,155000,22687.359375
2913,0.1,155000,36917.0
2913,0.9,155000,4091.436767578125
2913,0.01,155000,38525.47265625
2921,0.0,155000,40078.38671875
2921,0.5,155000,20556.49609375
2921,0.1,155000,36822.69140625
2921,0.9,155000,4087.170654296875
2921,0.01,155000,39819.90625
2923,0.0,155000,55818.71875
2923,0.5,155000,26235.85546875
2923,0.1,155000,51507.296875
2923,0.9,155000,5711.71044921875
2923,0.01,155000,55659.43359375
2929,0.0,155000,56624.0078125
2929,0.5,155000,27891.626953125
2929,0.1,155000,51132.53125
2929,0.9,155000,5678.8037109375
2929,0.01,155000,56165.296875
2931,0.0,155000,78846.53125
2931,0.5,155000,40175.76171875
2931,0.1,155000,71518.0546875
2931,0.9,155000,7932.2685546875
2931,0.01,155000,78164.6484375
2933,0.0,155000,42138.41015625
2933,0.5,155000,21376.5859375
2933,0.1,155000,38062.25390625
2933,0.9,155000,4237.439453125
2933,0.01,155000,41760.56640625
2935,0.0,155000,86994.9453125
2935,0.5,155000,41576.7109375
2935,0.1,155000,78288.8984375
2935,0.9,155000,8683.1435546875
2935,0.01,155000,86118.0078125
2941,0.0,155000,88236.4140625
2941,0.5,155000,46130.6640625
2941,0.1,155000,81903.8359375
2941,0.9,155000,9103.4619140625
2941,0.01,155000,87691.765625
2947,0.0,155000,52926.75390625
2947,0.5,155000,26639.984375
2947,0.1,155000,47601.87109375
2947,0.9,155000,5307.64453125
2947,0.01,155000,52489.890625
2949,0.0,155000,77596.890625
2949,0.5,155000,38634.5703125
2949,0.1,155000,69689.21875
2949,0.9,155000,7747.48681640625
2949,0.01,155000,76821.484375
2951,0.0,155000,59143.33984375
2951,0.5,155000,31948.66796875
2951,0.1,155000,54942.10546875
2951,0.9,155000,6101.73486328125
2951,0.01,155000,58818.53515625
2959,0.0,155000,71524.7265625
2959,0.5,155000,36411.82421875
2959,0.1,155000,65142.69140625
2959,0.9,155000,7241.27099609375
2959,0.01,155000,71023.84375
2965,0.0,155000,92323.4375
2965,0.5,155000,46635.9921875
2965,0.1,155000,83421.0703125
2965,0.9,155000,9277.224609375
2965,0.01,155000,91581.234375
2973,0.0,155000,63712.39453125
2973,0.5,155000,32814.24609375
2973,0.1,155000,57993.16796875
2973,0.9,155000,6436.1005859375
2973,0.01,155000,63149.49609375
2977,0.0,155000,54128.39453125
2977,0.5,155000,25887.013671875
2977,0.1,155000,49205.9140625
2977,0.9,155000,5465.12255859375
2977,0.01,155000,53507.1640625
2981,0.0,155000,38041.58984375
2981,0.5,155000,20121.587890625
2981,0.1,155000,35435.6953125
2981,0.9,155000,3938.19140625
2981,0.01,155000,37629.97265625
2983,0.0,155000,57263.5859375
2983,0.5,155000,30653.474609375
2983,0.1,155000,53550.06640625
2983,0.9,155000,5933.568359375
2983,0.01,155000,57182.04296875
2987,0.0,155000,61832.62109375
2987,0.5,155000,33084.60546875
2987,0.1,155000,57146.5390625
2987,0.9,155000,6349.1591796875
2987,0.01,155000,61633.79296875
2991,0.0,155000,74901.2421875
2991,0.5,155000,38182.2890625
2991,0.1,155000,67635.8125
2991,0.9,155000,7508.58935546875
2991,0.01,155000,74186.109375
2993,0.0,155000,61330.2890625
2993,0.5,155000,31141.236328125
2993,0.1,155000,55180.53515625
2993,0.9,155000,6129.72119140625
2993,0.01,155000,60670.078125
2995,0.0,155000,85762.25
2995,0.5,155000,45875.33203125
2995,0.1,155000,80063.5546875
2995,0.9,155000,8883.654296875
2995,0.01,155000,85215.375
3005,0.0,155000,71068.125
3005,0.5,155000,36710.484375
3005,0.1,155000,64908.8984375
3005,0.9,155000,7223.388671875
3005,0.01,155000,70498.0546875
3007,0.0,155000,62685.02734375
3007,0.5,155000,32000.892578125
3007,0.1,155000,56207.73046875
3007,0.9,155000,6266.595703125
3007,0.01,155000,62466.8984375
3013,0.0,155000,38964.234375
3013,0.5,155000,18732.484375
3013,0.1,155000,35691.60546875
3013,0.9,155000,3962.24853515625
3013,0.01,155000,38656.4375
3017,0.0,155000,52621.63671875
3017,0.5,155000,26047.99609375
3017,0.1,155000,47037.6328125
3017,0.9,155000,5231.74853515625
3017,0.01,155000,52080.88671875
3027,0.0,155000,61266.1328125
3027,0.5,155000,31046.451171875
3027,0.1,155000,55417.30859375
3027,0.9,155000,6151.3056640625
3027,0.01,155000,60896.63671875
3029,0.0,155000,79882.421875
3029,0.5,155000,39638.36328125
3029,0.1,155000,72297.375
3029,0.9,155000,8031.43896484375
3029,0.01,155000,79188.3046875
3031,0.0,155000,59940.8671875
3031,0.5,155000,30519.244140625
3031,0.1,155000,55234.10546875
3031,0.9,155000,6129.13525390625
3031,0.01,155000,59526.0234375
3035,0.0,155000,84846.21875
3035,0.5,155000,43132.3046875
3035,0.1,155000,78031.171875
3035,0.9,155000,8659.41796875
3035,0.01,155000,84208.0703125
3039,0.0,155000,69718.2109375
3039,0.5,155000,36030.5859375
3039,0.1,155000,63476.4921875
3039,0.9,155000,7047.38623046875
3039,0.01,155000,69195.90625
3043,0.0,155000,84682.9140625
3043,0.5,155000,38740.43359375
3043,0.1,155000,74847.796875
3043,0.9,155000,8306.046875
3043,0.01,155000,84051.9140625
3047,0.0,155000,59005.765625
3047,0.5,155000,29998.296875
3047,0.1,155000,54382.84765625
3047,0.9,155000,6040.861328125
3047,0.01,155000,58650.703125
3053,0.0,155000,35536.76171875
3053,0.5,155000,17370.951171875
3053,0.1,155000,31953.7578125
3053,0.9,155000,3544.24560546875
3053,0.01,155000,35204.140625
3057,0.0,155000,38857.265625
3057,0.5,155000,22673.525390625
3057,0.1,155000,36865.8515625
3057,0.9,155000,4104.72509765625
3057,0.01,155000,38674.71484375
3063,0.0,155000,65871.234375
3063,0.5,155000,33689.0234375
3063,0.1,155000,59325.26953125
3063,0.9,155000,6575.34912109375
3063,0.01,155000,64843.9296875
3065,0.0,155000,60789.14453125
3065,0.5,155000,31943.78515625
3065,0.1,155000,57046.23046875
3065,0.9,155000,6354.9814453125
3065,0.01,155000,60433.8515625
3071,0.0,155000,56321.9921875
3071,0.5,155000,29252.955078125
3071,0.1,155000,51203.02734375
3071,0.9,155000,5684.955078125
3071,0.01,155000,56058.5703125
3073,0.0,155000,38916.01171875
3073,0.5,155000,18787.1953125
3073,0.1,155000,35644.76953125
3073,0.9,155000,3952.06103515625
3073,0.01,155000,38522.5390625
3077,0.0,155000,83465.71875
3077,0.5,155000,45110.0390625
3077,0.1,155000,78778.6796875
3077,0.9,155000,8762.5009765625
3077,0.01,155000,83225.3515625
3085,0.0,155000,84075.1328125
3085,0.5,155000,41400.58203125
3085,0.1,155000,75795.328125
3085,0.9,155000,8429.560546875
3085,0.01,155000,83316.1875
3091,0.0,155000,62444.70703125
3091,0.5,155000,33740.6171875
3091,0.1,155000,58326.17578125
3091,0.9,155000,6474.9814453125
3091,0.01,155000,62258.421875
3093,0.0,155000,76806.171875
3093,0.5,155000,38277.34765625
3093,0.1,155000,69042.421875
3093,0.9,155000,7668.8271484375
3093,0.01,155000,76088.3125
3095,0.0,155000,84900.5703125
3095,0.5,155000,45101.6015625
3095,0.1,155000,78333.4765625
3095,0.9,155000,8695.0361328125
3095,0.01,155000,84276.1015625
3097,0.0,155000,38226.796875
3097,0.5,155000,18675.060546875
3097,0.1,155000,35123.18359375
3097,0.9,155000,3912.145263671875
3097,0.01,155000,37988.25390625
3099,0.0,155000,74334.203125
3099,0.5,155000,37333.01171875
3099,0.1,155000,67166.1171875
3099,0.9,155000,7466.52392578125
3099,0.01,155000,73699.59375
3101,0.0,155000,37911.78125
3101,0.5,155000,17918.234375
3101,0.1,155000,35002.24609375
3101,0.9,155000,3888.103759765625
3101,0.01,155000,37632.77734375
3103,0.0,155000,66024.3359375
3103,0.5,155000,33816.40234375
3103,0.1,155000,60700.6796875
3103,0.9,155000,6735.16845703125
3103,0.01,155000,65656.546875
3107,0.0,155000,62048.46875
3107,0.5,155000,29116.267578125
3107,0.1,155000,57374.4765625
3107,0.9,155000,6377.57958984375
3107,0.01,155000,61763.90234375
3113,0.0,155000,41789.23046875
3113,0.5,155000,21402.576171875
3113,0.1,155000,38445.296875
3113,0.9,155000,4279.36572265625
3113,0.01,155000,41507.4296875
3117,0.0,155000,55973.265625
3117,0.5,155000,29800.556640625
3117,0.1,155000,51462.6171875
3117,0.9,155000,5728.82861328125
3117,0.01,155000,55490.15625
3127,0.0,155000,66223.2109375
3127,0.5,155000,34411.83984375
3127,0.1,155000,60353.17578125
3127,0.9,155000,6711.22314453125
3127,0.01,155000,65916.625
3131,0.0,155000,56878.36328125
3131,0.5,155000,30267.330078125
3131,0.1,155000,51958.9375
3131,0.9,155000,5760.69873046875
3131,0.01,155000,56624.04296875
3133,0.0,155000,61501.77734375
3133,0.5,155000,33136.9765625
3133,0.1,155000,57414.3125
3133,0.9,155000,6363.00146484375
3133,0.01,155000,61226.22265625
3139,0.0,155000,58638.07421875
3139,0.5,155000,30766.287109375
3139,0.1,155000,53029.265625
3139,0.9,155000,5894.2529296875
3139,0.01,155000,58412.3828125
3143,0.0,155000,71307.8125
3143,0.5,155000,34819.22265625
3143,0.1,155000,63715.46875
3143,0.9,155000,7072.4033203125
3143,0.01,155000,70427.703125
3147,0.0,155000,96208.390625
3147,0.5,155000,48442.80078125
3147,0.1,155000,86992.0625
3147,0.9,155000,9676.1533203125
3147,0.01,155000,95477.875
3149,0.0,155000,41179.015625
3149,0.5,155000,20954.845703125
3149,0.1,155000,37232.015625
3149,0.9,155000,4133.43212890625
3149,0.01,155000,40779.8984375
3151,0.0,155000,73891.9453125
3151,0.5,155000,37495.22265625
3151,0.1,155000,67752.4921875
3151,0.9,155000,7525.08251953125
3151,0.01,155000,73511.546875
3153,0.0,155000,59173.30859375
3153,0.5,155000,30921.14453125
3153,0.1,155000,53897.63671875
3153,0.9,155000,5984.66748046875
3153,0.01,155000,58642.17578125
3155,0.0,155000,78419.75
3155,0.5,155000,42909.40625
3155,0.1,155000,73787.5703125
3155,0.9,155000,8187.62744140625
3155,0.01,155000,77933.6953125
3161,0.0,155000,55983.33984375
3161,0.5,155000,28531.64453125
3161,0.1,155000,50751.9765625
3161,0.9,155000,5635.626953125
3161,0.01,155000,55559.0078125
3173,0.0,155000,42924.01953125
3173,0.5,155000,22611.685546875
3173,0.1,155000,38746.4296875
3173,0.9,155000,4300.13134765625
3173,0.01,155000,42612.99609375
3183,0.0,155000,60968.03515625
3183,0.5,155000,32227.9765625
3183,0.1,155000,55954.83984375
3183,0.9,155000,6206.4375
3183,0.01,155000,60513.76171875
3189,0.0,155000,65369.41796875
3189,0.5,155000,33333.5546875
3189,0.1,155000,59175.65234375
3189,0.9,155000,6574.93212890625
3189,0.01,155000,64738.3203125
3193,0.0,155000,34473.4609375
3193,0.5,155000,16926.630859375
3193,0.1,155000,31295.419921875
3193,0.9,155000,3472.111328125
3193,0.01,155000,34296.27734375
3197,0.0,155000,41994.24609375
3197,0.5,155000,20432.7734375
3197,0.1,155000,37478.07421875
3197,0.9,155000,4173.255859375
3197,0.01,155000,41493.36328125
3199,0.0,155000,66270.015625
3199,0.5,155000,33143.32421875
3199,0.1,155000,60323.9765625
3199,0.9,155000,6708.197265625
3199,0.01,155000,65840.5234375
3205,0.0,155000,69967.0234375
3205,0.5,155000,33458.62890625
3205,0.1,155000,60450.375
3205,0.9,155000,6726.21435546875
3205,0.01,155000,68323.015625
3207,0.0,155000,71755.7734375
3207,0.5,155000,36705.9453125
3207,0.1,155000,64987.6015625
3207,0.9,155000,7222.771484375
3207,0.01,155000,71171.15625
3215,0.0,155000,76487.828125
3215,0.5,155000,41074.15234375
3215,0.1,155000,72258.5703125
3215,0.9,155000,8016.95703125
3215,0.01,155000,75975.8828125
3223,0.0,155000,65779.2890625
3223,0.5,155000,34022.0390625
3223,0.1,155000,60154.77734375
3223,0.9,155000,6677.78955078125
3223,0.01,155000,65317.5625
3227,0.0,155000,70035.59375
3227,0.5,155000,35177.953125
3227,0.1,155000,63012.96484375
3227,0.9,155000,7003.08935546875
3227,0.01,155000,69416.6875
3233,0.0,155000,57705.31640625
3233,0.5,155000,29451.66015625
3233,0.1,155000,52616.390625
3233,0.9,155000,5834.37451171875
3233,0.01,155000,57342.36328125
3235,0.0,155000,84408.15625
3235,0.5,155000,45347.1328125
3235,0.1,155000,79103.09375
3235,0.9,155000,8773.4765625
3235,0.01,155000,83880.0859375
3239,0.0,155000,66907.2109375
3239,0.5,155000,34824.37890625
3239,0.1,155000,62137.85546875
3239,0.9,155000,6899.29052734375
3239,0.01,155000,66708.8515625
3241,0.0,155000,39851.078125
3241,0.5,155000,20872.966796875
3241,0.1,155000,36801.74609375
3241,0.9,155000,4083.40966796875
3241,0.01,155000,39547.80078125
3247,0.0,155000,83212.671875
3247,0.5,155000,41613.9609375
3247,0.1,155000,76469.625
3247,0.9,155000,8509.7265625
3247,0.01,155000,82901.703125
3261,0.0,155000,56120.86328125
3261,0.5,155000,29720.431640625
3261,0.1,155000,51572.515625
3261,0.9,155000,5722.82080078125
3261,0.01,155000,55664.80078125
3263,0.0,155000,61298.0625
3263,0.5,155000,35507.578125
3263,0.1,155000,57436.53125
3263,0.9,155000,6372.54248046875
3263,0.01,155000,60882.1796875
3265,0.0,155000,72398.4609375
3265,0.5,155000,37805.91796875
3265,0.1,155000,66762.3515625
3265,0.9,155000,7431.263671875
3265,0.01,155000,71909.6171875
3269,0.0,155000,38769.48828125
3269,0.5,155000,17990.234375
3269,0.1,155000,35577.07421875
3269,0.9,155000,3948.8154296875
3269,0.01,155000,38464.63671875
3273,0.0,155000,38824.609375
3273,0.5,155000,22539.27734375
3273,0.1,155000,36792.75
3273,0.9,155000,4088.639404296875
3273,0.01,155000,38587.16796875
3277,0.0,155000,75744.15625
3277,0.5,155000,39053.77734375
3277,0.1,155000,69134.4453125
3277,0.9,155000,7691.2333984375
3277,0.01,155000,75049.1953125
3279,0.0,155000,69050.046875
3279,0.5,155000,35404.3671875
3279,0.1,155000,62063.0625
3279,0.9,155000,6919.2802734375
3279,0.01,155000,68180.5625
3281,0.0,155000,74866.53125
3281,0.5,155000,38964.0859375
3281,0.1,155000,68258.625
3281,0.9,155000,7582.171875
3281,0.01,155000,74087.390625
3287,0.0,155000,69281.234375
3287,0.5,155000,34341.8671875
3287,0.1,155000,62031.515625
3287,0.9,155000,6889.01904296875
3287,0.01,155000,68714.1796875
3291,0.0,155000,77312.140625
3291,0.5,155000,39648.6484375
3291,0.1,155000,70152.921875
3291,0.9,155000,7795.21240234375
3291,0.01,155000,76629.90625
3293,0.0,155000,73177.0078125
3293,0.5,155000,36158.96875
3293,0.1,155000,65911.46875
3293,0.9,155000,7308.59912109375
3293,0.01,155000,72795.6328125
3295,0.0,155000,71986.2734375
3295,0.5,155000,41050.3359375
3295,0.1,155000,68482.828125
3295,0.9,155000,7589.9814453125
3295,0.01,155000,71689.65625
3305,0.0,155000,69812.3046875
3305,0.5,155000,36433.63671875
3305,0.1,155000,63678.26171875
3305,0.9,155000,7086.05810546875
3305,0.01,155000,69106.0390625
3309,0.0,155000,73449.5859375
3309,0.5,155000,36936.63671875
3309,0.1,155000,66270.3515625
3309,0.9,155000,7364.86767578125
3309,0.01,155000,72769.9296875
3317,0.0,155000,38749.359375
3317,0.5,155000,20563.77734375
3317,0.1,155000,35607.94921875
3317,0.9,155000,3958.831787109375
3317,0.01,155000,38494.8515625
3327,0.0,155000,67718.7734375
3327,0.5,155000,35384.3359375
3327,0.1,155000,61905.234375
3327,0.9,155000,6888.3369140625
3327,0.01,155000,67114.3984375
3337,0.0,155000,40526.4765625
3337,0.5,155000,19849.734375
3337,0.1,155000,36645.2578125
3337,0.9,155000,4073.01904296875
3337,0.01,155000,40261.46875
3341,0.0,155000,79080.3671875
3341,0.5,155000,39883.10546875
3341,0.1,155000,71935.8671875
3341,0.9,155000,7988.73583984375
3341,0.01,155000,78341.2890625
3349,0.0,155000,87254.5703125
3349,0.5,155000,46559.07421875
3349,0.1,155000,80076.125
3349,0.9,155000,8898.2333984375
3349,0.01,155000,86444.6171875
3351,0.0,155000,75516.96875
3351,0.5,155000,38742.015625
3351,0.1,155000,68464.5546875
3351,0.9,155000,7610.630859375
3351,0.01,155000,74828.78125
3353,0.0,155000,51614.00390625
3353,0.5,155000,25840.8359375
3353,0.1,155000,46611.20703125
3353,0.9,155000,5173.21533203125
3353,0.01,155000,51209.80078125
3365,0.0,155000,66288.09375
3365,0.5,155000,34038.60546875
3365,0.1,155000,60135.33203125
3365,0.9,155000,6695.12548828125
3365,0.01,155000,65938.2578125
3369,0.0,155000,59547.07421875
3369,0.5,155000,31343.17578125
3369,0.1,155000,54487.94140625
3369,0.9,155000,6059.55224609375
3369,0.01,155000,59024.60546875
3377,0.0,155000,40604.5234375
3377,0.5,155000,19932.826171875
3377,0.1,155000,36758.31640625
3377,0.9,155000,4089.287109375
3377,0.01,155000,40131.11328125
3379,0.0,155000,53363.94140625
3379,0.5,155000,26133.515625
3379,0.1,155000,48101.92578125
3379,0.9,155000,5343.61767578125
3379,0.01,155000,52976.44921875
3383,0.0,155000,80853.296875
3383,0.5,155000,43149.51171875
3383,0.1,155000,76725.828125
3383,0.9,155000,8523.1328125
3383,0.01,155000,80538.5703125
3385,0.0,155000,60443.671875
3385,0.5,155000,30921.314453125
3385,0.1,155000,55978.38671875
3385,0.9,155000,6219.44140625
3385,0.01,155000,59978.24609375
3387,0.0,155000,74416.6796875
3387,0.5,155000,37942.1796875
3387,0.1,155000,67337.0390625
3387,0.9,155000,7497.53564453125
3387,0.01,155000,73761.015625
3397,0.0,155000,34200.46484375
3397,0.5,155000,16940.76171875
3397,0.1,155000,31407.0703125
3397,0.9,155000,3484.99609375
3397,0.01,155000,34025.40234375
3401,0.0,155000,38813.59765625
3401,0.5,155000,18810.322265625
3401,0.1,155000,35593.859375
3401,0.9,155000,3952.902099609375
3401,0.01,155000,38498.078125
3403,0.0,155000,71260.0703125
3403,0.5,155000,32982.0546875
3403,0.1,155000,60786.0703125
3403,0.9,155000,6746.5419921875
3403,0.01,155000,70446.046875
3409,0.0,155000,46483.6328125
3409,0.5,155000,24721.6328125
3409,0.1,155000,43366.5546875
3409,0.9,155000,4820.70751953125
3409,0.01,155000,46228.4375
3415,0.0,155000,85932.8046875
3415,0.5,155000,42209.34375
3415,0.1,155000,78171.7890625
3415,0.9,155000,8679.21875
3415,0.01,155000,85181.578125
3419,0.0,155000,65632.8984375
3419,0.5,155000,34051.63671875
3419,0.1,155000,59982.30859375
3419,0.9,155000,6666.64990234375
3419,0.01,155000,65230.10546875
3421,0.0,155000,46798.30078125
3421,0.5,155000,23313.177734375
3421,0.1,155000,42402.06640625
3421,0.9,155000,4704.384765625
3421,0.01,155000,46442.75390625
3427,0.0,155000,66422.9296875
3427,0.5,155000,33102.21484375
3427,0.1,155000,60360.4921875
3427,0.9,155000,6703.9580078125
3427,0.01,155000,65958.4765625
3431,0.0,155000,61027.69921875
3431,0.5,155000,31376.345703125
3431,0.1,155000,55068.04296875
3431,0.9,155000,6121.474609375
3431,0.01,155000,60770.35546875
3437,0.0,155000,39885.41796875
3437,0.5,155000,20348.42578125
3437,0.1,155000,36815.6015625
3437,0.9,155000,4096.033203125
3437,0.01,155000,39663.46875
3439,0.0,155000,47425.01953125
3439,0.5,155000,22666.421875
3439,0.1,155000,42299.5234375
3439,0.9,155000,4706.0537109375
3439,0.01,155000,47257.4453125
3443,0.0,155000,61264.25390625
3443,0.5,155000,30955.111328125
3443,0.1,155000,56286.4921875
3443,0.9,155000,6246.3740234375
3443,0.01,155000,60696.40234375
3453,0.0,155000,74386.9921875
3453,0.5,155000,36863.11328125
3453,0.1,155000,67170.3515625
3453,0.9,155000,7455.322265625
3453,0.01,155000,73806.46875
3455,0.0,155000,78129.4765625
3455,0.5,155000,42980.73046875
3455,0.1,155000,73332.9375
3455,0.9,155000,8135.0859375
3455,0.01,155000,77695.96875
3459,0.0,155000,56865.55859375
3459,0.5,155000,27690.1953125
3459,0.1,155000,51668.4921875
3459,0.9,155000,5748.87060546875
3459,0.01,155000,56284.1328125
3473,0.0,155000,39982.19140625
3473,0.5,155000,20656.923828125
3473,0.1,155000,36214.2890625
3473,0.9,155000,4017.836669921875
3473,0.01,155000,39594.71875
3487,0.0,155000,71557.375
3487,0.5,155000,36269.1953125
3487,0.1,155000,65073.24609375
3487,0.9,155000,7239.38427734375
3487,0.01,155000,71040.828125
3489,0.0,155000,49443.36328125
3489,0.5,155000,27039.177734375
3489,0.1,155000,45943.53515625
3489,0.9,155000,5101.32568359375
3489,0.01,155000,49210.03125
3493,0.0,155000,40280.703125
3493,0.5,155000,20201.416015625
3493,0.1,155000,37525.28125
3493,0.9,155000,4163.6669921875
3493,0.01,155000,40021.21484375
3497,0.0,155000,64784.70703125
3497,0.5,155000,33724.12890625
3497,0.1,155000,58311.2109375
3497,0.9,155000,6490.3623046875
3497,0.01,155000,64166.5078125
3503,0.0,155000,70610.90625
3503,0.5,155000,35984.02734375
3503,0.1,155000,65657.9609375
3503,0.9,155000,7286.14208984375
3503,0.01,155000,70301.3828125
3505,0.0,155000,68878.15625
3505,0.5,155000,36705.27734375
3505,0.1,155000,63970.57421875
3505,0.9,155000,7112.47021484375
3505,0.01,155000,68375.8046875
3513,0.0,155000,50402.1875
3513,0.5,155000,27414.3828125
3513,0.1,155000,46478.99609375
3513,0.9,155000,5152.6982421875
3513,0.01,155000,50031.421875
3521,0.0,155000,51589.32421875
3521,0.5,155000,26010.71875
3521,0.1,155000,46601.9921875
3521,0.9,155000,5169.15185546875
3521,0.01,155000,51207.69140625
3523,0.0,155000,66021.3046875
3523,0.5,155000,32561.845703125
3523,0.1,155000,60455.6171875
3523,0.9,155000,6714.6875
3523,0.01,155000,65755.046875
3543,0.0,155000,89286.90625
3543,0.5,155000,44756.6953125
3543,0.1,155000,80577.40625
3543,0.9,155000,8954.2939453125
3543,0.01,155000,88493.09375
3545,0.0,155000,65143.3046875
3545,0.5,155000,34939.29296875
3545,0.1,155000,60737.62109375
3545,0.9,155000,6755.55322265625
3545,0.01,155000,64714.7734375
3551,0.0,155000,62769.67578125
3551,0.5,155000,31570.34375
3551,0.1,155000,57384.83203125
3551,0.9,155000,6383.283203125
3551,0.01,155000,62560.64453125
3561,0.0,155000,38713.44140625
3561,0.5,155000,22560.12890625
3561,0.1,155000,36741.375
3561,0.9,155000,4082.529052734375
3561,0.01,155000,38521.94140625
3563,0.0,155000,81323.75
3563,0.5,155000,39634.96875
3563,0.1,155000,71933.515625
3563,0.9,155000,7986.61279296875
3563,0.01,155000,80515.1796875
3569,0.0,155000,38939.1171875
3569,0.5,155000,20289.765625
3569,0.1,155000,35653.5234375
3569,0.9,155000,3966.2529296875
3569,0.01,155000,38630.45703125
3579,0.0,155000,77183.78125
3579,0.5,155000,39618.08984375
3579,0.1,155000,70083.203125
3579,0.9,155000,7787.8154296875
3579,0.01,155000,76517.234375
3587,0.0,155000,81532.59375
3587,0.5,155000,45834.171875
3587,0.1,155000,77139.40625
3587,0.9,155000,8572.8857421875
3587,0.01,155000,81221.8359375
3589,0.0,155000,72997.25
3589,0.5,155000,40821.5390625
3589,0.1,155000,68297.7421875
3589,0.9,155000,7607.787109375
3589,0.01,155000,72791.5
3595,0.0,155000,87298.4140625
3595,0.5,155000,46584.671875
3595,0.1,155000,81446.984375
3595,0.9,155000,9037.572265625
3595,0.01,155000,86701.3515625
3599,0.0,155000,55671.0
3599,0.5,155000,26653.03515625
3599,0.1,155000,48867.25390625
3599,0.9,155000,5425.931640625
3599,0.01,155000,55428.87890625
3601,0.0,155000,53929.4765625
3601,0.5,155000,29144.13671875
3601,0.1,155000,49576.9453125
3601,0.9,155000,5509.21728515625
3601,0.01,155000,53448.2578125
3603,0.0,155000,60160.56640625
3603,0.5,155000,30256.96875
3603,0.1,155000,53776.82421875
3603,0.9,155000,5970.22607421875
3603,0.01,155000,59357.49609375
3611,0.0,155000,57367.62109375
3611,0.5,155000,29470.951171875
3611,0.1,155000,51743.15625
3611,0.9,155000,5742.2060546875
3611,0.01,155000,56791.1328125
3629,0.0,155000,42297.34765625
3629,0.5,155000,20409.412109375
3629,0.1,155000,38494.66796875
3629,0.9,155000,4277.9091796875
3629,0.01,155000,41871.765625
3635,0.0,155000,73995.0234375
3635,0.5,155000,39798.9140625
3635,0.1,155000,70380.7265625
3635,0.9,155000,7803.4814453125
3635,0.01,155000,73636.9765625
3639,0.0,155000,71897.3046875
3639,0.5,155000,36661.54296875
3639,0.1,155000,65231.16015625
3639,0.9,155000,7253.0947265625
3639,0.01,155000,71360.515625
3641,0.0,155000,40508.15625
3641,0.5,155000,20150.884765625
3641,0.1,155000,37244.0625
3641,0.9,155000,4124.90234375
3641,0.01,155000,40168.3046875
3647,0.0,155000,62256.8984375
3647,0.5,155000,32417.525390625
3647,0.1,155000,56631.3828125
3647,0.9,155000,6302.23876953125
3647,0.01,155000,61868.2265625
3649,0.0,155000,64859.3515625
3649,0.5,155000,32761.787109375
3649,0.1,155000,58814.10546875
3649,0.9,155000,6540.68212890625
3649,0.01,155000,64270.2734375
3651,0.0,155000,79472.96875
3651,0.5,155000,40056.34765625
3651,0.1,155000,71896.3671875
3651,0.9,155000,7986.53076171875
3651,0.01,155000,78816.8046875
3653,0.0,155000,68327.0859375
3653,0.5,155000,33464.96484375
3653,0.1,155000,63029.71875
3653,0.9,155000,7003.203125
3653,0.01,155000,67776.0078125
3661,0.0,155000,38826.49609375
3661,0.5,155000,19772.755859375
3661,0.1,155000,36684.359375
3661,0.9,155000,4075.396484375
3661,0.01,155000,38675.41015625
3665,0.0,155000,73826.3671875
3665,0.5,155000,36924.16796875
3665,0.1,155000,67190.7265625
3665,0.9,155000,7471.4990234375
3665,0.01,155000,73240.03125
3667,0.0,155000,69543.515625
3667,0.5,155000,35427.60546875
3667,0.1,155000,64274.88671875
3667,0.9,155000,7139.314453125
3667,0.01,155000,69200.3359375
3669,0.0,155000,76106.015625
3669,0.5,155000,37809.80078125
3669,0.1,155000,68417.8359375
3669,0.9,155000,7604.51513671875
3669,0.01,155000,75297.1640625
3679,0.0,155000,60396.05078125
3679,0.5,155000,31872.39453125
3679,0.1,155000,55270.29296875
3679,0.9,155000,6138.4912109375
3679,0.01,155000,60000.7890625
3683,0.0,155000,60019.51953125
3683,0.5,155000,31594.435546875
3683,0.1,155000,55114.734375
3683,0.9,155000,6110.412109375
3683,0.01,155000,59803.7265625
3687,0.0,155000,96620.109375
3687,0.5,155000,48112.109375
3687,0.1,155000,86966.59375
3687,0.9,155000,9669.53515625
3687,0.01,155000,95651.4296875
3693,0.0,155000,56114.51171875
3693,0.5,155000,29829.203125
3693,0.1,155000,51680.765625
3693,0.9,155000,5737.35546875
3693,0.01,155000,55589.00390625
3695,0.0,155000,70660.1875
3695,0.5,155000,40711.08984375
3695,0.1,155000,67628.3125
3695,0.9,155000,7496.90185546875
3695,0.01,155000,70382.03125
3707,0.0,155000,58409.02734375
3707,0.5,155000,31607.2265625
3707,0.1,155000,53955.12890625
3707,0.9,155000,5991.55908203125
3707,0.01,155000,57781.17578125
3711,0.0,155000,75251.96875
3711,0.5,155000,38257.57421875
3711,0.1,155000,68257.09375
3711,0.9,155000,7576.4580078125
3711,0.01,155000,74587.796875
3713,0.0,155000,40014.32421875
3713,0.5,155000,19987.919921875
3713,0.1,155000,36003.36328125
3713,0.9,155000,4001.90673828125
3713,0.01,155000,39759.59375
3715,0.0,155000,85638.4609375
3715,0.5,155000,44558.72265625
3715,0.1,155000,79365.015625
3715,0.9,155000,8814.1181640625
3715,0.01,155000,85070.328125
3737,0.0,155000,53761.875
3737,0.5,155000,29429.919921875
3737,0.1,155000,49281.55078125
3737,0.9,155000,5475.72119140625
3737,0.01,155000,53347.625
3743,0.0,155000,59990.41796875
3743,0.5,155000,29451.26171875
3743,0.1,155000,54570.8203125
3743,0.9,155000,6063.396484375
3743,0.01,155000,59616.5078125
3747,0.0,155000,63064.13671875
3747,0.5,155000,31200.765625
3747,0.1,155000,56506.42578125
3747,0.9,155000,6288.99267578125
3747,0.01,155000,62414.3515625
3749,0.0,155000,39401.06640625
3749,0.5,155000,19914.56640625
3749,0.1,155000,35308.8125
3749,0.9,155000,3923.6806640625
3749,0.01,155000,39270.41796875
3755,0.0,155000,80451.7109375
3755,0.5,155000,43458.2734375
3755,0.1,155000,74741.3671875
3755,0.9,155000,8285.513671875
3755,0.01,155000,79870.40625
3763,0.0,155000,63561.96484375
3763,0.5,155000,31166.92578125
3763,0.1,155000,58006.53125
3763,0.9,155000,6439.85693359375
3763,0.01,155000,63368.84765625
3777,0.0,155000,38760.38671875
3777,0.5,155000,22721.400390625
3777,0.1,155000,36850.9921875
3777,0.9,155000,4090.6669921875
3777,0.01,155000,38571.25390625
3781,0.0,155000,33649.05859375
3781,0.5,155000,17502.287109375
3781,0.1,155000,30832.240234375
3781,0.9,155000,3424.4873046875
3781,0.01,155000,33328.546875
3785,0.0,155000,71299.5859375
3785,0.5,155000,36207.4375
3785,0.1,155000,65415.02734375
3785,0.9,155000,7267.2578125
3785,0.01,155000,70590.0234375
3787,0.0,155000,55562.91796875
3787,0.5,155000,27057.212890625
3787,0.1,155000,51058.03515625
3787,0.9,155000,5677.01806640625
3787,0.01,155000,55254.55078125
3791,0.0,155000,82938.03125
3791,0.5,155000,38437.79296875
3791,0.1,155000,74275.28125
3791,0.9,155000,8247.0205078125
3791,0.01,155000,82524.765625
3799,0.0,155000,61864.6484375
3799,0.5,155000,31073.388671875
3799,0.1,155000,56727.38671875
3799,0.9,155000,6308.47021484375
3799,0.01,155000,61547.19921875
3805,0.0,155000,81368.6328125
3805,0.5,155000,42029.8046875
3805,0.1,155000,74271.4140625
3805,0.9,155000,8254.19140625
3805,0.01,155000,80703.3359375
3809,0.0,155000,57056.75
3809,0.5,155000,29425.251953125
3809,0.1,155000,52055.3984375
3809,0.9,155000,5777.072265625
3809,0.01,155000,56626.8046875
3811,0.0,155000,53621.78515625
3811,0.5,155000,28770.80078125
3811,0.1,155000,49584.3984375
3811,0.9,155000,5508.5703125
3811,0.01,155000,53529.96875
3817,0.0,155000,38748.9375
3817,0.5,155000,20253.625
3817,0.1,155000,35254.5390625
3817,0.9,155000,3920.341552734375
3817,0.01,155000,38402.1171875
3827,0.0,155000,70788.609375
3827,0.5,155000,36127.66796875
3827,0.1,155000,65377.6015625
3827,0.9,155000,7267.099609375
3827,0.01,155000,70610.3828125
3829,0.0,155000,45650.8046875
3829,0.5,155000,23011.66015625
3829,0.1,155000,41007.34375
3829,0.9,155000,4561.013671875
3829,0.01,155000,45347.70703125
3831,0.0,155000,87400.15625
3831,0.5,155000,43916.8203125
3831,0.1,155000,78908.46875
3831,0.9,155000,8763.720703125
3831,0.01,155000,86650.671875
3837,0.0,155000,65513.37890625
3837,0.5,155000,33417.6953125
3837,0.1,155000,59632.24609375
3837,0.9,155000,6631.7998046875
3837,0.01,155000,64970.671875
3839,0.0,155000,58721.59375
3839,0.5,155000,29250.283203125
3839,0.1,155000,53368.4765625
3839,0.9,155000,5931.71337890625
3839,0.01,155000,58273.171875
3841,0.0,155000,42544.93359375
3841,0.5,155000,21405.69921875
3841,0.1,155000,38418.921875
3841,0.9,155000,4268.15234375
3841,0.01,155000,42182.42578125
3845,0.0,155000,62852.54296875
3845,0.5,155000,31199.623046875
3845,0.1,155000,55882.32421875
3845,0.9,155000,6213.65087890625
3845,0.01,155000,61833.1640625
3849,0.0,155000,38819.8359375
3849,0.5,155000,22645.814453125
3849,0.1,155000,36893.72265625
3849,0.9,155000,4088.65185546875
3849,0.01,155000,38625.0703125
3859,0.0,155000,84712.828125
3859,0.5,155000,46175.171875
3859,0.1,155000,77450.4140625
3859,0.9,155000,8604.44921875
3859,0.01,155000,83781.2109375
3865,0.0,155000,58297.11328125
3865,0.5,155000,30155.5703125
3865,0.1,155000,54403.2109375
3865,0.9,155000,6051.865234375
3865,0.01,155000,57872.5859375
3867,0.0,155000,74161.375
3867,0.5,155000,37788.296875
3867,0.1,155000,67030.2421875
3867,0.9,155000,7448.84130859375
3867,0.01,155000,73556.890625
3869,0.0,155000,67902.1640625
3869,0.5,155000,33232.74609375
3869,0.1,155000,60666.4375
3869,0.9,155000,6737.7412109375
3869,0.01,155000,67611.8359375
3873,0.0,155000,59990.28125
3873,0.5,155000,31938.126953125
3873,0.1,155000,55100.96875
3873,0.9,155000,6113.46728515625
3873,0.01,155000,59446.78125
3883,0.0,155000,75406.4765625
3883,0.5,155000,37033.4296875
3883,0.1,155000,67589.2890625
3883,0.9,155000,7496.3134765625
3883,0.01,155000,74534.3125
3891,0.0,155000,61935.43359375
3891,0.5,155000,30045.736328125
3891,0.1,155000,55677.1328125
3891,0.9,155000,6199.45703125
3891,0.01,155000,61247.9609375
3893,0.0,155000,85186.9921875
3893,0.5,155000,40789.2890625
3893,0.1,155000,76580.4609375
3893,0.9,155000,8512.1865234375
3893,0.01,155000,84724.5625
3899,0.0,155000,81150.4765625
3899,0.5,155000,39854.66796875
3899,0.1,155000,71726.7890625
3899,0.9,155000,7970.08544921875
3899,0.01,155000,80271.34375
3901,0.0,155000,39569.6640625
3901,0.5,155000,19834.927734375
3901,0.1,155000,35733.4296875
3901,0.9,155000,3966.59423828125
3901,0.01,155000,39213.5234375
3903,0.0,155000,58197.6796875
3903,0.5,155000,30109.232421875
3903,0.1,155000,53042.32421875
3903,0.9,155000,5882.91796875
3903,0.01,155000,57725.8671875
3909,0.0,155000,57283.72265625
3909,0.5,155000,30071.19921875
3909,0.1,155000,52597.0
3909,0.9,155000,5850.2744140625
3909,0.01,155000,56882.0
3921,0.0,155000,38698.4921875
3921,0.5,155000,22618.185546875
3921,0.1,155000,36768.23828125
3921,0.9,155000,4083.96728515625
3921,0.01,155000,38497.28515625
3935,0.0,155000,76287.9921875
3935,0.5,155000,40796.5546875
3935,0.1,155000,72232.296875
3935,0.9,155000,8010.23876953125
3935,0.01,155000,75894.6953125
3937,0.0,155000,35637.84375
3937,0.5,155000,19228.072265625
3937,0.1,155000,33676.11328125
3937,0.9,155000,3736.080322265625
3937,0.01,155000,35490.81640625
3941,0.0,155000,38980.06640625
3941,0.5,155000,21812.958984375
3941,0.1,155000,35773.98828125
3941,0.9,155000,3970.574951171875
3941,0.01,155000,38665.578125
3949,0.0,155000,46296.515625
3949,0.5,155000,23244.96875
3949,0.1,155000,41775.11328125
3949,0.9,155000,4639.78955078125
3949,0.01,155000,45878.8203125
3953,0.0,155000,39114.49609375
3953,0.5,155000,19654.748046875
3953,0.1,155000,35436.7109375
3953,0.9,155000,3941.34375
3953,0.01,155000,38839.9765625
3957,0.0,155000,77428.3984375
3957,0.5,155000,38535.11328125
3957,0.1,155000,69702.3125
3957,0.9,155000,7740.2177734375
3957,0.01,155000,76618.578125
3959,0.0,155000,58300.83203125
3959,0.5,155000,29461.5859375
3959,0.1,155000,53559.70703125
3959,0.9,155000,5948.90625
3959,0.01,155000,58023.078125
3961,0.0,155000,86891.7421875
3961,0.5,155000,45078.609375
3961,0.1,155000,80493.7734375
3961,0.9,155000,8943.8037109375
3961,0.01,155000,86482.59375
3963,0.0,155000,64653.6015625
3963,0.5,155000,32661.41015625
3963,0.1,155000,57976.86328125
3963,0.9,155000,6447.03759765625
3963,0.01,155000,63916.66796875
3973,0.0,155000,76024.9765625
3973,0.5,155000,38212.078125
3973,0.1,155000,69339.625
3973,0.9,155000,7695.03564453125
3973,0.01,155000,75512.2265625
3977,0.0,155000,71630.78125
3977,0.5,155000,37093.86328125
3977,0.1,155000,65425.0625
3977,0.9,155000,7289.12841796875
3977,0.01,155000,71124.265625
3979,0.0,155000,68933.1328125
3979,0.5,155000,34767.2109375
3979,0.1,155000,62513.8828125
3979,0.9,155000,6952.14013671875
3979,0.01,155000,68544.1171875
3981,0.0,155000,56208.8046875
3981,0.5,155000,29769.6796875
3981,0.1,155000,51804.09765625
3981,0.9,155000,5760.7685546875
3981,0.01,155000,55711.01953125
3983,0.0,155000,80863.6640625
3983,0.5,155000,40551.10546875
3983,0.1,155000,73260.875
3983,0.9,155000,8128.251953125
3983,0.01,155000,80090.6171875
3985,0.0,155000,72539.3125
3985,0.5,155000,37750.16796875
3985,0.1,155000,66929.0390625
3985,0.9,155000,7445.17333984375
3985,0.01,155000,72016.5546875
3991,0.0,155000,59842.73046875
3991,0.5,155000,28639.669921875
3991,0.1,155000,56538.6875
3991,0.9,155000,6282.73291015625
3991,0.01,155000,59631.5625
3997,0.0,155000,42410.796875
3997,0.5,155000,23045.4609375
3997,0.1,155000,38625.84765625
3997,0.9,155000,4291.48779296875
3997,0.01,155000,42112.51953125
4009,0.0,155000,36034.234375
4009,0.5,155000,17628.125
4009,0.1,155000,32003.8203125
4009,0.9,155000,3553.43310546875
4009,0.01,155000,35824.4921875
4031,0.0,155000,63171.27734375
4031,0.5,155000,32809.67578125
4031,0.1,155000,58058.26171875
4031,0.9,155000,6451.68994140625
4031,0.01,155000,62840.62890625
4033,0.0,155000,51334.9609375
4033,0.5,155000,23944.966796875
4033,0.1,155000,44657.125
4033,0.9,155000,4949.8857421875
4033,0.01,155000,50970.8203125
4037,0.0,155000,40808.953125
4037,0.5,155000,21550.583984375
4037,0.1,155000,37394.39453125
4037,0.9,155000,4156.716796875
4037,0.01,155000,40456.98828125
4039,0.0,155000,57028.70703125
4039,0.5,155000,30305.11328125
4039,0.1,155000,51619.1484375
4039,0.9,155000,5723.8720703125
4039,0.01,155000,56605.02734375
4043,0.0,155000,64567.54296875
4043,0.5,155000,32321.40234375
4043,0.1,155000,60012.40625
4043,0.9,155000,6660.443359375
4043,0.01,155000,64131.21875
4045,0.0,155000,93717.1640625
4045,0.5,155000,47442.61328125
4045,0.1,155000,84515.8515625
4045,0.9,155000,9387.3095703125
4045,0.01,155000,92905.671875
4055,0.0,155000,78644.796875
4055,0.5,155000,43090.890625
4055,0.1,155000,73288.6328125
4055,0.9,155000,8127.08544921875
4055,0.01,155000,78119.609375
4061,0.0,155000,33116.8359375
4061,0.5,155000,17001.115234375
4061,0.1,155000,30019.677734375
4061,0.9,155000,3335.403076171875
4061,0.01,155000,32774.87109375
4063,0.0,155000,83442.7734375
4063,0.5,155000,41119.203125
4063,0.1,155000,76119.5390625
4063,0.9,155000,8449.4189453125
4063,0.01,155000,82975.9453125
4069,0.0,155000,68163.96875
4069,0.5,155000,33771.7578125
4069,0.1,155000,62448.0078125
4069,0.9,155000,6948.22265625
4069,0.01,155000,67608.3828125
4083,0.0,155000,65859.0
4083,0.5,155000,33496.78515625
4083,0.1,155000,59888.59765625
4083,0.9,155000,6644.4736328125
4083,0.01,155000,65454.77734375
4087,0.0,155000,49772.55078125
4087,0.5,155000,26494.447265625
4087,0.1,155000,45103.4765625
4087,0.9,155000,5022.7294921875
4087,0.01,155000,49516.328125
4097,0.0,155000,66630.0546875
4097,0.5,155000,32947.84375
4097,0.1,155000,59977.55859375
4097,0.9,155000,6655.05859375
4097,0.01,155000,65482.2109375
4101,0.0,155000,77533.515625
4101,0.5,155000,38584.859375
4101,0.1,155000,69729.578125
4101,0.9,155000,7742.01220703125
4101,0.01,155000,76751.1328125
4103,0.0,155000,61702.39453125
4103,0.5,155000,30438.873046875
4103,0.1,155000,55185.2890625
4103,0.9,155000,6121.5751953125
4103,0.01,155000,61170.66796875
4105,0.0,155000,69737.5234375
4105,0.5,155000,36448.87890625
4105,0.1,155000,63427.44140625
4105,0.9,155000,7059.82666015625
4105,0.01,155000,69021.0625
4109,0.0,155000,38793.6640625
4109,0.5,155000,19842.490234375
4109,0.1,155000,35585.015625
4109,0.9,155000,3959.048583984375
4109,0.01,155000,38478.2109375
4115,0.0,155000,74340.296875
4115,0.5,155000,39624.015625
4115,0.1,155000,70565.890625
4115,0.9,155000,7834.0107421875
4115,0.01,155000,73954.9140625
4117,0.0,155000,39075.69140625
4117,0.5,155000,19423.08984375
4117,0.1,155000,35351.0859375
4117,0.9,155000,3929.960205078125
4117,0.01,155000,38710.625
4119,0.0,155000,84993.1484375
4119,0.5,155000,42752.53125
4119,0.1,155000,76706.6875
4119,0.9,155000,8525.2421875
4119,0.01,155000,84177.1875
4121,0.0,155000,64903.5078125
4121,0.5,155000,31395.375
4121,0.1,155000,58437.0234375
4121,0.9,155000,6488.64404296875
4121,0.01,155000,64308.84765625
4135,0.0,155000,85707.9609375
4135,0.5,155000,42332.67578125
4135,0.1,155000,78020.0546875
4135,0.9,155000,8663.7548828125
4135,0.01,155000,84966.609375
4141,0.0,155000,75689.9375
4141,0.5,155000,38169.15625
4141,0.1,155000,69571.1484375
4141,0.9,155000,7735.3232421875
4141,0.01,155000,75396.25
4143,0.0,155000,69222.1484375
4143,0.5,155000,36393.69921875
4143,0.1,155000,63010.9296875
4143,0.9,155000,6983.09130859375
4143,0.01,155000,68624.8671875
4145,0.0,155000,71514.140625
4145,0.5,155000,37914.74609375
4145,0.1,155000,65766.8046875
4145,0.9,155000,7323.42041015625
4145,0.01,155000,70979.671875
4151,0.0,155000,76635.15625
4151,0.5,155000,38529.4375
4151,0.1,155000,69500.0546875
4151,0.9,155000,7716.48876953125
4151,0.01,155000,75983.6796875
4163,0.0,155000,51969.234375
4163,0.5,155000,25755.9453125
4163,0.1,155000,47811.52734375
4163,0.9,155000,5298.23388671875
4163,0.01,155000,51671.63671875
4169,0.0,155000,39833.484375
4169,0.5,155000,20615.544921875
4169,0.1,155000,36631.43359375
4169,0.9,155000,4065.940185546875
4169,0.01,155000,39435.80078125
4171,0.0,155000,63043.609375
4171,0.5,155000,30810.9921875
4171,0.1,155000,57041.96484375
4171,0.9,155000,6351.33544921875
4171,0.01,155000,62800.484375
4181,0.0,155000,74398.609375
4181,0.5,155000,36562.66015625
4181,0.1,155000,65958.1796875
4181,0.9,155000,7325.04248046875
4181,0.01,155000,73917.6796875
4183,0.0,155000,74435.453125
4183,0.5,155000,37839.0
4183,0.1,155000,67848.59375
4183,0.9,155000,7532.33935546875
4183,0.01,155000,74055.9140625
4187,0.0,155000,62380.2734375
4187,0.5,155000,30093.533203125
4187,0.1,155000,56035.046875
4187,0.9,155000,6236.3232421875
4187,0.01,155000,62037.42578125
4189,0.0,155000,39431.00390625
4189,0.5,155000,19514.451171875
4189,0.1,155000,35827.63671875
4189,0.9,155000,3980.88330078125
4189,0.01,155000,39148.8359375
4193,0.0,155000,49695.484375
4193,0.5,155000,24967.74609375
4193,0.1,155000,44801.22265625
4193,0.9,155000,4971.21240234375
4193,0.01,155000,49280.32421875
4195,0.0,155000,87156.1015625
4195,0.5,155000,46533.4921875
4195,0.1,155000,81319.484375
4195,0.9,155000,9026.4111328125
4195,0.01,155000,86576.734375
4197,0.0,155000,55972.6015625
4197,0.5,155000,29615.34765625
4197,0.1,155000,51304.47265625
4197,0.9,155000,5711.0517578125
4197,0.01,155000,55461.828125
4207,0.0,155000,55165.7421875
4207,0.5,155000,27593.142578125
4207,0.1,155000,51269.40625
4207,0.9,155000,5705.8701171875
4207,0.01,155000,55230.7421875
4213,0.0,155000,52485.82421875
4213,0.5,155000,24388.83203125
4213,0.1,155000,43971.9375
4213,0.9,155000,4878.96875
4213,0.01,155000,51632.87890625
4223,0.0,155000,66661.5234375
4223,0.5,155000,30277.93359375
4223,0.1,155000,59979.79296875
4223,0.9,155000,6654.35546875
4223,0.01,155000,66429.40625
4227,0.0,155000,74382.015625
4227,0.5,155000,37759.3203125
4227,0.1,155000,67836.8046875
4227,0.9,155000,7535.12060546875
4227,0.01,155000,74027.359375
4237,0.0,155000,36766.953125
4237,0.5,155000,19253.931640625
4237,0.1,155000,33277.85546875
4237,0.9,155000,3701.54833984375
4237,0.01,155000,36546.4453125
4247,0.0,155000,71154.8828125
4247,0.5,155000,37218.25390625
4247,0.1,155000,65812.6875
4247,0.9,155000,7317.88330078125
4247,0.01,155000,70867.109375
4249,0.0,155000,38767.0
4249,0.5,155000,18660.826171875
4249,0.1,155000,35752.00390625
4249,0.9,155000,3979.571533203125
4249,0.01,155000,38486.1796875
4265,0.0,155000,73443.4609375
4265,0.5,155000,37495.89453125
4265,0.1,155000,67420.7890625
4265,0.9,155000,7506.1005859375
4265,0.01,155000,72916.4921875
4267,0.0,155000,83341.234375
4267,0.5,155000,42251.45703125
4267,0.1,155000,75822.9921875
4267,0.9,155000,8433.1240234375
4267,0.01,155000,82886.03125
4269,0.0,155000,65779.9296875
4269,0.5,155000,33659.296875
4269,0.1,155000,59645.85546875
4269,0.9,155000,6629.36767578125
4269,0.01,155000,65181.98046875
4279,0.0,155000,66001.90625
4279,0.5,155000,34292.2734375
4279,0.1,155000,60263.8046875
4279,0.9,155000,6694.53564453125
4279,0.01,155000,65475.31640625
4281,0.0,155000,44183.2109375
4281,0.5,155000,24921.775390625
4281,0.1,155000,41517.94921875
4281,0.9,155000,4618.97265625
4281,0.01,155000,43989.703125
4285,0.0,155000,89220.2421875
4285,0.5,155000,45651.125
4285,0.1,155000,81292.6640625
4285,0.9,155000,9027.3076171875
4285,0.01,155000,88550.25
4287,0.0,155000,69287.34375
4287,0.5,155000,35238.7578125
4287,0.1,155000,62969.99609375
4287,0.9,155000,6996.22802734375
4287,0.01,155000,68556.46875
4291,0.0,155000,54412.40234375
4291,0.5,155000,29104.6875
4291,0.1,155000,49811.29296875
4291,0.9,155000,5534.8291015625
4291,0.01,155000,54062.0234375
4295,0.0,155000,82675.3203125
4295,0.5,155000,44497.48046875
4295,0.1,155000,76570.2109375
4295,0.9,155000,8491.234375
4295,0.01,155000,82094.953125
4299,0.0,155000,96374.40625
4299,0.5,155000,48554.8671875
4299,0.1,155000,87127.8984375
4299,0.9,155000,9685.3017578125
4299,0.01,155000,95481.1328125
4303,0.0,155000,59898.28515625
4303,0.5,155000,32938.25390625
4303,0.1,155000,55515.05078125
4303,0.9,155000,6165.9326171875
4303,0.01,155000,59465.0390625
4307,0.0,155000,60910.109375
4307,0.5,155000,30326.951171875
4307,0.1,155000,55189.1875
4307,0.9,155000,6142.48193359375
4307,0.01,155000,60662.06640625
4309,0.0,155000,33931.43359375
4309,0.5,155000,15679.3125
4309,0.1,155000,29923.158203125
4309,0.9,155000,3325.884765625
4309,0.01,155000,33728.6328125
4313,0.0,155000,38718.0625
4313,0.5,155000,18053.837890625
4313,0.1,155000,35493.20703125
4313,0.9,155000,3942.74267578125
4313,0.01,155000,38354.07421875
4315,0.0,155000,87318.9765625
4315,0.5,155000,46399.07421875
4315,0.1,155000,81427.1171875
4315,0.9,155000,9035.390625
4315,0.01,155000,86756.375
4317,0.0,155000,77428.0859375
4317,0.5,155000,38587.27734375
4317,0.1,155000,69726.6015625
4317,0.9,155000,7744.81005859375
4317,0.01,155000,76624.0859375
4319,0.0,155000,66484.5703125
4319,0.5,155000,33431.23046875
4319,0.1,155000,60466.2890625
4319,0.9,155000,6716.39013671875
4319,0.01,155000,65779.890625
4321,0.0,155000,60392.89453125
4321,0.5,155000,31016.1015625
4321,0.1,155000,54500.02734375
4321,0.9,155000,6059.76416015625
4321,0.01,155000,59827.0859375
4331,0.0,155000,50572.1953125
4331,0.5,155000,25364.92578125
4331,0.1,155000,46027.96484375
4331,0.9,155000,5118.560546875
4331,0.01,155000,50389.9921875
4333,0.0,155000,48730.51171875
4333,0.5,155000,25234.845703125
4333,0.1,155000,43850.7109375
4333,0.9,155000,4865.43408203125
4333,0.01,155000,48328.515625
4341,0.0,155000,55963.8125
4341,0.5,155000,29721.216796875
4341,0.1,155000,51402.53125
4341,0.9,155000,5708.72021484375
4341,0.01,155000,55497.90234375
4343,0.0,155000,57000.046875
4343,0.5,155000,28669.0234375
4343,0.1,155000,51504.51171875
4343,0.9,155000,5726.41015625
4343,0.01,155000,56801.421875
4351,0.0,155000,62032.66796875
4351,0.5,155000,31012.171875
4351,0.1,155000,56951.5546875
4351,0.9,155000,6319.9775390625
4351,0.01,155000,61761.3359375
4353,0.0,155000,38890.62109375
4353,0.5,155000,22729.125
4353,0.1,155000,36892.90234375
4353,0.9,155000,4103.359375
4353,0.01,155000,38699.7421875
4359,0.0,155000,69836.34375
4359,0.5,155000,36045.66015625
4359,0.1,155000,63461.49609375
4359,0.9,155000,7054.72998046875
4359,0.01,155000,69299.125
4367,0.0,155000,56305.41015625
4367,0.5,155000,29076.181640625
4367,0.1,155000,51474.44140625
4367,0.9,155000,5722.26513671875
4367,0.01,155000,55878.0703125
4369,0.0,155000,83395.4375
4369,0.5,155000,40532.71484375
4369,0.1,155000,73696.8671875
4369,0.9,155000,8197.34765625
4369,0.01,155000,82144.7265625
4377,0.0,155000,53393.14453125
4377,0.5,155000,28449.09765625
4377,0.1,155000,48979.60546875
4377,0.9,155000,5446.97265625
4377,0.01,155000,52852.6015625
4379,0.0,155000,61019.796875
4379,0.5,155000,30747.443359375
4379,0.1,155000,56087.06640625
4379,0.9,155000,6234.04736328125
4379,0.01,155000,60759.14453125
4381,0.0,155000,64205.7109375
4381,0.5,155000,31665.962890625
4381,0.1,155000,58416.3359375
4381,0.9,155000,6495.86474609375
4381,0.01,155000,63557.1328125
4385,0.0,155000,63590.84375
4385,0.5,155000,33114.78515625
4385,0.1,155000,59112.99609375
4385,0.9,155000,6576.98193359375
4385,0.01,155000,63197.4453125
4387,0.0,155000,69960.7734375
4387,0.5,155000,31476.2265625
4387,0.1,155000,62724.6953125
4387,0.9,155000,6972.34814453125
4387,0.01,155000,69609.3671875
4393,0.0,155000,41956.1484375
4393,0.5,155000,20638.0859375
4393,0.1,155000,37987.8125
4393,0.9,155000,4217.4130859375
4393,0.01,155000,41634.8203125
4399,0.0,155000,64967.12109375
4399,0.5,155000,31211.78125
4399,0.1,155000,58640.85546875
4399,0.9,155000,6515.7763671875
4399,0.01,155000,64697.4296875
4405,0.0,155000,77248.0390625
4405,0.5,155000,38569.55078125
4405,0.1,155000,69760.6875
4405,0.9,155000,7771.67822265625
4405,0.01,155000,76576.1015625
4411,0.0,155000,66350.53125
4411,0.5,155000,34843.67578125
4411,0.1,155000,60755.17578125
4411,0.9,155000,6745.87109375
4411,0.01,155000,65868.140625
4413,0.0,155000,56871.26171875
4413,0.5,155000,30067.439453125
4413,0.1,155000,52261.52734375
4413,0.9,155000,5800.404296875
4413,0.01,155000,56358.4296875
4415,0.0,155000,72605.90625
4415,0.5,155000,38530.3671875
4415,0.1,155000,68943.2421875
4415,0.9,155000,7655.89208984375
4415,0.01,155000,72256.5546875
4417,0.0,155000,43716.140625
4417,0.5,155000,22998.375
4417,0.1,155000,40320.28515625
4417,0.9,155000,4474.2548828125
4417,0.01,155000,43453.76171875
4427,0.0,155000,72876.6796875
4427,0.5,155000,36012.33984375
4427,0.1,155000,65337.9375
4427,0.9,155000,7257.71484375
4427,0.01,155000,72101.8359375
4429,0.0,155000,33947.97265625
4429,0.5,155000,16761.451171875
4429,0.1,155000,30819.53125
4429,0.9,155000,3416.080078125
4429,0.01,155000,33727.09375
4435,0.0,155000,87072.1875
4435,0.5,155000,46529.82421875
4435,0.1,155000,81344.65625
4435,0.9,155000,9027.7177734375
4435,0.01,155000,86504.703125
4439,0.0,155000,62918.06640625
4439,0.5,155000,28981.62890625
4439,0.1,155000,55229.0
4439,0.9,155000,6132.52001953125
4439,0.01,155000,62149.34765625
4443,0.0,155000,67008.984375
4443,0.5,155000,34654.2890625
4443,0.1,155000,61282.5390625
4443,0.9,155000,6793.87890625
4443,0.01,155000,66513.5
4449,0.0,155000,59776.38671875
4449,0.5,155000,31473.3203125
4449,0.1,155000,54661.09765625
4449,0.9,155000,6081.1328125
4449,0.01,155000,59227.28125
4453,0.0,155000,61658.203125
4453,0.5,155000,32837.09375
4453,0.1,155000,57305.1171875
4453,0.9,155000,6358.08984375
4453,0.01,155000,61470.07421875
4461,0.0,155000,77582.0234375
4461,0.5,155000,38536.6171875
4461,0.1,155000,69741.6640625
4461,0.9,155000,7748.84423828125
4461,0.01,155000,76807.671875
4467,0.0,155000,69883.8046875
4467,0.5,155000,34950.19140625
4467,0.1,155000,63153.51171875
4467,0.9,155000,7012.62060546875
4467,0.01,155000,69173.828125
4469,0.0,155000,69224.6875
4469,0.5,155000,35879.36328125
4469,0.1,155000,63868.03125
4469,0.9,155000,7102.5517578125
4469,0.01,155000,68835.9765625
4471,0.0,155000,84739.859375
4471,0.5,155000,39979.4375
4471,0.1,155000,76044.875
4471,0.9,155000,8445.03125
4471,0.01,155000,84310.6484375
4479,0.0,155000,67680.0546875
4479,0.5,155000,35347.37890625
4479,0.1,155000,61916.84765625
4479,0.9,155000,6876.666015625
4479,0.01,155000,67104.9375
4487,0.0,155000,66089.21875
4487,0.5,155000,32424.62890625
4487,0.1,155000,58732.33203125
4487,0.9,155000,6534.4208984375
4487,0.01,155000,65251.84375
4497,0.0,155000,49317.4921875
4497,0.5,155000,26905.091796875
4497,0.1,155000,45824.8359375
4497,0.9,155000,5100.35986328125
4497,0.01,155000,49001.65234375
4499,0.0,155000,63151.18359375
4499,0.5,155000,31630.7734375
4499,0.1,155000,56812.78125
4499,0.9,155000,6312.869140625
4499,0.01,155000,62652.1328125
4501,0.0,155000,40202.859375
4501,0.5,155000,20864.12109375
4501,0.1,155000,37309.91015625
4501,0.9,155000,4143.7705078125
4501,0.01,155000,39891.78515625
4511,0.0,155000,65578.7109375
4511,0.5,155000,36815.39453125
4511,0.1,155000,60780.52734375
4511,0.9,155000,6751.9970703125
4511,0.01,155000,65054.5078125
4529,0.0,155000,50470.5625
4529,0.5,155000,25533.61328125
4529,0.1,155000,45523.21484375
4529,0.9,155000,5054.4287109375
4529,0.01,155000,50061.0234375
4531,0.0,155000,62220.0546875
4531,0.5,155000,32022.091796875
4531,0.1,155000,56395.69921875
4531,0.9,155000,6268.19677734375
4531,0.01,155000,61765.984375
4533,0.0,155000,77069.2265625
4533,0.5,155000,38413.609375
4533,0.1,155000,69445.984375
4533,0.9,155000,7708.623046875
4533,0.01,155000,76309.5859375
4535,0.0,155000,84868.2578125
4535,0.5,155000,43395.90625
4535,0.1,155000,78283.59375
4535,0.9,155000,8688.455078125
4535,0.01,155000,84259.9140625
4537,0.0,155000,54247.0859375
4537,0.5,155000,26162.298828125
4537,0.1,155000,48812.640625
4537,0.9,155000,5425.7744140625
4537,0.01,155000,53783.12109375
4541,0.0,155000,40257.375
4541,0.5,155000,20223.05078125
4541,0.1,155000,37039.47265625
4541,0.9,155000,4120.70751953125
4541,0.01,155000,39955.30078125
4553,0.0,155000,57176.33984375
4553,0.5,155000,27688.6796875
4553,0.1,155000,51391.046875
4553,0.9,155000,5706.72216796875
4553,0.01,155000,56544.14453125
4555,0.0,155000,81107.0234375
4555,0.5,155000,44087.26953125
4555,0.1,155000,75949.7421875
4555,0.9,155000,8439.49609375
4555,0.01,155000,80539.0234375
4559,0.0,155000,64505.25
4559,0.5,155000,33560.91015625
4559,0.1,155000,56695.21875
4559,0.9,155000,6299.37646484375
4559,0.01,155000,64160.80078125
4569,0.0,155000,38768.55078125
4569,0.5,155000,22649.130859375
4569,0.1,155000,36781.9453125
4569,0.9,155000,4093.92724609375
4569,0.01,155000,38579.82421875
4571,0.0,155000,81329.515625
4571,0.5,155000,39721.0234375
4571,0.1,155000,71804.03125
4571,0.9,155000,7983.23681640625
4571,0.01,155000,80395.9921875
4573,0.0,155000,88264.5859375
4573,0.5,155000,46065.62890625
4573,0.1,155000,81808.9765625
4573,0.9,155000,9078.5419921875
4573,0.01,155000,87663.1171875
4577,0.0,155000,38268.640625
4577,0.5,155000,19451.173828125
4577,0.1,155000,35107.5390625
4577,0.9,155000,3906.925048828125
4577,0.01,155000,37985.078125
4579,0.0,155000,60085.359375
4579,0.5,155000,31648.330078125
4579,0.1,155000,56275.5078125
4579,0.9,155000,6272.22412109375
4579,0.01,155000,59695.90234375
4589,0.0,155000,77371.328125
4589,0.5,155000,39266.4609375
4589,0.1,155000,70790.5390625
4589,0.9,155000,7859.3310546875
4589,0.01,155000,76841.5390625
4593,0.0,155000,50336.18359375
4593,0.5,155000,27210.513671875
4593,0.1,155000,46478.796875
4593,0.9,155000,5156.28173828125
4593,0.01,155000,49880.12890625
4595,0.0,155000,75833.6953125
4595,0.5,155000,42390.44140625
4595,0.1,155000,71885.359375
4595,0.9,155000,7972.64501953125
4595,0.01,155000,75484.4140625
4601,0.0,155000,38816.15625
4601,0.5,155000,18840.986328125
4601,0.1,155000,34660.84765625
4601,0.9,155000,3850.729248046875
4601,0.01,155000,38507.75390625
4607,0.0,155000,81456.6171875
4607,0.5,155000,40603.38671875
4607,0.1,155000,74963.671875
4607,0.9,155000,8345.498046875
4607,0.01,155000,81202.09375
4609,0.0,155000,40470.91796875
4609,0.5,155000,19908.177734375
4609,0.1,155000,36787.390625
4609,0.9,155000,4087.921142578125
4609,0.01,155000,40069.7421875
4613,0.0,155000,41539.375
4613,0.5,155000,21131.578125
4613,0.1,155000,38075.76171875
4613,0.9,155000,4219.05859375
4613,0.01,155000,41227.5234375
4619,0.0,155000,63790.390625
4619,0.5,155000,33103.29296875
4619,0.1,155000,58343.9296875
4619,0.9,155000,6482.56494140625
4619,0.01,155000,63454.66796875
4627,0.0,155000,55671.1328125
4627,0.5,155000,28530.34375
4627,0.1,155000,50372.30859375
4627,0.9,155000,5607.2978515625
4627,0.01,155000,55281.8046875
4629,0.0,155000,56034.97265625
4629,0.5,155000,29632.740234375
4629,0.1,155000,51400.33984375
4629,0.9,155000,5716.552734375
4629,0.01,155000,55548.421875
4631,0.0,155000,50229.43359375
4631,0.5,155000,25216.736328125
4631,0.1,155000,45756.55859375
4631,0.9,155000,5079.82958984375
4631,0.01,155000,49618.5859375
4633,0.0,155000,76774.6015625
4633,0.5,155000,38449.94921875
4633,0.1,155000,69698.3203125
4633,0.9,155000,7738.18994140625
4633,0.01,155000,76100.9296875
4645,0.0,155000,87593.375
4645,0.5,155000,43461.4453125
4645,0.1,155000,78418.8515625
4645,0.9,155000,8725.13671875
4645,0.01,155000,86618.9375
4647,0.0,155000,75793.578125
4647,0.5,155000,38407.3125
4647,0.1,155000,68766.3046875
4647,0.9,155000,7647.7548828125
4647,0.01,155000,75191.0546875
4659,0.0,155000,79350.1328125
4659,0.5,155000,40266.40625
4659,0.1,155000,71840.9609375
4659,0.9,155000,7980.79443359375
4659,0.01,155000,78737.890625
4661,0.0,155000,38962.46484375
4661,0.5,155000,19043.515625
4661,0.1,155000,35625.859375
4661,0.9,155000,3961.595947265625
4661,0.01,155000,38717.53125
4667,0.0,155000,65690.7890625
4667,0.5,155000,31068.375
4667,0.1,155000,60501.75
4667,0.9,155000,6731.5751953125
4667,0.01,155000,65275.9609375
4677,0.0,155000,73517.9921875
4677,0.5,155000,37230.046875
4677,0.1,155000,66387.171875
4677,0.9,155000,7377.515625
4677,0.01,155000,72856.3828125
4681,0.0,155000,32226.162109375
4681,0.5,155000,16110.0576171875
4681,0.1,155000,28337.447265625
4681,0.9,155000,3140.257568359375
4681,0.01,155000,31889.203125
4685,0.0,155000,77287.6796875
4685,0.5,155000,38708.34375
4685,0.1,155000,70224.0390625
4685,0.9,155000,7815.77099609375
4685,0.01,155000,76550.2734375
4687,0.0,155000,53878.359375
4687,0.5,155000,28138.064453125
4687,0.1,155000,49638.0
4687,0.9,155000,5524.97509765625
4687,0.01,155000,53638.52734375
4699,0.0,155000,52662.16796875
4699,0.5,155000,27660.673828125
4699,0.1,155000,48408.5859375
4699,0.9,155000,5369.5791015625
4699,0.01,155000,52441.48828125
4701,0.0,155000,61664.48828125
4701,0.5,155000,31711.220703125
4701,0.1,155000,56145.5859375
4701,0.9,155000,6232.0361328125
4701,0.01,155000,61045.40625
4705,0.0,155000,71501.3515625
4705,0.5,155000,37717.8671875
4705,0.1,155000,66367.796875
4705,0.9,155000,7385.25
4705,0.01,155000,71146.625
4709,0.0,155000,85432.5390625
4709,0.5,155000,45103.05859375
4709,0.1,155000,79792.3671875
4709,0.9,155000,8869.654296875
4709,0.01,155000,85045.4765625
4711,0.0,155000,57991.98828125
4711,0.5,155000,28887.74609375
4711,0.1,155000,50459.0546875
4711,0.9,155000,5601.6552734375
4711,0.01,155000,56879.1953125
4713,0.0,155000,38799.1328125
4713,0.5,155000,22713.18359375
4713,0.1,155000,36842.09375
4713,0.9,155000,4097.125
4713,0.01,155000,38584.953125
4717,0.0,155000,76664.5625
4717,0.5,155000,37599.62109375
4717,0.1,155000,69020.1171875
4717,0.9,155000,7682.38916015625
4717,0.01,155000,76231.109375
4727,0.0,155000,60479.609375
4727,0.5,155000,32556.255859375
4727,0.1,155000,55822.796875
4727,0.9,155000,6205.103515625
4727,0.01,155000,60284.703125
4735,0.0,155000,70917.6953125
4735,0.5,155000,37729.77734375
4735,0.1,155000,67679.75
4735,0.9,155000,7510.814453125
4735,0.01,155000,70628.921875
4737,0.0,155000,60230.78125
4737,0.5,155000,31868.990234375
4737,0.1,155000,55389.37890625
4737,0.9,155000,6157.77978515625
4737,0.01,155000,59776.4140625
4739,0.0,155000,62414.328125
4739,0.5,155000,30859.396484375
4739,0.1,155000,57078.90625
4739,0.9,155000,6347.70166015625
4739,0.01,155000,61928.8828125
4741,0.0,155000,41230.19921875
4741,0.5,155000,20959.859375
4741,0.1,155000,37933.15234375
4741,0.9,155000,4219.7197265625
4741,0.01,155000,40948.15625
4747,0.0,155000,60535.5390625
4747,0.5,155000,30960.107421875
4747,0.1,155000,55129.15625
4747,0.9,155000,6131.67333984375
4747,0.01,155000,60287.90625
4749,0.0,155000,67238.375
4749,0.5,155000,34522.34765625
4749,0.1,155000,61040.90234375
4749,0.9,155000,6783.8935546875
4749,0.01,155000,66629.953125
4757,0.0,155000,37940.58984375
4757,0.5,155000,19913.4765625
4757,0.1,155000,35257.49609375
4757,0.9,155000,3922.63720703125
4757,0.01,155000,37730.39453125
4763,0.0,155000,58298.85546875
4763,0.5,155000,29823.82421875
4763,0.1,155000,52324.2578125
4763,0.9,155000,5815.380859375
4763,0.01,155000,57753.26953125
4765,0.0,155000,80078.1640625
4765,0.5,155000,41093.38671875
4765,0.1,155000,73188.0625
4765,0.9,155000,8131.46875
4765,0.01,155000,79237.7890625
4769,0.0,155000,36569.48828125
4769,0.5,155000,20554.939453125
4769,0.1,155000,33181.3515625
4769,0.9,155000,3691.839111328125
4769,0.01,155000,36177.25
4771,0.0,155000,64518.3671875
4771,0.5,155000,33801.0
4771,0.1,155000,58157.9453125
4771,0.9,155000,6462.818359375
4771,0.01,155000,64049.05859375
4777,0.0,155000,82418.734375
4777,0.5,155000,41134.84765625
4777,0.1,155000,75543.015625
4777,0.9,155000,8397.1689453125
4777,0.01,155000,81916.3046875
4781,0.0,155000,42080.390625
4781,0.5,155000,22795.51171875
4781,0.1,155000,38296.53515625
4781,0.9,155000,4253.2353515625
4781,0.01,155000,41741.5859375
4791,0.0,155000,68144.9765625
4791,0.5,155000,34925.59765625
4791,0.1,155000,61535.41796875
4791,0.9,155000,6836.12255859375
4791,0.01,155000,67402.8359375
4803,0.0,155000,64870.94921875
4803,0.5,155000,32941.6015625
4803,0.1,155000,59036.6484375
4803,0.9,155000,6557.078125
4803,0.01,155000,64311.88671875
4811,0.0,155000,82974.46875
4811,0.5,155000,46105.97265625
4811,0.1,155000,78277.609375
4811,0.9,155000,8691.5771484375
4811,0.01,155000,82649.2578125
4819,0.0,155000,50538.0625
4819,0.5,155000,26907.302734375
4819,0.1,155000,46275.84765625
4819,0.9,155000,5141.9775390625
4819,0.01,155000,50375.9453125
4821,0.0,155000,70761.7734375
4821,0.5,155000,36055.5546875
4821,0.1,155000,64059.48046875
4821,0.9,155000,7112.76123046875
4821,0.01,155000,70100.984375
4827,0.0,155000,74704.4765625
4827,0.5,155000,37617.64453125
4827,0.1,155000,67657.453125
4827,0.9,155000,7519.4658203125
4827,0.01,155000,74095.84375
4829,0.0,155000,40744.35546875
4829,0.5,155000,20505.783203125
4829,0.1,155000,37575.88671875
4829,0.9,155000,4177.77880859375
4829,0.01,155000,40455.9921875
4835,0.0,155000,76364.8046875
4835,0.5,155000,40671.94921875
4835,0.1,155000,72155.2890625
4835,0.9,155000,8017.72119140625
4835,0.01,155000,76053.6015625
4837,0.0,155000,44536.35546875
4837,0.5,155000,21695.80859375
4837,0.1,155000,40608.86328125
4837,0.9,155000,4514.166015625
4837,0.01,155000,44151.328125
4839,0.0,155000,91182.2890625
4839,0.5,155000,45845.890625
4839,0.1,155000,82231.7734375
4839,0.9,155000,9143.5556640625
4839,0.01,155000,90349.1640625
4841,0.0,155000,39667.3984375
4841,0.5,155000,19709.37109375
4841,0.1,155000,35981.65625
4841,0.9,155000,3999.173583984375
4841,0.01,155000,39472.9375
4843,0.0,155000,65879.0234375
4843,0.5,155000,33999.015625
4843,0.1,155000,60569.8359375
4843,0.9,155000,6723.95751953125
4843,0.01,155000,65552.9296875
4847,0.0,155000,54420.703125
4847,0.5,155000,26428.1875
4847,0.1,155000,48690.62109375
4847,0.9,155000,5414.8603515625
4847,0.01,155000,54119.15625
4849,0.0,155000,56937.9140625
4849,0.5,155000,30049.1015625
4849,0.1,155000,52145.9453125
4849,0.9,155000,5800.072265625
4849,0.01,155000,56511.59375
4853,0.0,155000,39841.453125
4853,0.5,155000,20293.078125
4853,0.1,155000,36111.109375
4853,0.9,155000,4007.834716796875
4853,0.01,155000,39551.13671875
4855,0.0,155000,78447.7734375
4855,0.5,155000,42704.93359375
4855,0.1,155000,72133.53125
4855,0.9,155000,8001.49365234375
4855,0.01,155000,77801.8203125
4857,0.0,155000,38624.4921875
4857,0.5,155000,22536.70703125
4857,0.1,155000,36710.69921875
4857,0.9,155000,4077.38671875
4857,0.01,155000,38432.7421875
4859,0.0,155000,70150.3515625
4859,0.5,155000,36869.015625
4859,0.1,155000,64079.578125
4859,0.9,155000,7123.8173828125
4859,0.01,155000,69807.25
4863,0.0,155000,61478.23828125
4863,0.5,155000,31678.744140625
4863,0.1,155000,55668.03515625
4863,0.9,155000,6193.0205078125
4863,0.01,155000,60930.30859375
4867,0.0,155000,51737.56640625
4867,0.5,155000,23976.5625
4867,0.1,155000,44929.34765625
4867,0.9,155000,4991.99853515625
4867,0.01,155000,51354.54296875
4873,0.0,155000,37993.71875
4873,0.5,155000,19283.90234375
4873,0.1,155000,34758.67578125
4873,0.9,155000,3859.65087890625
4873,0.01,155000,37672.69921875
4881,0.0,155000,60284.22265625
4881,0.5,155000,31888.40234375
4881,0.1,155000,55534.71875
4881,0.9,155000,6157.7353515625
4881,0.01,155000,59900.88671875
4883,0.0,155000,78196.265625
4883,0.5,155000,40756.88671875
4883,0.1,155000,71989.859375
4883,0.9,155000,7997.3125
4883,0.01,155000,77782.78125
4885,0.0,155000,93366.2265625
4885,0.5,155000,46856.30078125
4885,0.1,155000,84263.359375
4885,0.9,155000,9376.75390625
4885,0.01,155000,92469.015625
4891,0.0,155000,57922.74609375
4891,0.5,155000,28999.61328125
4891,0.1,155000,53632.69921875
4891,0.9,155000,5948.41552734375
4891,0.01,155000,57835.87109375
4897,0.0,155000,38715.72265625
4897,0.5,155000,18997.40234375
4897,0.1,155000,34776.9453125
4897,0.9,155000,3865.880615234375
4897,0.01,155000,38346.890625
4907,0.0,155000,63993.5703125
4907,0.5,155000,32250.662109375
4907,0.1,155000,57217.51171875
4907,0.9,155000,6365.00439453125
4907,0.01,155000,63275.1015625
4911,0.0,155000,68008.6796875
4911,0.5,155000,35523.24609375
4911,0.1,155000,62162.36328125
4911,0.9,155000,6909.677734375
4911,0.01,155000,67440.8515625
4915,0.0,155000,86953.1015625
4915,0.5,155000,46248.0390625
4915,0.1,155000,81119.328125
4915,0.9,155000,9008.9697265625
4915,0.01,155000,86359.7890625
4927,0.0,155000,67414.5625
4927,0.5,155000,33203.578125
4927,0.1,155000,61059.69921875
4927,0.9,155000,6780.63720703125
4927,0.01,155000,67022.1015625
4939,0.0,155000,70391.9375
4939,0.5,155000,34215.0
4939,0.1,155000,63500.88671875
4939,0.9,155000,7052.853515625
4939,0.01,155000,69710.390625
4955,0.0,155000,80246.09375
4955,0.5,155000,43604.671875
4955,0.1,155000,75117.7421875
4955,0.9,155000,8339.5166015625
4955,0.01,155000,79738.0234375
4963,0.0,155000,59018.8359375
4963,0.5,155000,29945.099609375
4963,0.1,155000,54363.73828125
4963,0.9,155000,6035.5283203125
4963,0.01,155000,58589.18359375
4971,0.0,155000,71701.78125
4971,0.5,155000,36097.9765625
4971,0.1,155000,64830.0078125
4971,0.9,155000,7205.52734375
4971,0.01,155000,71051.5
4979,0.0,155000,65430.421875
4979,0.5,155000,34558.0
4979,0.1,155000,60202.54296875
4979,0.9,155000,6689.18212890625
4979,0.01,155000,65043.21875
4981,0.0,155000,89341.46875
4981,0.5,155000,44557.0234375
4981,0.1,155000,80757.75
4981,0.9,155000,8975.9677734375
4981,0.01,155000,88601.0078125
4985,0.0,155000,65001.91015625
4985,0.5,155000,33625.0390625
4985,0.1,155000,60071.04296875
4985,0.9,155000,6686.47705078125
4985,0.01,155000,64474.38671875
4989,0.0,155000,56045.39453125
4989,0.5,155000,29706.658203125
4989,0.1,155000,51473.90625
4989,0.9,155000,5727.03466796875
4989,0.01,155000,55607.80859375
4997,0.0,155000,43076.54296875
4997,0.5,155000,21340.5703125
4997,0.1,155000,38367.77734375
4997,0.9,155000,4261.79052734375
4997,0.01,155000,42707.71875
5001,0.0,155000,46899.55078125
5001,0.5,155000,25856.236328125
5001,0.1,155000,43542.3359375
5001,0.9,155000,4831.99169921875
5001,0.01,155000,46594.49609375
5007,0.0,155000,75010.1328125
5007,0.5,155000,37988.9453125
5007,0.1,155000,67779.2265625
5007,0.9,155000,7544.10205078125
5007,0.01,155000,74340.1953125
5017,0.0,155000,61172.140625
5017,0.5,155000,30048.130859375
5017,0.1,155000,54477.62890625
5017,0.9,155000,6060.0185546875
5017,0.01,155000,60490.2109375
5027,0.0,155000,62630.15625
5027,0.5,155000,31791.763671875
5027,0.1,155000,56662.5
5027,0.9,155000,6306.9560546875
5027,0.01,155000,61984.62109375
5029,0.0,155000,39557.11328125
5029,0.5,155000,19736.78515625
5029,0.1,155000,35710.0078125
5029,0.9,155000,3966.691162109375
5029,0.01,155000,39182.31640625
5033,0.0,155000,51786.82421875
5033,0.5,155000,25978.9375
5033,0.1,155000,46703.2890625
5033,0.9,155000,5181.8828125
5033,0.01,155000,51293.84765625
5045,0.0,155000,67722.5859375
5045,0.5,155000,35130.6484375
5045,0.1,155000,62095.234375
5045,0.9,155000,6908.05078125
5045,0.01,155000,67120.625
5053,0.0,155000,37062.74609375
5053,0.5,155000,18610.357421875
5053,0.1,155000,33352.1171875
5053,0.9,155000,3701.92626953125
5053,0.01,155000,36944.72265625
5057,0.0,155000,57165.44921875
5057,0.5,155000,28548.119140625
5057,0.1,155000,52251.9140625
5057,0.9,155000,5805.2119140625
5057,0.01,155000,56678.6796875
5063,0.0,155000,54280.140625
5063,0.5,155000,26399.609375
5063,0.1,155000,48700.77734375
5063,0.9,155000,5403.55908203125
5063,0.01,155000,54058.59765625
5065,0.0,155000,75667.390625
5065,0.5,155000,37609.51953125
5065,0.1,155000,68704.546875
5065,0.9,155000,7638.66748046875
5065,0.01,155000,75103.75
5069,0.0,155000,73247.3359375
5069,0.5,155000,37560.6171875
5069,0.1,155000,66010.0546875
5069,0.9,155000,7331.46240234375
5069,0.01,155000,72673.3515625
5071,0.0,155000,61710.4296875
5071,0.5,155000,31077.146484375
5071,0.1,155000,56200.4921875
5071,0.9,155000,6249.0380859375
5071,0.01,155000,61248.2421875
5079,0.0,155000,75803.5234375
5079,0.5,155000,38657.71484375
5079,0.1,155000,68674.34375
5079,0.9,155000,7630.48583984375
5079,0.01,155000,75069.34375
5089,0.0,155000,38732.6640625
5089,0.5,155000,20397.5859375
5089,0.1,155000,36290.203125
5089,0.9,155000,4027.655029296875
5089,0.01,155000,38509.12890625
5091,0.0,155000,78724.84375
5091,0.5,155000,39931.5625
5091,0.1,155000,70887.8984375
5091,0.9,155000,7869.54833984375
5091,0.01,155000,77855.4765625
5093,0.0,155000,42652.52734375
5093,0.5,155000,20386.048828125
5093,0.1,155000,38195.046875
5093,0.9,155000,4240.3642578125
5093,0.01,155000,42218.55859375
5095,0.0,155000,87135.8359375
5095,0.5,155000,45441.8828125
5095,0.1,155000,78429.234375
5095,0.9,155000,8708.0712890625
5095,0.01,155000,86266.625
5097,0.0,155000,60195.13671875
5097,0.5,155000,31729.130859375
5097,0.1,155000,55251.22265625
5097,0.9,155000,6143.05908203125
5097,0.01,155000,59757.6171875
5105,0.0,155000,69579.59375
5105,0.5,155000,37108.45703125
5105,0.1,155000,64546.0859375
5105,0.9,155000,7187.0576171875
5105,0.01,155000,69184.4765625
5111,0.0,155000,69560.359375
5111,0.5,155000,34782.99609375
5111,0.1,155000,62390.13671875
5111,0.9,155000,6924.69921875
5111,0.01,155000,68998.375
5123,0.0,155000,56234.62109375
5123,0.5,155000,26750.078125
5123,0.1,155000,49795.22265625
5123,0.9,155000,5529.72900390625
5123,0.01,155000,55913.86328125
5127,0.0,155000,84023.125
5127,0.5,155000,42510.58203125
5127,0.1,155000,76131.4765625
5127,0.9,155000,8459.8076171875
5127,0.01,155000,83307.6953125
5129,0.0,155000,41144.90625
5129,0.5,155000,20274.90234375
5129,0.1,155000,36929.71484375
5129,0.9,155000,4104.53076171875
5129,0.01,155000,40658.44921875
5131,0.0,155000,57999.08203125
5131,0.5,155000,29070.927734375
5131,0.1,155000,53211.08984375
5131,0.9,155000,5914.52294921875
5131,0.01,155000,57623.09765625
5137,0.0,155000,38796.0859375
5137,0.5,155000,20287.728515625
5137,0.1,155000,35297.15234375
5137,0.9,155000,3926.56494140625
5137,0.01,155000,38451.0
5141,0.0,155000,69428.8828125
5141,0.5,155000,35332.609375
5141,0.1,155000,63205.98828125
5141,0.9,155000,7021.17138671875
5141,0.01,155000,68954.1328125
5143,0.0,155000,54973.3359375
5143,0.5,155000,27800.79296875
5143,0.1,155000,50082.08203125
5143,0.9,155000,5562.8798828125
5143,0.01,155000,54779.0078125
5149,0.0,155000,36655.13671875
5149,0.5,155000,18779.30859375
5149,0.1,155000,33170.0546875
5149,0.9,155000,3686.6044921875
5149,0.01,155000,36332.8828125
5155,0.0,155000,85323.328125
5155,0.5,155000,45591.203125
5155,0.1,155000,79789.9453125
5155,0.9,155000,8854.31640625
5155,0.01,155000,84778.5625
5161,0.0,155000,54064.9765625
5161,0.5,155000,28894.00390625
5161,0.1,155000,50048.6171875
5161,0.9,155000,5546.17333984375
5161,0.01,155000,53701.69921875
5163,0.0,155000,85687.5390625
5163,0.5,155000,42705.5703125
5163,0.1,155000,77004.578125
5163,0.9,155000,8550.3115234375
5163,0.01,155000,84834.609375
5165,0.0,155000,75481.703125
5165,0.5,155000,38059.296875
5165,0.1,155000,68941.6796875
5165,0.9,155000,7674.25341796875
5165,0.01,155000,74786.625
5169,0.0,155000,59280.84375
5169,0.5,155000,31477.31640625
5169,0.1,155000,54675.7109375
5169,0.9,155000,6081.88671875
5169,0.01,155000,58960.67578125
5173,0.0,155000,38818.6484375
5173,0.5,155000,21791.94140625
5173,0.1,155000,36410.6875
5173,0.9,155000,4037.83642578125
5173,0.01,155000,38603.421875
5177,0.0,155000,41267.21484375
5177,0.5,155000,20632.75390625
5177,0.1,155000,37409.921875
5177,0.9,155000,4156.04931640625
5177,0.01,155000,40965.6171875
5183,0.0,155000,58259.1484375
5183,0.5,155000,28010.275390625
5183,0.1,155000,51947.6796875
5183,0.9,155000,5772.36669921875
5183,0.01,155000,58064.21484375
5191,0.0,155000,63352.359375
5191,0.5,155000,32583.3828125
5191,0.1,155000,56989.68359375
5191,0.9,155000,6329.11865234375
5191,0.01,155000,63037.296875
5195,0.0,155000,85202.2265625
5195,0.5,155000,45232.609375
5195,0.1,155000,78117.3828125
5195,0.9,155000,8669.189453125
5195,0.01,155000,84487.328125
5199,0.0,155000,67741.7734375
5199,0.5,155000,35394.11328125
5199,0.1,155000,61967.9921875
5199,0.9,155000,6879.5615234375
5199,0.01,155000,67158.203125
5201,0.0,155000,47247.6796875
5201,0.5,155000,23939.501953125
5201,0.1,155000,42971.27734375
5201,0.9,155000,4770.630859375
5201,0.01,155000,46863.375
5207,0.0,155000,66038.9140625
5207,0.5,155000,34890.80078125
5207,0.1,155000,59730.2890625
5207,0.9,155000,6639.96044921875
5207,0.01,155000,65715.265625
5213,0.0,155000,70756.40625
5213,0.5,155000,35253.703125
5213,0.1,155000,63796.14453125
5213,0.9,155000,7084.15673828125
5213,0.01,155000,69916.765625
5219,0.0,155000,82224.2265625
5219,0.5,155000,39701.47265625
5219,0.1,155000,74611.9375
5219,0.9,155000,8284.7294921875
5219,0.01,155000,81666.8515625
5221,0.0,155000,39150.34765625
5221,0.5,155000,19756.908203125
5221,0.1,155000,35435.640625
5221,0.9,155000,3932.165771484375
5221,0.01,155000,38791.56640625
5223,0.0,155000,66427.5078125
5223,0.5,155000,34726.42578125
5223,0.1,155000,60654.9921875
5223,0.9,155000,6732.4599609375
5223,0.01,155000,65818.3828125
5241,0.0,155000,50089.7109375
5241,0.5,155000,27117.666015625
5241,0.1,155000,46393.7890625
5241,0.9,155000,5161.0712890625
5241,0.01,155000,49692.41015625
5245,0.0,155000,88917.6171875
5245,0.5,155000,45040.62109375
5245,0.1,155000,80612.609375
5245,0.9,155000,8961.9755859375
5245,0.01,155000,88016.8046875
5249,0.0,155000,55735.40625
5249,0.5,155000,28935.0390625
5249,0.1,155000,51185.953125
5249,0.9,155000,5691.544921875
5249,0.01,155000,55471.234375
5251,0.0,155000,73687.8828125
5251,0.5,155000,36788.66015625
5251,0.1,155000,66168.0
5251,0.9,155000,7352.638671875
5251,0.01,155000,73413.1796875
5255,0.0,155000,79072.703125
5255,0.5,155000,43185.65234375
5255,0.1,155000,74065.421875
5255,0.9,155000,8235.2236328125
5255,0.01,155000,78624.0546875
5257,0.0,155000,38179.97265625
5257,0.5,155000,18784.287109375
5257,0.1,155000,35386.81640625
5257,0.9,155000,3933.38330078125
5257,0.01,155000,37879.10546875
5259,0.0,155000,72690.921875
5259,0.5,155000,36957.25390625
5259,0.1,155000,66138.2109375
5259,0.9,155000,7349.44384765625
5259,0.01,155000,72160.3046875
5263,0.0,155000,58457.6328125
5263,0.5,155000,28923.970703125
5263,0.1,155000,53290.6953125
5263,0.9,155000,5909.349609375
5263,0.01,155000,58015.6015625
5267,0.0,155000,58297.7578125
5267,0.5,155000,29517.94921875
5267,0.1,155000,53052.875
5267,0.9,155000,5901.18505859375
5267,0.01,155000,58024.50390625
5269,0.0,155000,46405.140625
5269,0.5,155000,23180.509765625
5269,0.1,155000,41850.87109375
5269,0.9,155000,4647.64404296875
5269,0.01,155000,45985.5546875
5277,0.0,155000,56185.5625
5277,0.5,155000,29746.267578125
5277,0.1,155000,51686.6875
5277,0.9,155000,5743.37939453125
5277,0.01,155000,55729.67578125
5287,0.0,155000,83283.015625
5287,0.5,155000,44412.640625
5287,0.1,155000,78703.4296875
5287,0.9,155000,8760.013671875
5287,0.01,155000,82942.4453125
5293,0.0,155000,33378.54296875
5293,0.5,155000,17589.78515625
5293,0.1,155000,30588.166015625
5293,0.9,155000,3401.679931640625
5293,0.01,155000,33223.27734375
5299,0.0,155000,56331.58203125
5299,0.5,155000,28414.830078125
5299,0.1,155000,51717.61328125
5299,0.9,155000,5747.09619140625
5299,0.01,155000,55921.9921875
5305,0.0,155000,64619.34375
5305,0.5,155000,34761.6328125
5305,0.1,155000,59802.78515625
5305,0.9,155000,6641.53173828125
5305,0.01,155000,64167.23046875
5311,0.0,155000,72325.484375
5311,0.5,155000,36016.484375
5311,0.1,155000,65634.765625
5311,0.9,155000,7293.05859375
5311,0.01,155000,71948.1328125
5315,0.0,155000,78025.9765625
5315,0.5,155000,41719.546875
5315,0.1,155000,73600.921875
5315,0.9,155000,8172.27587890625
5315,0.01,155000,77589.7265625
5317,0.0,155000,63756.39453125
5317,0.5,155000,33514.17578125
5317,0.1,155000,58494.05859375
5317,0.9,155000,6505.28125
5317,0.01,155000,63317.9765625
5321,0.0,155000,82498.421875
5321,0.5,155000,43184.26953125
5321,0.1,155000,75907.4375
5321,0.9,155000,8427.4248046875
5321,0.01,155000,81976.03125
5327,0.0,155000,70285.765625
5327,0.5,155000,34892.14453125
5327,0.1,155000,63381.58203125
5327,0.9,155000,7040.89111328125
5327,0.01,155000,69700.140625
5331,0.0,155000,68940.078125
5331,0.5,155000,35059.61328125
5331,0.1,155000,62652.98828125
5331,0.9,155000,6949.9775390625
5331,0.01,155000,68347.7890625
5339,0.0,155000,60704.69140625
5339,0.5,155000,32459.8671875
5339,0.1,155000,56851.25390625
5339,0.9,155000,6325.078125
5339,0.01,155000,60514.75
5345,0.0,155000,63459.125
5345,0.5,155000,34221.51953125
5345,0.1,155000,58874.6953125
5345,0.9,155000,6547.16552734375
5345,0.01,155000,63064.61328125
5349,0.0,155000,61673.875
5349,0.5,155000,31819.376953125
5349,0.1,155000,56075.2890625
5349,0.9,155000,6234.267578125
5349,0.01,155000,61049.37890625
5353,0.0,155000,57325.43359375
5353,0.5,155000,27774.51171875
5353,0.1,155000,51901.921875
5353,0.9,155000,5761.31005859375
5353,0.01,155000,56844.859375
5357,0.0,155000,41343.03515625
5357,0.5,155000,20763.1953125
5357,0.1,155000,37850.20703125
5357,0.9,155000,4208.69287109375
5357,0.01,155000,41044.98828125
5359,0.0,155000,75013.2421875
5359,0.5,155000,37065.91015625
5359,0.1,155000,67394.734375
5359,0.9,155000,7489.76025390625
5359,0.01,155000,74173.6875
5361,0.0,155000,44006.765625
5361,0.5,155000,24797.00390625
5361,0.1,155000,41281.18359375
5361,0.9,155000,4592.4501953125
5361,0.01,155000,43768.94140625
5363,0.0,155000,66816.96875
5363,0.5,155000,33601.62890625
5363,0.1,155000,60697.23046875
5363,0.9,155000,6738.67578125
5363,0.01,155000,66426.5390625
5367,0.0,155000,71901.546875
5367,0.5,155000,36891.61328125
5367,0.1,155000,65189.30078125
5367,0.9,155000,7253.57421875
5367,0.01,155000,71228.7578125
5371,0.0,155000,65550.5
5371,0.5,155000,33222.46484375
5371,0.1,155000,60452.73828125
5371,0.9,155000,6723.89404296875
5371,0.01,155000,65185.8828125
5377,0.0,155000,37421.88671875
5377,0.5,155000,18412.41796875
5377,0.1,155000,33167.95703125
5377,0.9,155000,3682.7197265625
5377,0.01,155000,37079.953125
5383,0.0,155000,61094.734375
5383,0.5,155000,31296.806640625
5383,0.1,155000,56043.77734375
5383,0.9,155000,6221.52978515625
5383,0.01,155000,60719.01953125
5389,0.0,155000,88208.3515625
5389,0.5,155000,47322.9296875
5389,0.1,155000,81880.359375
5389,0.9,155000,9096.298828125
5389,0.01,155000,87536.421875
5401,0.0,155000,35257.24609375
5401,0.5,155000,19619.99609375
5401,0.1,155000,32890.91796875
5401,0.9,155000,3646.80078125
5401,0.01,155000,34987.90625
5403,0.0,155000,58111.68359375
5403,0.5,155000,29831.265625
5403,0.1,155000,52383.59765625
5403,0.9,155000,5811.86865234375
5403,0.01,155000,57485.6953125
5411,0.0,155000,65456.2890625
5411,0.5,155000,34142.18359375
5411,0.1,155000,59824.44921875
5411,0.9,155000,6643.8623046875
5411,0.01,155000,64973.46875
5429,0.0,155000,72381.3671875
5429,0.5,155000,36328.125
5429,0.1,155000,66154.515625
5429,0.9,155000,7352.9072265625
5429,0.01,155000,72083.9296875
5433,0.0,155000,38752.1015625
5433,0.5,155000,22649.42578125
5433,0.1,155000,36890.2265625
5433,0.9,155000,4096.31591796875
5433,0.01,155000,38567.375
5435,0.0,155000,84923.2578125
5435,0.5,155000,43105.7890625
5435,0.1,155000,78006.21875
5435,0.9,155000,8658.185546875
5435,0.01,155000,84238.421875
5447,0.0,155000,59663.71484375
5447,0.5,155000,31709.39453125
5447,0.1,155000,54957.8984375
5447,0.9,155000,6103.46044921875
5447,0.01,155000,59395.48046875
5455,0.0,155000,73251.78125
5455,0.5,155000,41109.34375
5455,0.1,155000,68492.0859375
5455,0.9,155000,7607.02001953125
5455,0.01,155000,72749.7734375
5459,0.0,155000,62771.62890625
5459,0.5,155000,31658.712890625
5459,0.1,155000,57511.8125
5459,0.9,155000,6391.43701171875
5459,0.01,155000,62620.23828125
5461,0.0,155000,33263.76953125
5461,0.5,155000,15861.96484375
5461,0.1,155000,28913.416015625
5461,0.9,155000,3209.681884765625
5461,0.01,155000,33037.87109375
5465,0.0,155000,67428.703125
5465,0.5,155000,34726.296875
5465,0.1,155000,62234.81640625
5465,0.9,155000,6927.45166015625
5465,0.01,155000,66916.7734375
5469,0.0,155000,77582.46875
5469,0.5,155000,38594.5703125
5469,0.1,155000,69722.359375
5469,0.9,155000,7751.87353515625
5469,0.01,155000,76806.703125
5473,0.0,155000,51826.16796875
5473,0.5,155000,25014.171875
5473,0.1,155000,47626.66796875
5473,0.9,155000,5291.42333984375
5473,0.01,155000,51569.1796875
5485,0.0,155000,79572.5078125
5485,0.5,155000,40105.17578125
5485,0.1,155000,72465.296875
5485,0.9,155000,8058.388671875
5485,0.01,155000,78830.484375
5489,0.0,155000,41566.59375
5489,0.5,155000,21702.9921875
5489,0.1,155000,38003.75390625
5489,0.9,155000,4217.83544921875
5489,0.01,155000,41249.1875
5493,0.0,155000,55983.37109375
5493,0.5,155000,29955.59375
5493,0.1,155000,51810.83984375
5493,0.9,155000,5756.07666015625
5493,0.01,155000,55612.48046875
5497,0.0,155000,41066.2734375
5497,0.5,155000,21117.599609375
5497,0.1,155000,37292.7890625
5497,0.9,155000,4145.34765625
5497,0.01,155000,40701.3828125
5509,0.0,155000,40169.59765625
5509,0.5,155000,21807.87890625
5509,0.1,155000,37230.22265625
5509,0.9,155000,4136.90576171875
5509,0.01,155000,39874.421875
5513,0.0,155000,61065.01171875
5513,0.5,155000,30580.513671875
5513,0.1,155000,54186.96875
5513,0.9,155000,6022.10498046875
5513,0.01,155000,60313.64453125
5515,0.0,155000,86218.0234375
5515,0.5,155000,45495.04296875
5515,0.1,155000,80212.296875
5515,0.9,155000,8906.046875
5515,0.01,155000,85606.7265625
5533,0.0,155000,52490.83984375
5533,0.5,155000,24383.845703125
5533,0.1,155000,44002.71484375
5533,0.9,155000,4889.0
5533,0.01,155000,51656.32421875
5539,0.0,155000,63550.6015625
5539,0.5,155000,30500.521484375
5539,0.1,155000,57617.21875
5539,0.9,155000,6408.7919921875
5539,0.01,155000,63295.54296875
5541,0.0,155000,76477.265625
5541,0.5,155000,38123.80859375
5541,0.1,155000,68879.78125
5541,0.9,155000,7648.8349609375
5541,0.01,155000,75821.0625
5543,0.0,155000,56680.65625
5543,0.5,155000,27446.10546875
5543,0.1,155000,52141.6953125
5543,0.9,155000,5796.91455078125
5543,0.01,155000,56344.0703125
5545,0.0,155000,77663.609375
5545,0.5,155000,39847.05078125
5545,0.1,155000,69847.5546875
5545,0.9,155000,7758.28369140625
5545,0.01,155000,76961.8515625
5549,0.0,155000,38770.51953125
5549,0.5,155000,20382.447265625
5549,0.1,155000,35433.35546875
5549,0.9,155000,3934.892333984375
5549,0.01,155000,38458.09375
5561,0.0,155000,39085.19140625
5561,0.5,155000,19405.935546875
5561,0.1,155000,35111.16796875
5561,0.9,155000,3902.79736328125
5561,0.01,155000,38829.625
5567,0.0,155000,64401.98828125
5567,0.5,155000,32147.80859375
5567,0.1,155000,58894.52734375
5567,0.9,155000,6551.412109375
5567,0.01,155000,63955.6484375
5579,0.0,155000,81440.2734375
5579,0.5,155000,39544.359375
5579,0.1,155000,71916.0859375
5579,0.9,155000,7995.08935546875
5579,0.01,155000,80550.2578125
5583,0.0,155000,69512.6328125
5583,0.5,155000,35198.5625
5583,0.1,155000,62916.40625
5583,0.9,155000,6989.3017578125
5583,0.01,155000,68899.828125
5585,0.0,155000,71772.921875
5585,0.5,155000,36945.02734375
5585,0.1,155000,65853.03125
5585,0.9,155000,7330.85546875
5585,0.01,155000,71061.4609375
5587,0.0,155000,52098.68359375
5587,0.5,155000,26500.6640625
5587,0.1,155000,48394.203125
5587,0.9,155000,5384.76904296875
5587,0.01,155000,51890.67578125
5597,0.0,155000,65689.234375
5597,0.5,155000,32287.9453125
5597,0.1,155000,60394.58203125
5597,0.9,155000,6707.291015625
5597,0.01,155000,65255.82421875
5599,0.0,155000,71792.1328125
5599,0.5,155000,36412.69140625
5599,0.1,155000,65332.71875
5599,0.9,155000,7266.48193359375
5599,0.01,155000,71279.2265625
5601,0.0,155000,60334.85546875
5601,0.5,155000,31930.203125
5601,0.1,155000,55285.4765625
5601,0.9,155000,6144.28955078125
5601,0.01,155000,59812.21484375
5603,0.0,155000,64744.56640625
5603,0.5,155000,31393.833984375
5603,0.1,155000,58481.15234375
5603,0.9,155000,6494.8017578125
5603,0.01,155000,64289.984375
5609,0.0,155000,37425.0859375
5609,0.5,155000,20173.09375
5609,0.1,155000,34221.5234375
5609,0.9,155000,3798.1025390625
5609,0.01,155000,37243.859375
5611,0.0,155000,46099.08984375
5611,0.5,155000,24058.482421875
5611,0.1,155000,42324.37109375
5611,0.9,155000,4715.05810546875
5611,0.01,155000,45884.04296875
5613,0.0,155000,70886.421875
5613,0.5,155000,35506.02734375
5613,0.1,155000,64027.58984375
5613,0.9,155000,7108.3818359375
5613,0.01,155000,70194.09375
5615,0.0,155000,75161.2421875
5615,0.5,155000,40309.5234375
5615,0.1,155000,71266.28125
5615,0.9,155000,7918.220703125
5615,0.01,155000,74770.0390625
5617,0.0,155000,63654.015625
5617,0.5,155000,32566.24609375
5617,0.1,155000,57825.03125
5617,0.9,155000,6428.80517578125
5617,0.01,155000,63075.00390625
5619,0.0,155000,60062.76171875
5619,0.5,155000,30322.234375
5619,0.1,155000,54589.58203125
5619,0.9,155000,6050.8623046875
5619,0.01,155000,59476.2890625
5627,0.0,155000,81111.2734375
5627,0.5,155000,38192.33984375
5627,0.1,155000,73214.2578125
5627,0.9,155000,8135.44091796875
5627,0.01,155000,80722.3828125
5629,0.0,155000,65536.1171875
5629,0.5,155000,33761.375
5629,0.1,155000,58527.54296875
5629,0.9,155000,6488.00830078125
5629,0.01,155000,64911.2578125
5631,0.0,155000,70770.5234375
5631,0.5,155000,36861.41796875
5631,0.1,155000,64511.77734375
5631,0.9,155000,7170.2333984375
5631,0.01,155000,70133.03125
5633,0.0,155000,36338.37890625
5633,0.5,155000,16780.009765625
5633,0.1,155000,31276.2421875
5633,0.9,155000,3477.770263671875
5633,0.01,155000,36074.39453125
5637,0.0,155000,56000.98828125
5637,0.5,155000,29526.02734375
5637,0.1,155000,51460.72265625
5637,0.9,155000,5716.0732421875
5637,0.01,155000,55577.72265625
5645,0.0,155000,81951.4375
5645,0.5,155000,42064.2421875
5645,0.1,155000,74409.9609375
5645,0.9,155000,8268.0009765625
5645,0.01,155000,81427.75
5663,0.0,155000,74750.171875
5663,0.5,155000,38085.12890625
5663,0.1,155000,67667.3359375
5663,0.9,155000,7521.48876953125
5663,0.01,155000,74016.4921875
5667,0.0,155000,85845.703125
5667,0.5,155000,43052.41015625
5667,0.1,155000,77653.03125
5667,0.9,155000,8632.416015625
5667,0.01,155000,85068.015625
5671,0.0,155000,67544.09375
5671,0.5,155000,32935.95703125
5671,0.1,155000,59613.1796875
5671,0.9,155000,6619.0927734375
5671,0.01,155000,66669.3515625
5677,0.0,155000,42770.20703125
5677,0.5,155000,22915.484375
5677,0.1,155000,40316.16796875
5677,0.9,155000,4483.5498046875
5677,0.01,155000,42550.5078125
5699,0.0,155000,67200.9296875
5699,0.5,155000,30329.404296875
5699,0.1,155000,60465.44921875
5699,0.9,155000,6721.64892578125
5699,0.01,155000,66910.2734375
5703,0.0,155000,85093.484375
5703,0.5,155000,42946.796875
5703,0.1,155000,76667.5
5703,0.9,155000,8529.3486328125
5703,0.01,155000,84167.125
5707,0.0,155000,56927.3984375
5707,0.5,155000,30121.72265625
5707,0.1,155000,52581.328125
5707,0.9,155000,5847.9091796875
5707,0.01,155000,56698.2890625
5713,0.0,155000,56710.10546875
5713,0.5,155000,29050.83984375
5713,0.1,155000,51857.796875
5713,0.9,155000,5747.064453125
5713,0.01,155000,56241.171875
5721,0.0,155000,38742.5078125
5721,0.5,155000,22580.626953125
5721,0.1,155000,36817.7890625
5721,0.9,155000,4084.2646484375
5721,0.01,155000,38570.0703125
5723,0.0,155000,64474.30078125
5723,0.5,155000,35272.0
5723,0.1,155000,59121.26171875
5723,0.9,155000,6567.669921875
5723,0.01,155000,64134.48828125
5729,0.0,155000,66831.9453125
5729,0.5,155000,34182.94140625
5729,0.1,155000,60821.19921875
5729,0.9,155000,6774.080078125
5729,0.01,155000,66145.5078125
5731,0.0,155000,62218.86328125
5731,0.5,155000,31947.65625
5731,0.1,155000,56447.31640625
5731,0.9,155000,6269.7685546875
5731,0.01,155000,61645.8359375
5739,0.0,155000,96482.34375
5739,0.5,155000,48436.40234375
5739,0.1,155000,87009.1953125
5739,0.9,155000,9658.728515625
5739,0.01,155000,95585.375
5747,0.0,155000,58044.96875
5747,0.5,155000,28907.544921875
5747,0.1,155000,52883.28125
5747,0.9,155000,5884.26708984375
5747,0.01,155000,57584.203125
5753,0.0,155000,39012.5
5753,0.5,155000,20516.6171875
5753,0.1,155000,35981.9296875
5753,0.9,155000,3992.65087890625
5753,0.01,155000,38702.078125
5755,0.0,155000,83832.96875
5755,0.5,155000,45004.375
5755,0.1,155000,78594.921875
5755,0.9,155000,8729.8515625
5755,0.01,155000,83389.1171875
5759,0.0,155000,63524.1171875
5759,0.5,155000,30639.75390625
5759,0.1,155000,58386.8984375
5759,0.9,155000,6490.19921875
5759,0.01,155000,63059.234375
5761,0.0,155000,38828.91796875
5761,0.5,155000,21057.83203125
5761,0.1,155000,36089.0859375
5761,0.9,155000,4006.78662109375
5761,0.01,155000,38601.26953125
5765,0.0,155000,58797.66015625
5765,0.5,155000,28568.119140625
5765,0.1,155000,52339.93359375
5765,0.9,155000,5819.330078125
5765,0.01,155000,58128.203125
5767,0.0,155000,59131.953125
5767,0.5,155000,29471.0859375
5767,0.1,155000,54723.890625
5767,0.9,155000,6079.96142578125
5767,0.01,155000,58941.93359375
5771,0.0,155000,61618.1171875
5771,0.5,155000,32383.181640625
5771,0.1,155000,56549.44921875
5771,0.9,155000,6286.7177734375
5771,0.01,155000,61232.8359375
5773,0.0,155000,38555.125
5773,0.5,155000,18581.869140625
5773,0.1,155000,34048.62890625
5773,0.9,155000,3782.89404296875
5773,0.01,155000,38281.59765625
5777,0.0,155000,57271.296875
5777,0.5,155000,28061.484375
5777,0.1,155000,51452.84765625
5777,0.9,155000,5716.0859375
5777,0.01,155000,56803.80078125
5789,0.0,155000,41613.6875
5789,0.5,155000,21453.5546875
5789,0.1,155000,38154.11328125
5789,0.9,155000,4243.5185546875
5789,0.01,155000,41250.90234375
5793,0.0,155000,38879.70703125
5793,0.5,155000,22590.482421875
5793,0.1,155000,36910.9296875
5793,0.9,155000,4097.71337890625
5793,0.01,155000,38688.09765625
5799,0.0,155000,68443.9609375
5799,0.5,155000,35112.2890625
5799,0.1,155000,61899.64453125
5799,0.9,155000,6885.9482421875
5799,0.01,155000,67697.984375
5803,0.0,155000,58686.4375
5803,0.5,155000,30080.052734375
5803,0.1,155000,53539.9765625
5803,0.9,155000,5941.6337890625
5803,0.01,155000,58189.1484375
5809,0.0,155000,53338.6640625
5809,0.5,155000,26338.19140625
5809,0.1,155000,47975.76953125
5809,0.9,155000,5330.740234375
5809,0.01,155000,53041.328125
5815,0.0,155000,85849.7109375
5815,0.5,155000,42528.234375
5815,0.1,155000,78370.46875
5815,0.9,155000,8695.3759765625
5815,0.01,155000,85180.3203125
5833,0.0,155000,32385.615234375
5833,0.5,155000,16287.185546875
5833,0.1,155000,28731.673828125
5833,0.9,155000,3189.656005859375
5833,0.01,155000,31995.7265625
5837,0.0,155000,72934.1171875
5837,0.5,155000,38151.26171875
5837,0.1,155000,66790.2109375
5837,0.9,155000,7416.1787109375
5837,0.01,155000,72540.2109375
5847,0.0,155000,96927.6796875
5847,0.5,155000,48266.16796875
5847,0.1,155000,87049.0625
5847,0.9,155000,9680.16015625
5847,0.01,155000,95962.5234375
5853,0.0,155000,55869.88671875
5853,0.5,155000,29277.53125
5853,0.1,155000,51047.94921875
5853,0.9,155000,5669.46240234375
5853,0.01,155000,55360.3046875
5855,0.0,155000,74547.2734375
5855,0.5,155000,41477.84765625
5855,0.1,155000,70002.25
5855,0.9,155000,7774.02685546875
5855,0.01,155000,74141.46875
5873,0.0,155000,51753.0
5873,0.5,155000,26019.2890625
5873,0.1,155000,46659.078125
5873,0.9,155000,5179.73486328125
5873,0.01,155000,51255.2578125
5891,0.0,155000,71486.3671875
5891,0.5,155000,37285.73828125
5891,0.1,155000,65554.34375
5891,0.9,155000,7280.3046875
5891,0.01,155000,71198.3203125
5893,0.0,155000,39156.828125
5893,0.5,155000,19336.7265625
5893,0.1,155000,35497.23046875
5893,0.9,155000,3941.935302734375
5893,0.01,155000,38880.75
5899,0.0,155000,84858.703125
5899,0.5,155000,46355.5
5899,0.1,155000,79144.921875
5899,0.9,155000,8795.296875
5899,0.01,155000,84350.15625
5905,0.0,155000,71912.5390625
5905,0.5,155000,37054.62109375
5905,0.1,155000,65668.640625
5905,0.9,155000,7300.67919921875
5905,0.01,155000,71173.8828125
5909,0.0,155000,41835.19140625
5909,0.5,155000,20105.9453125
5909,0.1,155000,38018.92578125
5909,0.9,155000,4227.51025390625
5909,0.01,155000,41444.8671875
5911,0.0,155000,78455.46875
5911,0.5,155000,38817.1171875
5911,0.1,155000,70144.5703125
5911,0.9,155000,7791.3759765625
5911,0.01,155000,77525.4765625
5917,0.0,155000,65290.0859375
5917,0.5,155000,32417.6796875
5917,0.1,155000,59372.93359375
5917,0.9,155000,6597.55712890625
5917,0.01,155000,65127.5390625
5919,0.0,155000,64344.8828125
5919,0.5,155000,33747.4375
5919,0.1,155000,59018.63671875
5919,0.9,155000,6556.1484375
5919,0.01,155000,63838.8515625
5921,0.0,155000,36170.6640625
5921,0.5,155000,19193.9921875
5921,0.1,155000,33510.32421875
5921,0.9,155000,3720.1240234375
5921,0.01,155000,35992.63671875
5933,0.0,155000,85701.3828125
5933,0.5,155000,41241.453125
5933,0.1,155000,77478.953125
5933,0.9,155000,8600.72265625
5933,0.01,155000,85374.34375
5935,0.0,155000,67785.6171875
5935,0.5,155000,35795.9609375
5935,0.1,155000,64883.48046875
5935,0.9,155000,7202.21240234375
5935,0.01,155000,67502.6328125
5937,0.0,155000,43616.11328125
5937,0.5,155000,24672.318359375
5937,0.1,155000,41015.6484375
5937,0.9,155000,4563.478515625
5937,0.01,155000,43376.16015625
5941,0.0,155000,66012.421875
5941,0.5,155000,32087.27734375
5941,0.1,155000,58956.55859375
5941,0.9,155000,6544.38037109375
5941,0.01,155000,65352.61328125
5947,0.0,155000,63900.359375
5947,0.5,155000,31967.775390625
5947,0.1,155000,58225.671875
5947,0.9,155000,6475.625
5947,0.01,155000,63607.9765625
5951,0.0,155000,50440.8359375
5951,0.5,155000,25983.79296875
5951,0.1,155000,46177.39453125
5951,0.9,155000,5132.59716796875
5951,0.01,155000,49926.4140625
5959,0.0,155000,60797.02734375
5959,0.5,155000,30120.763671875
5959,0.1,155000,54911.66015625
5959,0.9,155000,6099.5458984375
5959,0.01,155000,60551.83984375
5961,0.0,155000,60497.3359375
5961,0.5,155000,31773.46484375
5961,0.1,155000,55410.6328125
5961,0.9,155000,6155.0048828125
5961,0.01,155000,59990.15234375
5963,0.0,155000,70145.0625
5963,0.5,155000,33323.67578125
5963,0.1,155000,62210.98828125
5963,0.9,155000,6914.068359375
5963,0.01,155000,69989.4765625
5965,0.0,155000,94014.3046875
5965,0.5,155000,46548.171875
5965,0.1,155000,84815.4140625
5965,0.9,155000,9422.9228515625
5965,0.01,155000,93093.984375
5969,0.0,155000,39780.8984375
5969,0.5,155000,20694.03515625
5969,0.1,155000,36588.296875
5969,0.9,155000,4065.136962890625
5969,0.01,155000,39543.94140625
5971,0.0,155000,59080.8125
5971,0.5,155000,29623.25390625
5971,0.1,155000,53826.41015625
5971,0.9,155000,5980.1591796875
5971,0.01,155000,58704.421875
5977,0.0,155000,34052.33984375
5977,0.5,155000,18540.060546875
5977,0.1,155000,31023.45703125
5977,0.9,155000,3450.692138671875
5977,0.01,155000,33724.94921875
5979,0.0,155000,74691.0
5979,0.5,155000,37347.11328125
5979,0.1,155000,67387.515625
5979,0.9,155000,7485.11962890625
5979,0.01,155000,73988.9765625
5983,0.0,155000,61773.87890625
5983,0.5,155000,28411.287109375
5983,0.1,155000,52414.9296875
5983,0.9,155000,5825.09228515625
5983,0.01,155000,60413.91796875
5989,0.0,155000,77368.5625
5989,0.5,155000,38431.1875
5989,0.1,155000,69525.6484375
5989,0.9,155000,7730.13037109375
5989,0.01,155000,76788.890625
5991,0.0,155000,96874.46875
5991,0.5,155000,48188.71484375
5991,0.1,155000,87131.859375
5991,0.9,155000,9679.6064453125
5991,0.01,155000,95917.5
5993,0.0,155000,60812.8046875
5993,0.5,155000,31425.04296875
5993,0.1,155000,55241.1171875
5993,0.9,155000,6136.43212890625
5993,0.01,155000,60276.71875
5997,0.0,155000,61692.546875
5997,0.5,155000,31880.025390625
5997,0.1,155000,56249.4609375
5997,0.9,155000,6251.1796875
5997,0.01,155000,61095.13671875
5999,0.0,155000,81050.59375
5999,0.5,155000,41521.140625
5999,0.1,155000,73748.8203125
5999,0.9,155000,8190.37060546875
5999,0.01,155000,80381.3828125
6001,0.0,155000,82784.3828125
6001,0.5,155000,40429.53125
6001,0.1,155000,74253.9296875
6001,0.9,155000,8234.619140625
6001,0.01,155000,81689.5546875
6005,0.0,155000,66785.421875
6005,0.5,155000,34149.6484375
6005,0.1,155000,60106.96484375
6005,0.9,155000,6681.7314453125
6005,0.01,155000,65882.421875
6009,0.0,155000,52288.2578125
6009,0.5,155000,28441.76953125
6009,0.1,155000,48487.1328125
6009,0.9,155000,5394.76220703125
6009,0.01,155000,52034.89453125
6013,0.0,155000,39651.17578125
6013,0.5,155000,19737.037109375
6013,0.1,155000,36500.5390625
6013,0.9,155000,4058.013671875
6013,0.01,155000,39330.40234375
6017,0.0,155000,42740.6015625
6017,0.5,155000,21290.15625
6017,0.1,155000,38458.84375
6017,0.9,155000,4273.65625
6017,0.01,155000,42289.93359375
6019,0.0,155000,58785.6953125
6019,0.5,155000,27340.732421875
6019,0.1,155000,54202.4296875
6019,0.9,155000,6022.376953125
6019,0.01,155000,58317.28515625
6023,0.0,155000,69587.75
6023,0.5,155000,35136.33203125
6023,0.1,155000,62950.140625
6023,0.9,155000,6986.77294921875
6023,0.01,155000,69050.421875
6031,0.0,155000,61844.4765625
6031,0.5,155000,31059.66015625
6031,0.1,155000,56099.09375
6031,0.9,155000,6231.53271484375
6031,0.01,155000,61709.03125
6033,0.0,155000,60132.83203125
6033,0.5,155000,31611.1328125
6033,0.1,155000,55178.83984375
6033,0.9,155000,6123.568359375
6033,0.01,155000,59694.65625
6041,0.0,155000,51731.9140625
6041,0.5,155000,25982.37890625
6041,0.1,155000,46710.28515625
6041,0.9,155000,5185.90771484375
6041,0.01,155000,51252.65625
6049,0.0,155000,42304.15234375
6049,0.5,155000,21242.041015625
6049,0.1,155000,38158.3359375
6049,0.9,155000,4244.42822265625
6049,0.01,155000,41937.5703125
6051,0.0,155000,56482.96484375
6051,0.5,155000,28443.685546875
6051,0.1,155000,50416.703125
6051,0.9,155000,5594.91064453125
6051,0.01,155000,55847.3203125
6059,0.0,155000,61218.48828125
6059,0.5,155000,29636.765625
6059,0.1,155000,53660.20703125
6059,0.9,155000,5958.99755859375
6059,0.01,155000,60886.86328125
6065,0.0,155000,74077.1796875
6065,0.5,155000,36913.22265625
6065,0.1,155000,67142.3984375
6065,0.9,155000,7467.51806640625
6065,0.01,155000,73421.140625
6071,0.0,155000,59093.24609375
6071,0.5,155000,29407.814453125
6071,0.1,155000,55565.4609375
6071,0.9,155000,6172.125
6071,0.01,155000,58773.734375
6077,0.0,155000,38932.4921875
6077,0.5,155000,18976.060546875
6077,0.1,155000,35163.234375
6077,0.9,155000,3907.585205078125
6077,0.01,155000,38651.71484375
6081,0.0,155000,38754.2421875
6081,0.5,155000,22592.33984375
6081,0.1,155000,36807.90625
6081,0.9,155000,4094.76318359375
6081,0.01,155000,38561.47265625
6085,0.0,155000,80604.4765625
6085,0.5,155000,40420.859375
6085,0.1,155000,73003.03125
6085,0.9,155000,8122.09375
6085,0.01,155000,79860.8125
6087,0.0,155000,69778.5390625
6087,0.5,155000,36065.7265625
6087,0.1,155000,63511.2265625
6087,0.9,155000,7069.123046875
6087,0.01,155000,69151.65625
6103,0.0,155000,84699.25
6103,0.5,155000,39856.86328125
6103,0.1,155000,75921.921875
6103,0.9,155000,8436.130859375
6103,0.01,155000,84265.6875
6107,0.0,155000,59153.0703125
6107,0.5,155000,29118.96875
6107,0.1,155000,53487.0078125
6107,0.9,155000,5944.306640625
6107,0.01,155000,58580.24609375
6109,0.0,155000,74902.5
6109,0.5,155000,40490.0390625
6109,0.1,155000,69038.9296875
6109,0.9,155000,7665.283203125
6109,0.01,155000,74344.140625
6115,0.0,155000,86353.796875
6115,0.5,155000,45817.125
6115,0.1,155000,80529.421875
6115,0.9,155000,8930.736328125
6115,0.01,155000,85732.1875
6117,0.0,155000,77200.484375
6117,0.5,155000,38538.484375
6117,0.1,155000,69467.03125
6117,0.9,155000,7725.4248046875
6117,0.01,155000,76426.671875
6119,0.0,155000,59861.4375
6119,0.5,155000,29321.681640625
6119,0.1,155000,55252.66015625
6119,0.9,155000,6139.75048828125
6119,0.01,155000,59629.16796875
6127,0.0,155000,71919.203125
6127,0.5,155000,36153.9921875
6127,0.1,155000,65308.48046875
6127,0.9,155000,7259.95703125
6127,0.01,155000,71365.3671875
6139,0.0,155000,57989.6484375
6139,0.5,155000,28627.525390625
6139,0.1,155000,52589.9296875
6139,0.9,155000,5847.22412109375
6139,0.01,155000,57429.64453125
6145,0.0,155000,72607.265625
6145,0.5,155000,37949.41015625
6145,0.1,155000,66930.96875
6145,0.9,155000,7439.8759765625
6145,0.01,155000,72105.0859375
6155,0.0,155000,80019.0390625
6155,0.5,155000,43476.88671875
6155,0.1,155000,74630.7421875
6155,0.9,155000,8280.7373046875
6155,0.01,155000,79492.9375
6157,0.0,155000,38894.33984375
6157,0.5,155000,19810.51953125
6157,0.1,155000,34900.39453125
6157,0.9,155000,3879.405517578125
6157,0.01,155000,38566.28125
6159,0.0,155000,66450.765625
6159,0.5,155000,34182.98046875
6159,0.1,155000,60669.10546875
6159,0.9,155000,6744.51806640625
6159,0.01,155000,65866.03125
6161,0.0,155000,52723.08984375
6161,0.5,155000,25546.029296875
6161,0.1,155000,46893.2109375
6161,0.9,155000,5210.47509765625
6161,0.01,155000,52432.51171875
6167,0.0,155000,67266.28125
6167,0.5,155000,34083.7890625
6167,0.1,155000,61250.4921875
6167,0.9,155000,6809.5546875
6167,0.01,155000,66681.6875
6169,0.0,155000,35468.96875
6169,0.5,155000,17853.001953125
6169,0.1,155000,32702.734375
6169,0.9,155000,3636.4130859375
6169,0.01,155000,35227.65234375
6179,0.0,155000,58426.5703125
6179,0.5,155000,26901.537109375
6179,0.1,155000,53725.6953125
6179,0.9,155000,5972.212890625
6179,0.01,155000,58106.11328125
6181,0.0,155000,40755.99609375
6181,0.5,155000,21250.064453125
6181,0.1,155000,38146.08984375
6181,0.9,155000,4234.26904296875
6181,0.01,155000,40492.421875
6185,0.0,155000,73596.875
6185,0.5,155000,37386.56640625
6185,0.1,155000,67204.203125
6185,0.9,155000,7478.68115234375
6185,0.01,155000,72958.5859375
6187,0.0,155000,71584.3125
6187,0.5,155000,35537.78515625
6187,0.1,155000,63782.23828125
6187,0.9,155000,7095.259765625
6187,0.01,155000,70777.3046875
6189,0.0,155000,77395.4921875
6189,0.5,155000,38525.1640625
6189,0.1,155000,69602.8046875
6189,0.9,155000,7737.34814453125
6189,0.01,155000,76593.1796875
6191,0.0,155000,71803.78125
6191,0.5,155000,35180.86328125
6191,0.1,155000,64947.046875
6191,0.9,155000,7226.12353515625
6191,0.01,155000,71586.703125
6193,0.0,155000,38796.96484375
6193,0.5,155000,18128.28125
6193,0.1,155000,34918.61328125
6193,0.9,155000,3877.869873046875
6193,0.01,155000,38438.08203125
6207,0.0,155000,69944.9609375
6207,0.5,155000,36406.37890625
6207,0.1,155000,63800.6484375
6207,0.9,155000,7098.23974609375
6207,0.01,155000,69334.671875
6209,0.0,155000,51707.57421875
6209,0.5,155000,25969.58203125
6209,0.1,155000,46651.7578125
6209,0.9,155000,5190.9638671875
6209,0.01,155000,51222.328125
6227,0.0,155000,65473.8671875
6227,0.5,155000,31728.544921875
6227,0.1,155000,59169.6484375
6227,0.9,155000,6576.62548828125
6227,0.01,155000,65094.9921875
6233,0.0,155000,39854.078125
6233,0.5,155000,19731.724609375
6233,0.1,155000,36561.4453125
6233,0.9,155000,4062.806884765625
6233,0.01,155000,39652.28125
6239,0.0,155000,82906.1484375
6239,0.5,155000,46081.38671875
6239,0.1,155000,78009.6640625
6239,0.9,155000,8670.90625
6239,0.01,155000,82568.09375
6243,0.0,155000,64098.93359375
6243,0.5,155000,32684.3515625
6243,0.1,155000,57808.9453125
6243,0.9,155000,6419.2392578125
6243,0.01,155000,63353.46875
6245,0.0,155000,69625.2578125
6245,0.5,155000,34661.23046875
6245,0.1,155000,62941.73046875
6245,0.9,155000,7004.4287109375
6245,0.01,155000,69181.84375
6249,0.0,155000,60343.30859375
6249,0.5,155000,31566.451171875
6249,0.1,155000,55218.35546875
6249,0.9,155000,6140.71923828125
6249,0.01,155000,59861.484375
6259,0.0,155000,81969.1796875
6259,0.5,155000,40780.99609375
6259,0.1,155000,73323.234375
6259,0.9,155000,8149.759765625
6259,0.01,155000,81286.5703125
6261,0.0,155000,67341.28125
6261,0.5,155000,34259.7734375
6261,0.1,155000,60996.9140625
6261,0.9,155000,6786.142578125
6261,0.01,155000,66765.90625
6267,0.0,155000,64729.87109375
6267,0.5,155000,32762.890625
6267,0.1,155000,58676.2890625
6267,0.9,155000,6536.27490234375
6267,0.01,155000,64261.84765625
6281,0.0,155000,37646.76171875
6281,0.5,155000,18781.853515625
6281,0.1,155000,35008.4453125
6281,0.9,155000,3899.011962890625
6281,0.01,155000,37422.77734375
6283,0.0,155000,49755.49609375
6283,0.5,155000,25520.18359375
6283,0.1,155000,45440.984375
6283,0.9,155000,5045.16748046875
6283,0.01,155000,49583.5546875
6289,0.0,155000,38577.73046875
6289,0.5,155000,18458.501953125
6289,0.1,155000,34677.51171875
6289,0.9,155000,3845.974609375
6289,0.01,155000,38226.9296875
6295,0.0,155000,85433.03125
6295,0.5,155000,45007.3671875
6295,0.1,155000,77220.9375
6295,0.9,155000,8568.953125
6295,0.01,155000,84647.640625
6297,0.0,155000,38786.4609375
6297,0.5,155000,22627.69921875
6297,0.1,155000,36869.109375
6297,0.9,155000,4099.3916015625
6297,0.01,155000,38597.30859375
6313,0.0,155000,38772.72265625
6313,0.5,155000,19813.71484375
6313,0.1,155000,34999.1328125
6313,0.9,155000,3886.088134765625
6313,0.01,155000,38405.1015625
6319,0.0,155000,71566.234375
6319,0.5,155000,35693.34375
6319,0.1,155000,65809.2734375
6319,0.9,155000,7325.7998046875
6319,0.01,155000,71356.7109375
6331,0.0,155000,68132.1953125
6331,0.5,155000,37730.63671875
6331,0.1,155000,64117.83203125
6331,0.9,155000,7135.5927734375
6331,0.01,155000,67979.765625
6333,0.0,155000,77071.171875
6333,0.5,155000,38394.7109375
6333,0.1,155000,69490.3203125
6333,0.9,155000,7713.5498046875
6333,0.01,155000,76333.8359375
6339,0.0,155000,60066.11328125
6339,0.5,155000,30622.134765625
6339,0.1,155000,54903.03125
6339,0.9,155000,6099.984375
6339,0.01,155000,59686.68359375
6341,0.0,155000,85490.9921875
6341,0.5,155000,42520.44140625
6341,0.1,155000,78125.8671875
6341,0.9,155000,8687.0595703125
6341,0.01,155000,85072.4375
6347,0.0,155000,56856.39453125
6347,0.5,155000,28126.4296875
6347,0.1,155000,51124.2421875
6347,0.9,155000,5684.0966796875
6347,0.01,155000,56032.55078125
6349,0.0,155000,48712.40625
6349,0.5,155000,24707.701171875
6349,0.1,155000,43506.83203125
6349,0.9,155000,4835.7412109375
6349,0.01,155000,48240.5859375
6371,0.0,155000,59668.328125
6371,0.5,155000,30435.291015625
6371,0.1,155000,54517.3984375
6371,0.9,155000,6053.52880859375
6371,0.01,155000,59228.9296875
6377,0.0,155000,47890.16796875
6377,0.5,155000,23597.61328125
6377,0.1,155000,42684.87890625
6377,0.9,155000,4744.4521484375
6377,0.01,155000,47255.48046875
6383,0.0,155000,60376.76171875
6383,0.5,155000,32972.34375
6383,0.1,155000,55608.25390625
6383,0.9,155000,6179.71044921875
6383,0.01,155000,60027.73046875
6385,0.0,155000,72727.3359375
6385,0.5,155000,37482.0234375
6385,0.1,155000,66719.0234375
6385,0.9,155000,7426.5205078125
6385,0.01,155000,72072.859375
6387,0.0,155000,72384.4453125
6387,0.5,155000,36783.87890625
6387,0.1,155000,65548.359375
6387,0.9,155000,7298.2109375
6387,0.01,155000,71940.6328125
6393,0.0,155000,60190.078125
6393,0.5,155000,31857.03515625
6393,0.1,155000,55270.5859375
6393,0.9,155000,6137.94677734375
6393,0.01,155000,59704.12890625
6395,0.0,155000,83765.7890625
6395,0.5,155000,44883.69921875
6395,0.1,155000,77725.6875
6395,0.9,155000,8629.41015625
6395,0.01,155000,83198.3203125
6401,0.0,155000,59031.12890625
6401,0.5,155000,29580.505859375
6401,0.1,155000,52602.79296875
6401,0.9,155000,5845.8193359375
6401,0.01,155000,58452.26953125
6403,0.0,155000,63030.0859375
6403,0.5,155000,33066.0390625
6403,0.1,155000,58148.75
6403,0.9,155000,6453.5625
6403,0.01,155000,62910.796875
6407,0.0,155000,64150.61328125
6407,0.5,155000,32167.083984375
6407,0.1,155000,58233.31640625
6407,0.9,155000,6475.55029296875
6407,0.01,155000,63761.29296875
6411,0.0,155000,72776.375
6411,0.5,155000,36822.46875
6411,0.1,155000,65506.875
6411,0.9,155000,7263.494140625
6411,0.01,155000,71960.0078125
6415,0.0,155000,68132.28125
6415,0.5,155000,36019.828125
6415,0.1,155000,65180.60546875
6415,0.9,155000,7241.0341796875
6415,0.01,155000,67825.8984375
6423,0.0,155000,89921.0234375
6423,0.5,155000,45165.74609375
6423,0.1,155000,80987.6953125
6423,0.9,155000,8996.0185546875
6423,0.01,155000,89080.0703125
6429,0.0,155000,61852.87109375
6429,0.5,155000,32094.5859375
6429,0.1,155000,56300.49609375
6429,0.9,155000,6253.23095703125
6429,0.01,155000,61239.03515625
6431,0.0,155000,56168.17578125
6431,0.5,155000,28709.779296875
6431,0.1,155000,50423.99609375
6431,0.9,155000,5600.0615234375
6431,0.01,155000,55881.3203125
6433,0.0,155000,44365.48046875
6433,0.5,155000,22434.130859375
6433,0.1,155000,41439.16796875
6433,0.9,155000,4598.54443359375
6433,0.01,155000,44138.2421875
6437,0.0,155000,70134.3203125
6437,0.5,155000,35599.07421875
6437,0.1,155000,64763.609375
6437,0.9,155000,7199.67333984375
6437,0.01,155000,69665.6484375
6439,0.0,155000,74421.4296875
6439,0.5,155000,38133.72265625
6439,0.1,155000,67997.34375
6439,0.9,155000,7557.66162109375
6439,0.01,155000,74107.2578125
6443,0.0,155000,81726.3671875
6443,0.5,155000,44095.26953125
6443,0.1,155000,77686.8671875
6443,0.9,155000,8630.4814453125
6443,0.01,155000,81372.9140625
6445,0.0,155000,76381.9296875
6445,0.5,155000,39522.4140625
6445,0.1,155000,69922.1328125
6445,0.9,155000,7776.71728515625
6445,0.01,155000,75730.484375
6455,0.0,155000,80758.34375
6455,0.5,155000,43794.57421875
6455,0.1,155000,75242.8984375
6455,0.9,155000,8353.56640625
6455,0.01,155000,80221.9609375
6457,0.0,155000,38804.55859375
6457,0.5,155000,20999.173828125
6457,0.1,155000,35292.68359375
6457,0.9,155000,3921.745849609375
6457,0.01,155000,38446.55859375
6459,0.0,155000,77448.828125
6459,0.5,155000,39651.2265625
6459,0.1,155000,70134.9453125
6459,0.9,155000,7790.0712890625
6459,0.01,155000,76615.453125
6463,0.0,155000,62876.26171875
6463,0.5,155000,32819.25390625
6463,0.1,155000,58297.4453125
6463,0.9,155000,6469.7490234375
6463,0.01,155000,62616.53125
6467,0.0,155000,63076.00390625
6467,0.5,155000,31979.517578125
6467,0.1,155000,58292.6875
6467,0.9,155000,6479.1806640625
6467,0.01,155000,62796.8046875
6483,0.0,155000,58086.27734375
6483,0.5,155000,28725.861328125
6483,0.1,155000,52739.05859375
6483,0.9,155000,5862.17431640625
6483,0.01,155000,57445.9453125
6485,0.0,155000,67408.453125
6485,0.5,155000,34192.8046875
6485,0.1,155000,61657.40625
6485,0.9,155000,6856.3193359375
6485,0.01,155000,66932.9765625
6487,0.0,155000,57698.140625
6487,0.5,155000,27569.88671875
6487,0.1,155000,53770.69140625
6487,0.9,155000,5983.08544921875
6487,0.01,155000,57416.6171875
6493,0.0,155000,32975.23046875
6493,0.5,155000,16626.98828125
6493,0.1,155000,29940.998046875
6493,0.9,155000,3320.389404296875
6493,0.01,155000,32773.2109375
6497,0.0,155000,62303.34375
6497,0.5,155000,30856.314453125
6497,0.1,155000,56683.3203125
6497,0.9,155000,6299.01123046875
6497,0.01,155000,61793.9140625
6499,0.0,155000,62818.2890625
6499,0.5,155000,31459.91796875
6499,0.1,155000,56498.55859375
6499,0.9,155000,6280.83984375
6499,0.01,155000,62585.6484375
6503,0.0,155000,76494.9453125
6503,0.5,155000,38713.43359375
6503,0.1,155000,69330.8359375
6503,0.9,155000,7697.74755859375
6503,0.01,155000,75787.890625
6505,0.0,155000,70029.5859375
6505,0.5,155000,36573.3125
6505,0.1,155000,63725.5859375
6505,0.9,155000,7084.126953125
6505,0.01,155000,69362.15625
6509,0.0,155000,40431.625
6509,0.5,155000,20078.37109375
6509,0.1,155000,36624.625
6509,0.9,155000,4067.941650390625
6509,0.01,155000,40164.35546875
6511,0.0,155000,84677.8828125
6511,0.5,155000,39855.984375
6511,0.1,155000,75942.5
6511,0.9,155000,8443.103515625
6511,0.01,155000,84258.734375
6515,0.0,155000,76401.5
6515,0.5,155000,40387.9453125
6515,0.1,155000,71974.734375
6515,0.9,155000,7991.57958984375
6515,0.01,155000,75972.5859375
6523,0.0,155000,77049.03125
6523,0.5,155000,38801.5546875
6523,0.1,155000,69791.1875
6523,0.9,155000,7752.75439453125
6523,0.01,155000,76488.3984375
6527,0.0,155000,55666.3046875
6527,0.5,155000,29198.04296875
6527,0.1,155000,51001.99609375
6527,0.9,155000,5672.767578125
6527,0.01,155000,55411.5390625
6533,0.0,155000,38613.32421875
6533,0.5,155000,18960.19921875
6533,0.1,155000,34544.27734375
6533,0.9,155000,3845.61767578125
6533,0.01,155000,38465.5390625
6535,0.0,155000,87075.421875
6535,0.5,155000,41596.7578125
6535,0.1,155000,78328.9140625
6535,0.9,155000,8693.978515625
6535,0.01,155000,86214.3046875
6537,0.0,155000,52683.01953125
6537,0.5,155000,28326.943359375
6537,0.1,155000,48304.32421875
6537,0.9,155000,5372.08984375
6537,0.01,155000,52127.55859375
6539,0.0,155000,65587.3515625
6539,0.5,155000,37001.7109375
6539,0.1,155000,61100.26953125
6539,0.9,155000,6790.5419921875
6539,0.01,155000,65206.6875
6541,0.0,155000,30285.875
6541,0.5,155000,16545.412109375
6541,0.1,155000,28373.310546875
6541,0.9,155000,3143.898193359375
6541,0.01,155000,30049.697265625
6557,0.0,155000,39046.77734375
6557,0.5,155000,20092.412109375
6557,0.1,155000,35286.59375
6557,0.9,155000,3921.5693359375
6557,0.01,155000,38773.203125
6559,0.0,155000,57234.29296875
6559,0.5,155000,28906.02734375
6559,0.1,155000,52071.1875
6559,0.9,155000,5787.123046875
6559,0.01,155000,56702.81640625
6583,0.0,155000,63128.98828125
6583,0.5,155000,32540.443359375
6583,0.1,155000,56849.703125
6583,0.9,155000,6315.3701171875
6583,0.01,155000,62819.80859375
6587,0.0,155000,71364.390625
6587,0.5,155000,35229.8828125
6587,0.1,155000,63689.21484375
6587,0.9,155000,7074.8671875
6587,0.01,155000,70613.578125
6589,0.0,155000,45218.11328125
6589,0.5,155000,22902.349609375
6589,0.1,155000,41001.91796875
6589,0.9,155000,4549.4814453125
6589,0.01,155000,44834.90625
6593,0.0,155000,38811.14453125
6593,0.5,155000,19777.880859375
6593,0.1,155000,34662.875
6593,0.9,155000,3850.87353515625
6593,0.01,155000,38468.56640625
6595,0.0,155000,87116.09375
6595,0.5,155000,46556.140625
6595,0.1,155000,81318.2734375
6595,0.9,155000,9027.8828125
6595,0.01,155000,86533.3046875
6605,0.0,155000,72886.4453125
6605,0.5,155000,36583.46875
6605,0.1,155000,65708.0859375
6605,0.9,155000,7300.92529296875
6605,0.01,155000,72220.46875
6609,0.0,155000,60316.99609375
6609,0.5,155000,31569.7265625
6609,0.1,155000,55102.39453125
6609,0.9,155000,6118.5478515625
6609,0.01,155000,59783.14453125
6611,0.0,155000,56652.64453125
6611,0.5,155000,28970.19140625
6611,0.1,155000,51928.31640625
6611,0.9,155000,5770.84130859375
6611,0.01,155000,56461.859375
6613,0.0,155000,84647.6328125
6613,0.5,155000,40437.2578125
6613,0.1,155000,75760.3359375
6613,0.9,155000,8414.1865234375
6613,0.01,155000,84074.296875
6617,0.0,155000,64908.6328125
6617,0.5,155000,31620.171875
6617,0.1,155000,57517.51171875
6617,0.9,155000,6399.87451171875
6617,0.01,155000,64295.9453125
6621,0.0,155000,77598.0546875
6621,0.5,155000,38645.69921875
6621,0.1,155000,69778.1953125
6621,0.9,155000,7745.14208984375
6621,0.01,155000,76831.5234375
6623,0.0,155000,56213.54296875
6623,0.5,155000,29242.263671875
6623,0.1,155000,50802.59765625
6623,0.9,155000,5640.3232421875
6623,0.01,155000,55902.1875
6629,0.0,155000,41964.28515625
6629,0.5,155000,19645.998046875
6629,0.1,155000,37941.55078125
6629,0.9,155000,4218.447265625
6629,0.01,155000,41585.1875
6631,0.0,155000,58534.8359375
6631,0.5,155000,29861.34765625
6631,0.1,155000,53720.01171875
6631,0.9,155000,5979.6142578125
6631,0.01,155000,58231.67578125
6635,0.0,155000,82648.2578125
6635,0.5,155000,42267.640625
6635,0.1,155000,76461.375
6635,0.9,155000,8489.1298828125
6635,0.01,155000,82029.859375
6639,0.0,155000,70709.5625
6639,0.5,155000,36529.23828125
6639,0.1,155000,64397.703125
6639,0.9,155000,7160.19140625
6639,0.01,155000,70102.0
6641,0.0,155000,56109.328125
6641,0.5,155000,28547.96484375
6641,0.1,155000,51126.63671875
6641,0.9,155000,5678.75146484375
6641,0.01,155000,55654.28125
6649,0.0,155000,52174.0234375
6649,0.5,155000,27107.408203125
6649,0.1,155000,47366.05859375
6649,0.9,155000,5258.736328125
6649,0.01,155000,51782.8046875
6663,0.0,155000,66584.8359375
6663,0.5,155000,34262.328125
6663,0.1,155000,60474.3203125
6663,0.9,155000,6715.3369140625
6663,0.01,155000,66001.46875
6667,0.0,155000,72972.1875
6667,0.5,155000,36562.34375
6667,0.1,155000,65828.1875
6667,0.9,155000,7312.25244140625
6667,0.01,155000,72499.078125
6671,0.0,155000,70166.90625
6671,0.5,155000,34844.70703125
6671,0.1,155000,63254.66015625
6671,0.9,155000,7029.158203125
6671,0.01,155000,69488.15625
6677,0.0,155000,40464.4140625
6677,0.5,155000,19830.970703125
6677,0.1,155000,36876.05859375
6677,0.9,155000,4097.86376953125
6677,0.01,155000,40154.625
6683,0.0,155000,65432.9453125
6683,0.5,155000,30575.1875
6683,0.1,155000,57056.7421875
6683,0.9,155000,6335.427734375
6683,0.01,155000,65160.75
6697,0.0,155000,46510.62890625
6697,0.5,155000,24288.3359375
6697,0.1,155000,42721.46484375
6697,0.9,155000,4740.6708984375
6697,0.01,155000,46316.7890625
6707,0.0,155000,73294.90625
6707,0.5,155000,36445.56640625
6707,0.1,155000,66458.5234375
6707,0.9,155000,7388.38525390625
6707,0.01,155000,72759.78125
6711,0.0,155000,91899.203125
6711,0.5,155000,45743.671875
6711,0.1,155000,82570.9765625
6711,0.9,155000,9171.087890625
6711,0.01,155000,90967.890625
6717,0.0,155000,55874.41796875
6717,0.5,155000,29555.2265625
6717,0.1,155000,51339.76953125
6717,0.9,155000,5705.271484375
6717,0.01,155000,55458.30078125
6729,0.0,155000,43772.71484375
6729,0.5,155000,24696.869140625
6729,0.1,155000,41082.43359375
6729,0.9,155000,4571.8857421875
6729,0.01,155000,43542.28125
6731,0.0,155000,62054.125
6731,0.5,155000,30686.88671875
6731,0.1,155000,56502.921875
6731,0.9,155000,6282.47119140625
6731,0.01,155000,61848.03125
6739,0.0,155000,66705.84375
6739,0.5,155000,33608.765625
6739,0.1,155000,60572.44921875
6739,0.9,155000,6725.4453125
6739,0.01,155000,66280.9609375
6743,0.0,155000,55244.07421875
6743,0.5,155000,27513.0625
6743,0.1,155000,50124.234375
6743,0.9,155000,5566.02685546875
6743,0.01,155000,54748.9296875
6749,0.0,155000,82805.1953125
6749,0.5,155000,45332.99609375
6749,0.1,155000,77770.2109375
6749,0.9,155000,8653.232421875
6749,0.01,155000,82383.453125
6751,0.0,155000,52071.09765625
6751,0.5,155000,24459.314453125
6751,0.1,155000,46082.16015625
6751,0.9,155000,5113.12255859375
6751,0.01,155000,51650.796875
6753,0.0,155000,50034.66015625
6753,0.5,155000,27380.73046875
6753,0.1,155000,46281.9375
6753,0.9,155000,5139.38232421875
6753,0.01,155000,49598.32421875
6757,0.0,155000,80484.4453125
6757,0.5,155000,39233.234375
6757,0.1,155000,71868.296875
6757,0.9,155000,7991.7666015625
6757,0.01,155000,79564.8203125
6767,0.0,155000,57267.8359375
6767,0.5,155000,28179.689453125
6767,0.1,155000,51399.02734375
6767,0.9,155000,5713.9794921875
6767,0.01,155000,57053.50390625
6769,0.0,155000,39305.7734375
6769,0.5,155000,20392.833984375
6769,0.1,155000,36378.890625
6769,0.9,155000,4038.3388671875
6769,0.01,155000,39099.91796875
6773,0.0,155000,69600.15625
6773,0.5,155000,35180.234375
6773,0.1,155000,63139.91015625
6773,0.9,155000,7017.55322265625
6773,0.01,155000,69036.6953125
6787,0.0,155000,66456.7734375
6787,0.5,155000,33092.640625
6787,0.1,155000,60793.94921875
6787,0.9,155000,6752.423828125
6787,0.01,155000,65862.03125
6797,0.0,155000,37264.15234375
6797,0.5,155000,17412.6171875
6797,0.1,155000,34422.9453125
6797,0.9,155000,3821.654541015625
6797,0.01,155000,36913.6796875
6799,0.0,155000,64118.59765625
6799,0.5,155000,34558.9765625
6799,0.1,155000,59045.6328125
6799,0.9,155000,6559.44482421875
6799,0.01,155000,63793.25390625
6801,0.0,155000,46047.72265625
6801,0.5,155000,25787.947265625
6801,0.1,155000,43090.171875
6801,0.9,155000,4794.5322265625
6801,0.01,155000,45813.0546875
6805,0.0,155000,78673.6796875
6805,0.5,155000,40055.265625
6805,0.1,155000,71163.515625
6805,0.9,155000,7915.58251953125
6805,0.01,155000,77963.203125
6807,0.0,155000,68470.09375
6807,0.5,155000,34988.75
6807,0.1,155000,61757.22265625
6807,0.9,155000,6865.8486328125
6807,0.01,155000,67720.984375
6809,0.0,155000,41742.33203125
6809,0.5,155000,21125.029296875
6809,0.1,155000,38074.64453125
6809,0.9,155000,4230.2392578125
6809,0.01,155000,41349.828125
6817,0.0,155000,69249.90625
6817,0.5,155000,35783.9140625
6817,0.1,155000,63040.76171875
6817,0.9,155000,7010.01611328125
6817,0.01,155000,68446.375
6819,0.0,155000,85989.890625
6819,0.5,155000,43266.83203125
6819,0.1,155000,77829.734375
6819,0.9,155000,8650.1181640625
6819,0.01,155000,85404.3359375
6821,0.0,155000,43109.67578125
6821,0.5,155000,21315.263671875
6821,0.1,155000,38350.45703125
6821,0.9,155000,4254.8681640625
6821,0.01,155000,42700.73828125
6835,0.0,155000,87093.2421875
6835,0.5,155000,46516.37890625
6835,0.1,155000,81343.0703125
6835,0.9,155000,9028.7744140625
6835,0.01,155000,86486.640625
6839,0.0,155000,77342.109375
6839,0.5,155000,38606.203125
6839,0.1,155000,69772.7734375
6839,0.9,155000,7761.26416015625
6839,0.01,155000,76581.3359375
6843,0.0,155000,66015.2421875
6843,0.5,155000,33212.5546875
6843,0.1,155000,59098.2578125
6843,0.9,155000,6561.50634765625
6843,0.01,155000,65414.3984375
6847,0.0,155000,69967.25
6847,0.5,155000,36104.0546875
6847,0.1,155000,64717.83984375
6847,0.9,155000,7196.5771484375
6847,0.01,155000,69608.6015625
6861,0.0,155000,65645.421875
6861,0.5,155000,33851.765625
6861,0.1,155000,59709.51953125
6861,0.9,155000,6633.0693359375
6861,0.01,155000,65110.8515625
6865,0.0,155000,68769.6171875
6865,0.5,155000,35754.0546875
6865,0.1,155000,63917.58203125
6865,0.9,155000,7101.71044921875
6865,0.01,155000,68326.671875
6879,0.0,155000,75163.4296875
6879,0.5,155000,38586.5546875
6879,0.1,155000,68361.390625
6879,0.9,155000,7595.65966796875
6879,0.01,155000,74534.6953125
6881,0.0,155000,51718.97265625
6881,0.5,155000,25852.49609375
6881,0.1,155000,46564.64453125
6881,0.9,155000,5180.28466796875
6881,0.01,155000,51245.1640625
6887,0.0,155000,63311.30859375
6887,0.5,155000,30236.390625
6887,0.1,155000,57558.36328125
6887,0.9,155000,6394.279296875
6887,0.01,155000,63060.48046875
6891,0.0,155000,83397.75
6891,0.5,155000,41941.5390625
6891,0.1,155000,75350.921875
6891,0.9,155000,8353.08203125
6891,0.01,155000,82687.078125
6893,0.0,155000,73487.125
6893,0.5,155000,35883.609375
6893,0.1,155000,66009.515625
6893,0.9,155000,7333.15869140625
6893,0.01,155000,73082.4375
6901,0.0,155000,33586.16015625
6901,0.5,155000,17731.873046875
6901,0.1,155000,30829.884765625
6901,0.9,155000,3423.220458984375
6901,0.01,155000,33380.5859375
6905,0.0,155000,67809.953125
6905,0.5,155000,36154.30078125
6905,0.1,155000,62467.12890625
6905,0.9,155000,6944.4541015625
6905,0.01,155000,67313.421875
6913,0.0,155000,34575.25390625
6913,0.5,155000,18553.853515625
6913,0.1,155000,31881.9609375
6913,0.9,155000,3537.243408203125
6913,0.01,155000,34204.03125
6927,0.0,155000,67827.484375
6927,0.5,155000,35442.66015625
6927,0.1,155000,61964.3125
6927,0.9,155000,6886.18359375
6927,0.01,155000,67237.828125
6931,0.0,155000,61497.8203125
6931,0.5,155000,32173.212890625
6931,0.1,155000,56933.484375
6931,0.9,155000,6318.42578125
6931,0.01,155000,61229.44140625
6933,0.0,155000,57480.73046875
6933,0.5,155000,30521.884765625
6933,0.1,155000,52778.8203125
6933,0.9,155000,5865.0361328125
6933,0.01,155000,57022.9921875
6937,0.0,155000,45433.55078125
6937,0.5,155000,24358.61328125
6937,0.1,155000,41828.37890625
6937,0.9,155000,4648.35400390625
6937,0.01,155000,45173.65625
6941,0.0,155000,37875.55859375
6941,0.5,155000,20519.681640625
6941,0.1,155000,35227.13671875
6941,0.9,155000,3918.988037109375
6941,0.01,155000,37608.25390625
6943,0.0,155000,62299.625
6943,0.5,155000,32301.060546875
6943,0.1,155000,56821.8046875
6943,0.9,155000,6311.171875
6943,0.01,155000,62020.11328125
6953,0.0,155000,83345.7890625
6953,0.5,155000,41860.8046875
6953,0.1,155000,76173.0546875
6953,0.9,155000,8462.6875
6953,0.01,155000,82777.0546875
6973,0.0,155000,36798.03125
6973,0.5,155000,19612.103515625
6973,0.1,155000,33687.21875
6973,0.9,155000,3744.89697265625
6973,0.01,155000,36528.2265625
6979,0.0,155000,59049.5546875
6979,0.5,155000,30246.001953125
6979,0.1,155000,53920.0078125
6979,0.9,155000,5992.67626953125
6979,0.01,155000,58600.75390625
6989,0.0,155000,63353.84375
6989,0.5,155000,31632.02734375
6989,0.1,155000,57259.36328125
6989,0.9,155000,6356.97607421875
6989,0.01,155000,62687.80078125
6995,0.0,155000,74146.625
6995,0.5,155000,41937.19921875
6995,0.1,155000,70387.8984375
6995,0.9,155000,7808.49267578125
6995,0.01,155000,73794.3046875
6999,0.0,155000,88077.875
6999,0.5,155000,43834.80859375
6999,0.1,155000,79285.9765625
6999,0.9,155000,8801.6796875
6999,0.01,155000,87293.765625
7003,0.0,155000,66953.1484375
7003,0.5,155000,33944.62890625
7003,0.1,155000,60771.6328125
7003,0.9,155000,6750.56591796875
7003,0.01,155000,66534.40625
7009,0.0,155000,37740.1015625
7009,0.5,155000,18724.625
7009,0.1,155000,34809.76171875
7009,0.9,155000,3864.388671875
7009,0.01,155000,37492.3203125
7017,0.0,155000,49239.29296875
7017,0.5,155000,27160.630859375
7017,0.1,155000,45828.8359375
7017,0.9,155000,5096.4716796875
7017,0.01,155000,48882.83984375
7023,0.0,155000,58864.73046875
7023,0.5,155000,30104.77734375
7023,0.1,155000,53128.95703125
7023,0.9,155000,5908.83837890625
7023,0.01,155000,58202.6953125
7031,0.0,155000,71020.234375
7031,0.5,155000,36087.82421875
7031,0.1,155000,65322.73046875
7031,0.9,155000,7255.67529296875
7031,0.01,155000,70804.984375
7033,0.0,155000,57823.8203125
7033,0.5,155000,27878.302734375
7033,0.1,155000,53189.64453125
7033,0.9,155000,5903.2177734375
7033,0.01,155000,57401.72265625
7037,0.0,155000,38814.38671875
7037,0.5,155000,18739.45703125
7037,0.1,155000,35156.92578125
7037,0.9,155000,3905.891357421875
7037,0.01,155000,38472.95703125
7041,0.0,155000,59891.734375
7041,0.5,155000,31730.974609375
7041,0.1,155000,55073.08203125
7041,0.9,155000,6119.56201171875
7041,0.01,155000,59485.8828125
7045,0.0,155000,75413.46875
7045,0.5,155000,36312.4296875
7045,0.1,155000,67209.75
7045,0.9,155000,7471.73828125
7045,0.01,155000,74404.671875
7051,0.0,155000,66201.9609375
7051,0.5,155000,32574.021484375
7051,0.1,155000,59533.03125
7051,0.9,155000,6606.861328125
7051,0.01,155000,65641.78125
7053,0.0,155000,75888.96875
7053,0.5,155000,38023.6171875
7053,0.1,155000,68254.8359375
7053,0.9,155000,7579.99072265625
7053,0.01,155000,75158.828125
7061,0.0,155000,39066.87109375
7061,0.5,155000,19864.34765625
7061,0.1,155000,35731.7421875
7061,0.9,155000,3967.67724609375
7061,0.01,155000,38810.0234375
7063,0.0,155000,56138.61328125
7063,0.5,155000,27951.400390625
7063,0.1,155000,50860.4375
7063,0.9,155000,5657.9833984375
7063,0.01,155000,55808.56640625
7067,0.0,155000,56255.265625
7067,0.5,155000,29309.154296875
7067,0.1,155000,50809.703125
7067,0.9,155000,5644.26220703125
7067,0.01,155000,55976.359375
7071,0.0,155000,69087.3203125
7071,0.5,155000,35776.54296875
7071,0.1,155000,63061.3125
7071,0.9,155000,7005.62060546875
7071,0.01,155000,68496.7734375
7073,0.0,155000,41702.51953125
7073,0.5,155000,21547.38671875
7073,0.1,155000,38282.46875
7073,0.9,155000,4253.3095703125
7073,0.01,155000,41378.546875
7081,0.0,155000,74715.90625
7081,0.5,155000,37241.203125
7081,0.1,155000,67880.890625
7081,0.9,155000,7536.775390625
7081,0.01,155000,74259.4609375
7087,0.0,155000,60918.30078125
7087,0.5,155000,29944.26953125
7087,0.1,155000,55831.953125
7087,0.9,155000,6201.345703125
7087,0.01,155000,60516.26953125
7091,0.0,155000,62637.5
7091,0.5,155000,31421.8125
7091,0.1,155000,57656.6484375
7091,0.9,155000,6405.7333984375
7091,0.01,155000,62206.83203125
7093,0.0,155000,74470.0703125
7093,0.5,155000,36531.58984375
7093,0.1,155000,66173.8125
7093,0.9,155000,7350.6787109375
7093,0.01,155000,73987.6640625
7097,0.0,155000,39274.9453125
7097,0.5,155000,20350.681640625
7097,0.1,155000,36082.59375
7097,0.9,155000,4010.796630859375
7097,0.01,155000,39032.23046875
7099,0.0,155000,53451.83203125
7099,0.5,155000,26905.412109375
7099,0.1,155000,48894.5703125
7099,0.9,155000,5433.65673828125
7099,0.01,155000,53039.9921875
7111,0.0,155000,61073.984375
7111,0.5,155000,29507.033203125
7111,0.1,155000,56531.1484375
7111,0.9,155000,6286.83837890625
7111,0.01,155000,60673.96875
7113,0.0,155000,60328.4140625
7113,0.5,155000,31948.564453125
7113,0.1,155000,55158.578125
7113,0.9,155000,6124.23974609375
7113,0.01,155000,59866.22265625
7115,0.0,155000,83803.2734375
7115,0.5,155000,43597.78515625
7115,0.1,155000,77763.3984375
7115,0.9,155000,8626.0341796875
7115,0.01,155000,83258.375
7117,0.0,155000,44998.46875
7117,0.5,155000,22408.201171875
7117,0.1,155000,40741.60546875
7117,0.9,155000,4533.26708984375
7117,0.01,155000,44621.2890625
7123,0.0,155000,83808.9453125
7123,0.5,155000,46089.9296875
7123,0.1,155000,77343.15625
7123,0.9,155000,8586.34765625
7123,0.01,155000,83015.25
7131,0.0,155000,64114.91015625
7131,0.5,155000,32903.8984375
7131,0.1,155000,58092.83984375
7131,0.9,155000,6457.30078125
7131,0.01,155000,63481.32421875
7133,0.0,155000,38785.2578125
7133,0.5,155000,21647.0859375
7133,0.1,155000,35553.89453125
7133,0.9,155000,3953.44189453125
7133,0.01,155000,38472.9296875
7135,0.0,155000,69653.5390625
7135,0.5,155000,36920.29296875
7135,0.1,155000,66544.4453125
7135,0.9,155000,7387.2265625
7135,0.01,155000,69395.0859375
7141,0.0,155000,71542.6015625
7141,0.5,155000,38982.59765625
7141,0.1,155000,67313.453125
7141,0.9,155000,7485.861328125
7141,0.01,155000,71466.9453125
7143,0.0,155000,77289.015625
7143,0.5,155000,38933.33203125
7143,0.1,155000,69698.3984375
7143,0.9,155000,7735.8564453125
7143,0.01,155000,76510.6171875
7145,0.0,155000,70323.7265625
7145,0.5,155000,37129.4609375
7145,0.1,155000,64551.56640625
7145,0.9,155000,7183.47705078125
7145,0.01,155000,69666.203125
7147,0.0,155000,51930.94921875
7147,0.5,155000,26234.93359375
7147,0.1,155000,46856.9296875
7147,0.9,155000,5202.51220703125
7147,0.01,155000,51187.57421875
7149,0.0,155000,55941.9921875
7149,0.5,155000,29508.48828125
7149,0.1,155000,51170.77734375
7149,0.9,155000,5685.21826171875
7149,0.01,155000,55408.99609375
7153,0.0,155000,43753.6875
7153,0.5,155000,21285.400390625
7153,0.1,155000,38594.95703125
7153,0.9,155000,4287.64599609375
7153,0.01,155000,43121.6171875
7157,0.0,155000,83069.96875
7157,0.5,155000,41704.19140625
7157,0.1,155000,76034.84375
7157,0.9,155000,8452.095703125
7157,0.01,155000,82621.4609375
7165,0.0,155000,89363.4375
7165,0.5,155000,45410.1328125
7165,0.1,155000,81109.9375
7165,0.9,155000,9009.9921875
7165,0.01,155000,88509.8203125
7167,0.0,155000,75103.4453125
7167,0.5,155000,38696.34765625
7167,0.1,155000,68300.9609375
7167,0.9,155000,7587.591796875
7167,0.01,155000,74511.6875
7169,0.0,155000,38937.47265625
7169,0.5,155000,19462.279296875
7169,0.1,155000,35276.29296875
7169,0.9,155000,3919.76513671875
7169,0.01,155000,38637.8046875
7171,0.0,155000,58011.44921875
7171,0.5,155000,30772.6328125
7171,0.1,155000,53250.27734375
7171,0.9,155000,5909.4599609375
7171,0.01,155000,57832.0625
7179,0.0,155000,88979.9921875
7179,0.5,155000,44812.6796875
7179,0.1,155000,80161.28125
7179,0.9,155000,8909.9482421875
7179,0.01,155000,88130.375
7181,0.0,155000,40496.30078125
7181,0.5,155000,20869.4375
7181,0.1,155000,36956.90625
7181,0.9,155000,4108.517578125
7181,0.01,155000,40197.19140625
7183,0.0,155000,71744.8203125
7183,0.5,155000,36401.41796875
7183,0.1,155000,65214.48828125
7183,0.9,155000,7243.8271484375
7183,0.01,155000,71196.609375
7195,0.0,155000,87265.09375
7195,0.5,155000,46622.12890625
7195,0.1,155000,81465.296875
7195,0.9,155000,9044.484375
7195,0.01,155000,86669.75
7197,0.0,155000,70802.96875
7197,0.5,155000,35786.2890625
7197,0.1,155000,64097.83984375
7197,0.9,155000,7123.32470703125
7197,0.01,155000,70178.8984375
7199,0.0,155000,61401.1953125
7199,0.5,155000,29710.51171875
7199,0.1,155000,55091.33203125
7199,0.9,155000,6122.541015625
7199,0.01,155000,60831.046875
7201,0.0,155000,36455.53515625
7201,0.5,155000,17609.42578125
7201,0.1,155000,33763.8515625
7201,0.9,155000,3746.8046875
7201,0.01,155000,36156.984375
7217,0.0,155000,53145.2421875
7217,0.5,155000,25968.1484375
7217,0.1,155000,46989.2265625
7217,0.9,155000,5225.2138671875
7217,0.01,155000,52528.73828125
7223,0.0,155000,72407.953125
7223,0.5,155000,35716.3046875
7223,0.1,155000,65137.62890625
7223,0.9,155000,7238.52392578125
7223,0.01,155000,71769.8828125
7231,0.0,155000,67609.3984375
7231,0.5,155000,33991.6328125
7231,0.1,155000,60270.625
7231,0.9,155000,6698.0927734375
7231,0.01,155000,66840.6640625
7233,0.0,155000,38892.546875
7233,0.5,155000,22617.986328125
7233,0.1,155000,36825.9609375
7233,0.9,155000,4094.0
7233,0.01,155000,38716.6171875
7235,0.0,155000,74304.328125
7235,0.5,155000,39856.2421875
7235,0.1,155000,70639.859375
7235,0.9,155000,7843.54736328125
7235,0.01,155000,73971.484375
7241,0.0,155000,65119.1875
7241,0.5,155000,31646.0
7241,0.1,155000,57781.18359375
7241,0.9,155000,6425.7509765625
7241,0.01,155000,64426.625
7249,0.0,155000,40000.94140625
7249,0.5,155000,19882.0
7249,0.1,155000,36575.67578125
7249,0.9,155000,4062.87548828125
7249,0.01,155000,39667.88671875
7251,0.0,155000,91486.5859375
7251,0.5,155000,45727.1484375
7251,0.1,155000,82470.4140625
7251,0.9,155000,9166.7236328125
7251,0.01,155000,90588.4140625
7255,0.0,155000,79484.984375
7255,0.5,155000,42969.02734375
7255,0.1,155000,72896.5703125
7255,0.9,155000,8099.51025390625
7255,0.01,155000,78798.890625
7261,0.0,155000,77082.796875
7261,0.5,155000,39803.14453125
7261,0.1,155000,70321.0
7261,0.9,155000,7810.03369140625
7261,0.01,155000,76641.9140625
7265,0.0,155000,63399.52734375
7265,0.5,155000,32757.994140625
7265,0.1,155000,58822.84375
7265,0.9,155000,6542.568359375
7265,0.01,155000,62891.2890625
7269,0.0,155000,67149.984375
7269,0.5,155000,34225.42578125
7269,0.1,155000,61001.63671875
7269,0.9,155000,6764.51806640625
7269,0.01,155000,66528.265625
7271,0.0,155000,53336.8125
7271,0.5,155000,26795.271484375
7271,0.1,155000,48737.7265625
7271,0.9,155000,5422.16455078125
7271,0.01,155000,53030.1171875
7273,0.0,155000,38734.7734375
7273,0.5,155000,20854.763671875
7273,0.1,155000,35836.37109375
7273,0.9,155000,3980.126953125
7273,0.01,155000,38481.76953125
7277,0.0,155000,43144.73046875
7277,0.5,155000,21347.765625
7277,0.1,155000,38417.28125
7277,0.9,155000,4271.408203125
7277,0.01,155000,42738.19921875
7279,0.0,155000,62825.8046875
7279,0.5,155000,31993.451171875
7279,0.1,155000,57445.28515625
7279,0.9,155000,6391.861328125
7279,0.01,155000,62447.84765625
7289,0.0,155000,54598.8046875
7289,0.5,155000,27018.54296875
7289,0.1,155000,48740.890625
7289,0.9,155000,5411.02685546875
7289,0.01,155000,54153.10546875
7291,0.0,155000,69376.5859375
7291,0.5,155000,35086.8203125
7291,0.1,155000,62874.4609375
7291,0.9,155000,6984.4775390625
7291,0.01,155000,68918.9765625
7295,0.0,155000,71819.5703125
7295,0.5,155000,41098.41796875
7295,0.1,155000,68611.3671875
7295,0.9,155000,7618.29296875
7295,0.01,155000,71513.1171875
7303,0.0,155000,53537.66796875
7303,0.5,155000,25577.013671875
7303,0.1,155000,47880.58984375
7303,0.9,155000,5321.04736328125
7303,0.01,155000,53329.40625
7311,0.0,155000,70204.4609375
7311,0.5,155000,36060.25
7311,0.1,155000,63385.921875
7311,0.9,155000,7047.546875
7311,0.01,155000,69540.8203125
7313,0.0,155000,37828.3046875
7313,0.5,155000,18799.15234375
7313,0.1,155000,33990.55078125
7313,0.9,155000,3768.760498046875
7313,0.01,155000,37529.35546875
7319,0.0,155000,59185.046875
7319,0.5,155000,35117.0390625
7319,0.1,155000,55634.15234375
7319,0.9,155000,6179.87158203125
7319,0.01,155000,58849.00390625
7323,0.0,155000,67407.34375
7323,0.5,155000,34444.83203125
7323,0.1,155000,61291.96875
7323,0.9,155000,6809.388671875
7323,0.01,155000,66784.1796875
7327,0.0,155000,83455.921875
7327,0.5,155000,46788.98828125
7327,0.1,155000,78803.796875
7327,0.9,155000,8763.7587890625
7327,0.01,155000,83005.171875
7339,0.0,155000,69900.484375
7339,0.5,155000,39272.62109375
7339,0.1,155000,66066.9921875
7339,0.9,155000,7347.5625
7339,0.01,155000,69453.5390625
7341,0.0,155000,77274.7109375
7341,0.5,155000,38549.09375
7341,0.1,155000,69534.2890625
7341,0.9,155000,7715.2763671875
7341,0.01,155000,76491.8125
7343,0.0,155000,81396.6796875
7343,0.5,155000,41227.34375
7343,0.1,155000,73918.3515625
7343,0.9,155000,8206.9560546875
7343,0.01,155000,80703.4453125
7355,0.0,155000,78721.203125
7355,0.5,155000,43005.0859375
7355,0.1,155000,73416.453125
7355,0.9,155000,8142.451171875
7355,0.01,155000,78177.4453125
7357,0.0,155000,43864.953125
7357,0.5,155000,22106.1640625
7357,0.1,155000,39731.81640625
7357,0.9,155000,4419.43115234375
7357,0.01,155000,43472.94921875
7361,0.0,155000,67162.4296875
7361,0.5,155000,33488.5
7361,0.1,155000,60785.45703125
7361,0.9,155000,6747.89990234375
7361,0.01,155000,66425.9375
7363,0.0,155000,52001.59375
7363,0.5,155000,28180.59375
7363,0.1,155000,47358.3671875
7363,0.9,155000,5259.54736328125
7363,0.01,155000,51730.22265625
7367,0.0,155000,63707.4375
7367,0.5,155000,30990.56640625
7367,0.1,155000,57609.06640625
7367,0.9,155000,6406.2265625
7367,0.01,155000,63479.01171875
7373,0.0,155000,65210.93359375
7373,0.5,155000,32997.5703125
7373,0.1,155000,58868.75
7373,0.9,155000,6543.748046875
7373,0.01,155000,64807.6875
7377,0.0,155000,38776.0234375
7377,0.5,155000,22587.24609375
7377,0.1,155000,36807.7109375
7377,0.9,155000,4093.9775390625
7377,0.01,155000,38588.47265625
7379,0.0,155000,57523.10546875
7379,0.5,155000,29022.6796875
7379,0.1,155000,51852.203125
7379,0.9,155000,5758.6884765625
7379,0.01,155000,57266.8515625
7387,0.0,155000,73638.953125
7387,0.5,155000,38548.67578125
7387,0.1,155000,67177.8671875
7387,0.9,155000,7469.85009765625
7387,0.01,155000,73299.609375
7391,0.0,155000,64457.82421875
7391,0.5,155000,33017.7421875
7391,0.1,155000,58474.19921875
7391,0.9,155000,6498.681640625
7391,0.01,155000,63984.0859375
7397,0.0,155000,79154.5
7397,0.5,155000,40344.171875
7397,0.1,155000,71687.8984375
7397,0.9,155000,7965.71875
7397,0.01,155000,78446.09375
7401,0.0,155000,50421.70703125
7401,0.5,155000,27239.15234375
7401,0.1,155000,46713.66796875
7401,0.9,155000,5185.5537109375
7401,0.01,155000,50017.2109375
7403,0.0,155000,56927.6015625
7403,0.5,155000,29098.197265625
7403,0.1,155000,52091.98046875
7403,0.9,155000,5781.54833984375
7403,0.01,155000,56843.44140625
7405,0.0,155000,78011.8125
7405,0.5,155000,40043.36328125
7405,0.1,155000,70695.7578125
7405,0.9,155000,7857.30908203125
7405,0.01,155000,77219.453125
7409,0.0,155000,38703.0625
7409,0.5,155000,20173.810546875
7409,0.1,155000,35590.09375
7409,0.9,155000,3957.511962890625
7409,0.01,155000,38390.30078125
7415,0.0,155000,82781.5078125
7415,0.5,155000,42630.32421875
7415,0.1,155000,76531.84375
7415,0.9,155000,8497.87109375
7415,0.01,155000,82212.8359375
7419,0.0,155000,74984.328125
7419,0.5,155000,38182.27734375
7419,0.1,155000,67667.8125
7419,0.9,155000,7521.55517578125
7419,0.01,155000,74335.2265625
7421,0.0,155000,65898.765625
7421,0.5,155000,34772.90234375
7421,0.1,155000,61307.6953125
7421,0.9,155000,6805.7607421875
7421,0.01,155000,65457.140625
7423,0.0,155000,59423.83984375
7423,0.5,155000,29389.28515625
7423,0.1,155000,55817.796875
7423,0.9,155000,6193.203125
7423,0.01,155000,59086.80078125
7427,0.0,155000,58125.84765625
7427,0.5,155000,30671.25
7427,0.1,155000,53153.03515625
7427,0.9,155000,5912.58837890625
7427,0.01,155000,57720.2734375
7431,0.0,155000,96914.7421875
7431,0.5,155000,48394.265625
7431,0.1,155000,87169.703125
7431,0.9,155000,9691.037109375
7431,0.01,155000,95961.15625
7435,0.0,200000,112550.0234375
7435,0.5,200000,60104.0
7435,0.1,200000,105050.171875
7435,0.9,200000,11671.5595703125
7435,0.01,200000,111808.5703125
7439,0.0,200000,88201.5625
7439,0.5,200000,44096.71875
7439,0.1,200000,78210.3046875
7439,0.9,200000,8698.0615234375
7439,0.01,200000,87242.1484375
7441,0.0,200000,56689.0390625
7441,0.5,200000,29717.07421875
7441,0.1,200000,52560.703125
7441,0.9,200000,5840.0087890625
7441,0.01,200000,56376.39453125
7445,0.0,200000,99952.9453125
7445,0.5,200000,50850.0234375
7445,0.1,200000,90556.6640625
7445,0.9,200000,10069.28125
7445,0.01,200000,99210.5390625
7447,0.0,200000,81365.609375
7447,0.5,200000,42014.04296875
7447,0.1,200000,74381.4609375
7447,0.9,200000,8260.66796875
7447,0.01,200000,80653.09375
7453,0.0,200000,102441.3359375
7453,0.5,200000,50672.65234375
7453,0.1,200000,92401.9375
7453,0.9,200000,10259.849609375
7453,0.01,200000,101445.78125
7463,0.0,200000,107183.0
7463,0.5,200000,57239.1640625
7463,0.1,200000,100954.4140625
7463,0.9,200000,11211.486328125
7463,0.01,200000,106514.5390625
7465,0.0,200000,99768.9375
7465,0.5,200000,48457.171875
7465,0.1,200000,89854.8125
7465,0.9,200000,9990.259765625
7465,0.01,200000,98921.6796875
7471,0.0,200000,68675.171875
7471,0.5,200000,34974.39453125
7471,0.1,200000,63249.97265625
7471,0.9,200000,7025.37939453125
7471,0.01,200000,68206.2734375
7483,0.0,200000,75119.0390625
7483,0.5,200000,37369.6015625
7483,0.1,200000,68499.484375
7483,0.9,200000,7603.91015625
7483,0.01,200000,74481.46875
7493,0.0,200000,50394.1640625
7493,0.5,200000,25807.8203125
7493,0.1,200000,45861.2890625
7493,0.9,200000,5093.08984375
7493,0.01,200000,50184.1484375
7495,0.0,200000,110655.1875
7495,0.5,200000,58266.31640625
7495,0.1,200000,100854.328125
7495,0.9,200000,11192.7939453125
7495,0.01,200000,109775.3046875
7501,0.0,200000,77317.6015625
7501,0.5,200000,40062.2109375
7501,0.1,200000,70124.4296875
7501,0.9,200000,7763.53857421875
7501,0.01,200000,76756.703125
7509,0.0,200000,84986.59375
7509,0.5,200000,43952.3671875
7509,0.1,200000,77261.1484375
7509,0.9,200000,8587.2392578125
7509,0.01,200000,84237.8203125
7513,0.0,200000,52873.73828125
7513,0.5,200000,25546.888671875
7513,0.1,200000,47284.97265625
7513,0.9,200000,5247.6806640625
7513,0.01,200000,52183.59375
7519,0.0,200000,74951.4140625
7519,0.5,200000,39522.77734375
7519,0.1,200000,67899.75
7519,0.9,200000,7549.72607421875
7519,0.01,200000,74846.2109375
7531,0.0,200000,108226.375
7531,0.5,200000,52385.46484375
7531,0.1,200000,98024.140625
7531,0.9,200000,10890.48828125
7531,0.01,200000,107449.7109375
7543,0.0,200000,65590.0
7543,0.5,200000,33270.125
7543,0.1,200000,60018.1640625
7543,0.9,200000,6660.3203125
7543,0.01,200000,65291.09375
7555,0.0,200000,110280.046875
7555,0.5,200000,58920.9453125
7555,0.1,200000,103067.3125
7555,0.9,200000,11453.6396484375
7555,0.01,200000,109548.734375
7563,0.0,200000,78799.40625
7563,0.5,200000,38981.7265625
7563,0.1,200000,70746.0703125
7563,0.9,200000,7844.46533203125
7563,0.01,200000,77810.6484375
7571,0.0,200000,90620.3046875
7571,0.5,200000,47660.58984375
7571,0.1,200000,83127.3125
7571,0.9,200000,9230.5576171875
7571,0.01,200000,90308.7734375
7593,0.0,200000,61264.64453125
7593,0.5,200000,33672.76171875
7593,0.1,200000,57113.67578125
7593,0.9,200000,6343.82958984375
7593,0.01,200000,60941.4453125
7597,0.0,200000,50390.05859375
7597,0.5,200000,24535.365234375
7597,0.1,200000,44629.9453125
7597,0.9,200000,4961.76171875
7597,0.01,200000,49999.30859375
7601,0.0,200000,48691.06640625
7601,0.5,200000,23921.712890625
7601,0.1,200000,45009.42578125
7601,0.9,200000,5008.97607421875
7601,0.01,200000,48257.0546875
7609,0.0,200000,50042.21875
7609,0.5,200000,24873.3671875
7609,0.1,200000,46544.0390625
7609,0.9,200000,5179.4560546875
7609,0.01,200000,49740.890625
7613,0.0,200000,48995.17578125
7613,0.5,200000,26367.3828125
7613,0.1,200000,44949.49609375
7613,0.9,200000,4990.0439453125
7613,0.01,200000,48669.27734375
7615,0.0,200000,87484.0234375
7615,0.5,200000,46199.4140625
7615,0.1,200000,83736.578125
7615,0.9,200000,9295.51171875
7615,0.01,200000,87101.65625
7617,0.0,200000,70814.5546875
7617,0.5,200000,37637.1953125
7617,0.1,200000,65141.0625
7617,0.9,200000,7240.30126953125
7617,0.01,200000,70254.6328125
7619,0.0,200000,83352.0390625
7619,0.5,200000,40931.921875
7619,0.1,200000,74256.4375
7619,0.9,200000,8251.125
7619,0.01,200000,82638.734375
7627,0.0,200000,84987.2890625
7627,0.5,200000,42242.83984375
7627,0.1,200000,75967.9140625
7627,0.9,200000,8441.48828125
7627,0.01,200000,84520.6875
7629,0.0,200000,96870.9921875
7629,0.5,200000,48553.08984375
7629,0.1,200000,87305.6015625
7629,0.9,200000,9706.28515625
7629,0.01,200000,95956.6328125
7631,0.0,200000,84915.65625
7631,0.5,200000,40928.1953125
7631,0.1,200000,75418.7578125
7631,0.9,200000,8376.4951171875
7631,0.01,200000,84211.3828125
7633,0.0,200000,104685.28125
7633,0.5,200000,53648.10546875
7633,0.1,200000,95002.9296875
7633,0.9,200000,10565.88671875
7633,0.01,200000,103921.7265625
7637,0.0,200000,48147.15625
7637,0.5,200000,25003.927734375
7637,0.1,200000,44608.015625
7637,0.9,200000,4962.0556640625
7637,0.01,200000,47825.015625
7647,0.0,200000,85427.8359375
7647,0.5,200000,43849.640625
7647,0.1,200000,77720.0546875
7647,0.9,200000,8641.5927734375
7647,0.01,200000,84634.6328125
7651,0.0,200000,75002.09375
7651,0.5,200000,37963.34765625
7651,0.1,200000,67777.4921875
7651,0.9,200000,7531.240234375
7651,0.01,200000,74404.4140625
7653,0.0,200000,72195.6328125
7653,0.5,200000,38356.76953125
7653,0.1,200000,66231.3359375
7653,0.9,200000,7354.80712890625
7653,0.01,200000,71489.578125
7655,0.0,200000,100546.34375
7655,0.5,200000,54860.4375
7655,0.1,200000,93209.640625
7655,0.9,200000,10353.6767578125
7655,0.01,200000,99817.03125
7661,0.0,200000,50919.11328125
7661,0.5,200000,25373.451171875
7661,0.1,200000,45841.484375
7661,0.9,200000,5090.0869140625
7661,0.01,200000,50444.74609375
7663,0.0,200000,81703.2421875
7663,0.5,200000,42048.90625
7663,0.1,200000,72054.5
7663,0.9,200000,8000.9140625
7663,0.01,200000,81250.4609375
7671,0.0,200000,98256.7578125
7671,0.5,200000,50311.484375
7671,0.1,200000,88846.03125
7671,0.9,200000,9870.6298828125
7671,0.01,200000,97398.15625
7679,0.0,200000,96875.1953125
7679,0.5,200000,48629.93359375
7679,0.1,200000,88283.78125
7679,0.9,200000,9815.8837890625
7679,0.01,200000,96003.3515625
7697,0.0,200000,50241.1328125
7697,0.5,200000,25451.259765625
7697,0.1,200000,45775.8203125
7697,0.9,200000,5086.80126953125
7697,0.01,200000,49830.4375
7709,0.0,200000,110172.578125
7709,0.5,200000,54921.68359375
7709,0.1,200000,99492.28125
7709,0.9,200000,11052.7646484375
7709,0.01,200000,109207.9375
7711,0.0,200000,76408.796875
7711,0.5,200000,38477.06640625
7711,0.1,200000,69341.9609375
7711,0.9,200000,7692.9765625
7711,0.01,200000,75711.7109375
7715,0.0,200000,95864.5859375
7715,0.5,200000,51069.66796875
7715,0.1,200000,90863.6640625
7715,0.9,200000,10088.8701171875
7715,0.01,200000,95362.4453125
7721,0.0,200000,64728.17578125
7721,0.5,200000,32698.984375
7721,0.1,200000,58455.11328125
7721,0.9,200000,6499.38916015625
7721,0.01,200000,64165.640625
7729,0.0,200000,49721.71875
7729,0.5,200000,25354.888671875
7729,0.1,200000,45574.1015625
7729,0.9,200000,5068.4111328125
7729,0.01,200000,49358.06640625
7737,0.0,200000,50116.45703125
7737,0.5,200000,29206.19140625
7737,0.1,200000,47614.3359375
7737,0.9,200000,5298.1025390625
7737,0.01,200000,49859.49609375
7739,0.0,200000,67609.9296875
7739,0.5,200000,35154.76171875
7739,0.1,200000,62761.48046875
7739,0.9,200000,6972.0458984375
7739,0.01,200000,67433.28125
7745,0.0,200000,85853.3828125
7745,0.5,200000,45622.7890625
7745,0.1,200000,79698.203125
7745,0.9,200000,8868.740234375
7745,0.01,200000,85300.34375
7747,0.0,200000,68242.8359375
7747,0.5,200000,37355.44921875
7747,0.1,200000,63250.40625
7747,0.9,200000,7029.28076171875
7747,0.01,200000,68029.2734375
7751,0.0,200000,75520.2109375
7751,0.5,200000,37049.37109375
7751,0.1,200000,67073.609375
7751,0.9,200000,7455.15966796875
7751,0.01,200000,74950.9609375
7763,0.0,200000,84786.4453125
7763,0.5,200000,44184.65234375
7763,0.1,200000,77261.3046875
7763,0.9,200000,8583.154296875
7763,0.01,200000,84041.7109375
7765,0.0,200000,108556.0546875
7765,0.5,200000,54890.33203125
7765,0.1,200000,98718.5234375
7765,0.9,200000,10985.4404296875
7765,0.01,200000,107721.8828125
7769,0.0,200000,107288.640625
7769,0.5,200000,53540.69921875
7769,0.1,200000,98031.6640625
7769,0.9,200000,10893.8408203125
7769,0.01,200000,106704.1328125
7771,0.0,200000,83483.03125
7771,0.5,200000,43808.6796875
7771,0.1,200000,77380.3515625
7771,0.9,200000,8605.6376953125
7771,0.01,200000,83233.40625
7773,0.0,200000,86898.4140625
7773,0.5,200000,44371.09765625
7773,0.1,200000,78940.71875
7773,0.9,200000,8769.783203125
7773,0.01,200000,86144.3046875
7779,0.0,200000,75635.3671875
7779,0.5,200000,38711.01171875
7779,0.1,200000,68197.890625
7779,0.9,200000,7585.59033203125
7779,0.01,200000,74965.453125
7781,0.0,200000,47346.1640625
7781,0.5,200000,25145.3359375
7781,0.1,200000,44080.3828125
7781,0.9,200000,4897.51123046875
7781,0.01,200000,47018.52734375
7783,0.0,200000,62317.3125
7783,0.5,200000,31252.509765625
7783,0.1,200000,57591.94921875
7783,0.9,200000,6396.4765625
7783,0.01,200000,62435.41015625
7787,0.0,200000,83302.203125
7787,0.5,200000,42229.125
7787,0.1,200000,77579.7890625
7787,0.9,200000,8618.490234375
7787,0.01,200000,82739.515625
7795,0.0,200000,109255.7265625
7795,0.5,200000,58934.890625
7795,0.1,200000,102321.75
7795,0.9,200000,11366.0771484375
7795,0.01,200000,108550.8515625
7799,0.0,200000,76998.53125
7799,0.5,200000,39432.7578125
7799,0.1,200000,70899.640625
7799,0.9,200000,7879.81494140625
7799,0.01,200000,76412.9453125
7801,0.0,200000,76865.5390625
7801,0.5,200000,37644.3515625
7801,0.1,200000,69244.7890625
7801,0.9,200000,7694.4580078125
7801,0.01,200000,76064.734375
7807,0.0,200000,67137.640625
7807,0.5,200000,37755.96484375
7807,0.1,200000,62160.1171875
7807,0.9,200000,6915.8193359375
7807,0.01,200000,66937.8125
7811,0.0,200000,79102.734375
7811,0.5,200000,37941.1328125
7811,0.1,200000,69972.9140625
7811,0.9,200000,7769.3544921875
7811,0.01,200000,78748.4921875
7813,0.0,200000,77067.09375
7813,0.5,200000,39974.875
7813,0.1,200000,69831.7265625
7813,0.9,200000,7754.2392578125
7813,0.01,200000,76177.9296875
7819,0.0,200000,80343.15625
7819,0.5,200000,40811.515625
7819,0.1,200000,72670.9609375
7819,0.9,200000,8076.91796875
7819,0.01,200000,79564.4140625
7827,0.0,200000,118420.125
7827,0.5,200000,59557.69140625
7827,0.1,200000,106891.3125
7827,0.9,200000,11878.1611328125
7827,0.01,200000,117222.7265625
7831,0.0,200000,86354.859375
7831,0.5,200000,44977.9609375
7831,0.1,200000,79988.6484375
7831,0.9,200000,8888.421875
7831,0.01,200000,86119.1875
7835,0.0,200000,107557.5
7835,0.5,200000,55729.2265625
7835,0.1,200000,99746.2109375
7835,0.9,200000,11080.12109375
7835,0.01,200000,106836.4296875
7837,0.0,200000,110574.9296875
7837,0.5,200000,53483.140625
7837,0.1,200000,99815.5078125
7837,0.9,200000,11088.7080078125
7837,0.01,200000,110100.625
7849,0.0,200000,52639.61328125
7849,0.5,200000,26433.28125
7849,0.1,200000,47492.45703125
7849,0.9,200000,5276.28857421875
7849,0.01,200000,52188.7109375
7851,0.0,200000,93857.65625
7851,0.5,200000,47509.71875
7851,0.1,200000,84844.671875
7851,0.9,200000,9418.3115234375
7851,0.01,200000,92984.6875
7855,0.0,200000,94684.46875
7855,0.5,200000,53073.28125
7855,0.1,200000,88474.9609375
7855,0.9,200000,9830.5087890625
7855,0.01,200000,94014.1640625
7859,0.0,200000,78341.3984375
7859,0.5,200000,40282.91796875
7859,0.1,200000,72131.3203125
7859,0.9,200000,8007.4814453125
7859,0.01,200000,78034.0625
7861,0.0,200000,59136.79296875
7861,0.5,200000,31143.064453125
7861,0.1,200000,53637.64453125
7861,0.9,200000,5961.4443359375
7861,0.01,200000,58531.328125
7863,0.0,200000,116207.2578125
7863,0.5,200000,57633.4140625
7863,0.1,200000,104412.7265625
7863,0.9,200000,11590.09375
7863,0.01,200000,114916.1953125
7871,0.0,200000,105053.1328125
7871,0.5,200000,53264.29296875
7871,0.1,200000,96672.546875
7871,0.9,200000,10740.9169921875
7871,0.01,200000,104678.046875
7891,0.0,200000,78130.3046875
7891,0.5,200000,44251.4296875
7891,0.1,200000,73026.1328125
7891,0.9,200000,8112.12353515625
7891,0.01,200000,77712.5625
7895,0.0,200000,109548.734375
7895,0.5,200000,58263.83984375
7895,0.1,200000,100937.890625
7895,0.9,200000,11210.4716796875
7895,0.01,200000,108619.3984375
7897,0.0,200000,76889.2578125
7897,0.5,200000,39459.4765625
7897,0.1,200000,69514.7421875
7897,0.9,200000,7731.58642578125
7897,0.01,200000,76232.515625
7899,0.0,200000,96341.8828125
7899,0.5,200000,49194.83203125
7899,0.1,200000,87199.03125
7899,0.9,200000,9686.798828125
7899,0.01,200000,95537.9453125
7903,0.0,200000,82099.46875
7903,0.5,200000,41340.71484375
7903,0.1,200000,74648.921875
7903,0.9,200000,8280.7880859375
7903,0.01,200000,81326.9453125
7909,0.0,200000,60181.234375
7909,0.5,200000,30124.0078125
7909,0.1,200000,54225.6015625
7909,0.9,200000,6022.64013671875
7909,0.01,200000,59579.17578125
7913,0.0,200000,88560.609375
7913,0.5,200000,45911.90625
7913,0.1,200000,80795.2421875
7913,0.9,200000,8966.662109375
7913,0.01,200000,87689.4375
7915,0.0,200000,104282.34375
7915,0.5,200000,55867.95703125
7915,0.1,200000,98203.375
7915,0.9,200000,10904.142578125
7915,0.01,200000,103752.9140625
7939,0.0,200000,109275.9140625
7939,0.5,200000,49962.18359375
7939,0.1,200000,96489.9453125
7939,0.9,200000,10722.5966796875
7939,0.01,200000,108449.5
7941,0.0,200000,77871.515625
7941,0.5,200000,40394.3046875
7941,0.1,200000,71281.296875
7941,0.9,200000,7924.77001953125
7941,0.01,200000,77198.1328125
7957,0.0,200000,87044.609375
7957,0.5,200000,44253.265625
7957,0.1,200000,78086.8515625
7957,0.9,200000,8661.517578125
7957,0.01,200000,86781.6328125
7961,0.0,200000,50762.04296875
7961,0.5,200000,23627.578125
7961,0.1,200000,46282.671875
7961,0.9,200000,5138.6826171875
7961,0.01,200000,50310.5078125
7967,0.0,200000,100838.8515625
7967,0.5,200000,50615.78125
7967,0.1,200000,92139.7734375
7967,0.9,200000,10247.751953125
7967,0.01,200000,99996.2890625
7969,0.0,200000,67749.8203125
7969,0.5,200000,32877.3671875
7969,0.1,200000,61246.453125
7969,0.9,200000,6799.26171875
7969,0.01,200000,67206.3125
7971,0.0,200000,111099.9453125
7971,0.5,200000,56058.04296875
7971,0.1,200000,100626.625
7971,0.9,200000,11186.1748046875
7971,0.01,200000,110305.5859375
7977,0.0,200000,77677.1171875
7977,0.5,200000,40767.04296875
7977,0.1,200000,71008.3203125
7977,0.9,200000,7884.94873046875
7977,0.01,200000,76997.9765625
7979,0.0,200000,74081.1953125
7979,0.5,200000,39712.17578125
7979,0.1,200000,67509.75
7979,0.9,200000,7504.0732421875
7979,0.01,200000,73842.0859375
7981,0.0,200000,50104.55859375
7981,0.5,200000,24123.21484375
7981,0.1,200000,44105.859375
7981,0.9,200000,4904.89501953125
7981,0.01,200000,49665.69921875
7985,0.0,200000,91727.8359375
7985,0.5,200000,46864.1796875
7985,0.1,200000,83986.09375
7985,0.9,200000,9332.1181640625
7985,0.01,200000,90770.25
7989,0.0,200000,92815.375
7989,0.5,200000,47213.9140625
7989,0.1,200000,84061.046875
7989,0.9,200000,9340.5546875
7989,0.01,200000,91978.734375
7991,0.0,200000,65014.4921875
7991,0.5,200000,31857.80859375
7991,0.1,200000,58331.21484375
7991,0.9,200000,6470.57373046875
7991,0.01,200000,64671.96875
7997,0.0,200000,52909.0546875
7997,0.5,200000,26184.171875
7997,0.1,200000,48333.52734375
7997,0.9,200000,5370.126953125
7997,0.01,200000,52435.16796875
7999,0.0,200000,65306.1484375
7999,0.5,200000,33650.26171875
7999,0.1,200000,60054.34765625
7999,0.9,200000,6682.07763671875
7999,0.01,200000,64878.796875
8003,0.0,200000,79729.140625
8003,0.5,200000,39212.55859375
8003,0.1,200000,73000.5390625
8003,0.9,200000,8108.57080078125
8003,0.01,200000,79492.6953125
8005,0.0,200000,89431.328125
8005,0.5,200000,44332.21484375
8005,0.1,200000,79846.5390625
8005,0.9,200000,8877.5751953125
8005,0.01,200000,88238.7421875
8013,0.0,200000,72264.7265625
8013,0.5,200000,38214.09375
8013,0.1,200000,66168.0
8013,0.9,200000,7353.572265625
8013,0.01,200000,71598.84375
8021,0.0,200000,92876.4921875
8021,0.5,200000,45728.37109375
8021,0.1,200000,83996.015625
8021,0.9,200000,9332.5166015625
8021,0.01,200000,92191.28125
8023,0.0,200000,90432.1640625
8023,0.5,200000,47164.81640625
8023,0.1,200000,83328.0859375
8023,0.9,200000,9252.4208984375
8023,0.01,200000,90025.609375
8027,0.0,200000,75401.6484375
8027,0.5,200000,38239.01171875
8027,0.1,200000,68808.5234375
8027,0.9,200000,7647.205078125
8027,0.01,200000,74920.734375
8031,0.0,200000,96744.2734375
8031,0.5,200000,49527.88671875
8031,0.1,200000,87810.328125
8031,0.9,200000,9755.5791015625
8031,0.01,200000,95971.375
8033,0.0,200000,74009.0625
8033,0.5,200000,38203.57421875
8033,0.1,200000,67235.5
8033,0.9,200000,7469.1640625
8033,0.01,200000,73451.453125
8035,0.0,200000,106863.5078125
8035,0.5,200000,57124.21875
8035,0.1,200000,100239.796875
8035,0.9,200000,11124.6728515625
8035,0.01,200000,106204.6953125
8045,0.0,200000,97708.671875
8045,0.5,200000,50307.51953125
8045,0.1,200000,89340.8203125
8045,0.9,200000,9924.95703125
8045,0.01,200000,96851.5234375
8047,0.0,200000,83523.515625
8047,0.5,200000,39720.37109375
8047,0.1,200000,76719.609375
8047,0.9,200000,8530.951171875
8047,0.01,200000,82968.6640625
8049,0.0,200000,64840.59375
8049,0.5,200000,35098.08203125
8049,0.1,200000,60093.5625
8049,0.9,200000,6677.91162109375
8049,0.01,200000,64291.05078125
8051,0.0,200000,83202.6875
8051,0.5,200000,36432.26171875
8051,0.1,200000,76250.6953125
8051,0.9,200000,8470.5380859375
8051,0.01,200000,82713.90625
8057,0.0,200000,65286.65234375
8057,0.5,200000,32653.72265625
8057,0.1,200000,58445.546875
8057,0.9,200000,6500.7939453125
8057,0.01,200000,64735.7734375
8061,0.0,200000,98681.1171875
8061,0.5,200000,49408.71484375
8061,0.1,200000,88926.734375
8061,0.9,200000,9872.9765625
8061,0.01,200000,97731.2734375
8063,0.0,200000,76185.9375
8063,0.5,200000,39087.5390625
8063,0.1,200000,69374.1484375
8063,0.9,200000,7702.365234375
8063,0.01,200000,75373.65625
8065,0.0,200000,93383.4921875
8065,0.5,200000,48346.2109375
8065,0.1,200000,85743.8359375
8065,0.9,200000,9532.3154296875
8065,0.01,200000,92619.40625
8067,0.0,200000,72024.4140625
8067,0.5,200000,36853.69140625
8067,0.1,200000,66611.6953125
8067,0.9,200000,7402.7353515625
8067,0.01,200000,71899.078125
8071,0.0,200000,72375.7109375
8071,0.5,200000,36217.18359375
8071,0.1,200000,65558.3828125
8071,0.9,200000,7290.21875
8071,0.01,200000,71726.2265625
8077,0.0,200000,92040.6640625
8077,0.5,200000,46045.14453125
8077,0.1,200000,83599.8828125
8077,0.9,200000,9293.9775390625
8077,0.01,200000,91458.84375
8079,0.0,200000,87479.15625
8079,0.5,200000,45769.1640625
8079,0.1,200000,79933.078125
8079,0.9,200000,8895.2177734375
8079,0.01,200000,86736.921875
8083,0.0,200000,96106.3984375
8083,0.5,200000,46852.61328125
8083,0.1,200000,86287.1875
8083,0.9,200000,9584.0302734375
8083,0.01,200000,95533.9609375
8095,0.0,200000,87484.046875
8095,0.5,200000,51313.5
8095,0.1,200000,83744.015625
8095,0.9,200000,9297.361328125
8095,0.01,200000,87107.109375
8097,0.0,200000,56149.69921875
8097,0.5,200000,31791.34765625
8097,0.1,200000,52692.94921875
8097,0.9,200000,5856.13037109375
8097,0.01,200000,55802.93359375
8105,0.0,200000,89186.9375
8105,0.5,200000,46772.66796875
8105,0.1,200000,81646.4140625
8105,0.9,200000,9082.9501953125
8105,0.01,200000,88460.1171875
8119,0.0,200000,95561.6015625
8119,0.5,200000,47069.7109375
8119,0.1,200000,86094.421875
8119,0.9,200000,9563.3349609375
8119,0.01,200000,94737.4921875
8121,0.0,200000,76997.4296875
8121,0.5,200000,40491.30078125
8121,0.1,200000,70453.1875
8121,0.9,200000,7823.10302734375
8121,0.01,200000,76283.0625
8129,0.0,200000,50405.546875
8129,0.5,200000,24370.626953125
8129,0.1,200000,46213.15234375
8129,0.9,200000,5137.78271484375
8129,0.01,200000,50051.1328125
8131,0.0,200000,87910.1796875
8131,0.5,200000,44110.046875
8131,0.1,200000,79394.25
8131,0.9,200000,8819.6591796875
8131,0.01,200000,87403.1796875
8133,0.0,200000,99684.3359375
8133,0.5,200000,49886.36328125
8133,0.1,200000,89793.1875
8133,0.9,200000,9977.0732421875
8133,0.01,200000,98572.6953125
8135,0.0,200000,109923.8203125
8135,0.5,200000,56159.58984375
8135,0.1,200000,101167.1796875
8135,0.9,200000,11236.0322265625
8135,0.01,200000,108978.3984375
8137,0.0,200000,43076.9140625
8137,0.5,200000,21865.373046875
8137,0.1,200000,39485.42578125
8137,0.9,200000,4388.70263671875
8137,0.01,200000,42853.0625
8139,0.0,200000,94035.2265625
8139,0.5,200000,48187.10546875
8139,0.1,200000,85352.2109375
8139,0.9,200000,9489.0908203125
8139,0.01,200000,93137.4765625
8141,0.0,200000,53293.6796875
8141,0.5,200000,27314.619140625
8141,0.1,200000,48885.04296875
8141,0.9,200000,5436.4169921875
8141,0.01,200000,52917.1015625
8143,0.0,200000,109330.375
8143,0.5,200000,58096.2578125
8143,0.1,200000,102908.3359375
8143,0.9,200000,11421.7529296875
8143,0.01,200000,108770.59375
8149,0.0,200000,85438.90625
8149,0.5,200000,41753.4140625
8149,0.1,200000,77347.3046875
8149,0.9,200000,8595.251953125
8149,0.01,200000,84604.28125
8153,0.0,200000,55929.0859375
8153,0.5,200000,26984.634765625
8153,0.1,200000,49326.3828125
8153,0.9,200000,5477.72119140625
8153,0.01,200000,55267.08203125
8157,0.0,200000,84833.0546875
8157,0.5,200000,43357.703125
8157,0.1,200000,76895.4375
8157,0.9,200000,8548.87109375
8157,0.01,200000,84075.09375
8159,0.0,200000,85073.3515625
8159,0.5,200000,44378.140625
8159,0.1,200000,77777.421875
8159,0.9,200000,8638.865234375
8159,0.01,200000,84689.4453125
8173,0.0,200000,61980.31640625
8173,0.5,200000,29901.470703125
8173,0.1,200000,53248.83203125
8173,0.9,200000,5914.8701171875
8173,0.01,200000,61075.7421875
8185,0.0,200000,74976.234375
8185,0.5,200000,38710.8125
8185,0.1,200000,69977.8671875
8185,0.9,200000,7781.630859375
8185,0.01,200000,74463.4921875
8187,0.0,200000,96974.7734375
8187,0.5,200000,49552.41015625
8187,0.1,200000,87911.8671875
8187,0.9,200000,9776.228515625
8187,0.01,200000,96259.3203125
8189,0.0,200000,54059.19140625
8189,0.5,200000,28391.58203125
8189,0.1,200000,48857.66796875
8189,0.9,200000,5432.943359375
8189,0.01,200000,53574.94140625
8193,0.0,200000,76345.3984375
8193,0.5,200000,39740.625
8193,0.1,200000,69321.03125
8193,0.9,200000,7696.76611328125
8193,0.01,200000,75512.4375
8197,0.0,200000,49923.4296875
8197,0.5,200000,23984.45703125
8197,0.1,200000,46550.42578125
8197,0.9,200000,5176.77783203125
8197,0.01,200000,49568.796875
8201,0.0,200000,50669.23046875
8201,0.5,200000,25776.859375
8201,0.1,200000,46074.58203125
8201,0.9,200000,5118.87060546875
8201,0.01,200000,50306.640625
8203,0.0,200000,80210.734375
8203,0.5,200000,44292.828125
8203,0.1,200000,75458.3203125
8203,0.9,200000,8387.35546875
8203,0.01,200000,80020.0234375
8207,0.0,200000,82973.859375
8207,0.5,200000,42107.5078125
8207,0.1,200000,75291.96875
8207,0.9,200000,8368.75
8207,0.01,200000,82230.28125
8213,0.0,200000,49581.9765625
8213,0.5,200000,25571.892578125
8213,0.1,200000,45020.37890625
8213,0.9,200000,5000.34375
8213,0.01,200000,49271.4609375
8223,0.0,200000,79466.9921875
8223,0.5,200000,41941.4375
8223,0.1,200000,72976.828125
8223,0.9,200000,8101.16064453125
8223,0.01,200000,78802.8984375
8227,0.0,200000,75144.8671875
8227,0.5,200000,39629.984375
8227,0.1,200000,68843.578125
8227,0.9,200000,7651.7548828125
8227,0.01,200000,74796.609375
8247,0.0,200000,93160.3125
8247,0.5,200000,47955.0703125
8247,0.1,200000,84527.234375
8247,0.9,200000,9405.1435546875
8247,0.01,200000,92314.171875
8249,0.0,200000,95619.2109375
8249,0.5,200000,48042.51953125
8249,0.1,200000,86284.7890625
8249,0.9,200000,9595.2080078125
8249,0.01,200000,95078.8671875
8251,0.0,200000,74608.4375
8251,0.5,200000,39014.34765625
8251,0.1,200000,66837.6796875
8251,0.9,200000,7429.0673828125
8251,0.01,200000,73890.1875
8257,0.0,200000,54823.640625
8257,0.5,200000,27452.158203125
8257,0.1,200000,49460.97265625
8257,0.9,200000,5495.62939453125
8257,0.01,200000,54361.34765625
8259,0.0,200000,105495.8203125
8259,0.5,200000,52527.76171875
8259,0.1,200000,94791.3828125
8259,0.9,200000,10547.693359375
8259,0.01,200000,104472.484375
8261,0.0,200000,53757.87109375
8261,0.5,200000,27573.970703125
8261,0.1,200000,49906.8984375
8261,0.9,200000,5544.9638671875
8261,0.01,200000,53315.4765625
8267,0.0,200000,92251.875
8267,0.5,200000,45348.7890625
8267,0.1,200000,82072.1875
8267,0.9,200000,9113.7138671875
8267,0.01,200000,91318.8359375
8279,0.0,200000,106068.2734375
8279,0.5,200000,59423.16015625
8279,0.1,200000,99647.7265625
8279,0.9,200000,11071.12890625
8279,0.01,200000,105517.4375
8285,0.0,200000,99252.0859375
8285,0.5,200000,50233.66015625
8285,0.1,200000,90081.625
8285,0.9,200000,10020.9794921875
8285,0.01,200000,98308.15625
8299,0.0,200000,80225.203125
8299,0.5,200000,38788.8359375
8299,0.1,200000,71368.3671875
8299,0.9,200000,7935.5146484375
8299,0.01,200000,79868.59375
8301,0.0,200000,72075.859375
8301,0.5,200000,38273.859375
8301,0.1,200000,66241.046875
8301,0.9,200000,7360.07080078125
8301,0.01,200000,71569.3515625
8309,0.0,200000,50116.80859375
8309,0.5,200000,28011.5234375
8309,0.1,200000,45976.8359375
8309,0.9,200000,5111.25244140625
8309,0.01,200000,49691.83984375
8315,0.0,200000,109918.171875
8315,0.5,200000,55363.2109375
8315,0.1,200000,100736.9453125
8315,0.9,200000,11187.3779296875
8315,0.01,200000,108914.9453125
8321,0.0,200000,71071.0625
8321,0.5,200000,34236.40234375
8321,0.1,200000,62989.78125
8321,0.9,200000,6999.42333984375
8321,0.01,200000,70541.6875
8327,0.0,200000,67199.1640625
8327,0.5,200000,33861.3125
8327,0.1,200000,61342.21875
8327,0.9,200000,6817.9248046875
8327,0.01,200000,66678.3203125
8331,0.0,200000,124811.7578125
8331,0.5,200000,62540.328125
8331,0.1,200000,112410.2265625
8331,0.9,200000,12477.0625
8331,0.01,200000,123463.515625
8333,0.0,200000,87991.9296875
8333,0.5,200000,43055.109375
8333,0.1,200000,79500.796875
8333,0.9,200000,8825.693359375
8333,0.01,200000,86873.125
8335,0.0,200000,90439.9609375
8335,0.5,200000,48368.9375
8335,0.1,200000,86325.5
8335,0.9,200000,9584.4599609375
8335,0.01,200000,90006.109375
8339,0.0,200000,86724.3203125
8339,0.5,200000,43136.8359375
8339,0.1,200000,78747.0703125
8339,0.9,200000,8745.3232421875
8339,0.01,200000,86066.53125
8341,0.0,200000,47384.828125
8341,0.5,200000,23542.939453125
8341,0.1,200000,42310.55859375
8341,0.9,200000,4700.03857421875
8341,0.01,200000,47118.01953125
8345,0.0,200000,84057.265625
8345,0.5,200000,44984.40234375
8345,0.1,200000,77919.3984375
8345,0.9,200000,8660.40625
8345,0.01,200000,83430.953125
8347,0.0,200000,106671.4609375
8347,0.5,200000,48731.08203125
8347,0.1,200000,94369.7109375
8347,0.9,200000,10491.9697265625
8347,0.01,200000,106007.21875
8351,0.0,200000,96752.9765625
8351,0.5,200000,50107.5078125
8351,0.1,200000,88162.4609375
8351,0.9,200000,9791.349609375
8351,0.01,200000,95918.9765625
8357,0.0,200000,93692.7890625
8357,0.5,200000,46678.83203125
8357,0.1,200000,84867.9375
8357,0.9,200000,9443.1865234375
8357,0.01,200000,92990.3203125
8359,0.0,200000,74553.5234375
8359,0.5,200000,41066.64453125
8359,0.1,200000,69867.5625
8359,0.9,200000,7758.63427734375
8359,0.01,200000,74136.4453125
8367,0.0,200000,83812.6953125
8367,0.5,200000,43725.9453125
8367,0.1,200000,76541.3515625
8367,0.9,200000,8513.4833984375
8367,0.01,200000,83029.3984375
8371,0.0,200000,85837.7578125
8371,0.5,200000,42975.85546875
8371,0.1,200000,77679.2109375
8371,0.9,200000,8632.5791015625
8371,0.01,200000,85104.8828125
8373,0.0,200000,83915.21875
8373,0.5,200000,43657.08203125
8373,0.1,200000,76320.8046875
8373,0.9,200000,8481.4541015625
8373,0.01,200000,83171.2734375
8383,0.0,200000,77449.859375
8383,0.5,200000,39101.62890625
8383,0.1,200000,69889.109375
8383,0.9,200000,7764.7880859375
8383,0.01,200000,77132.8515625
8391,0.0,200000,92816.9296875
8391,0.5,200000,48072.8671875
8391,0.1,200000,84227.3046875
8391,0.9,200000,9354.4677734375
8391,0.01,200000,92047.5078125
8399,0.0,200000,72636.25
8399,0.5,200000,32513.546875
8399,0.1,200000,66858.796875
8399,0.9,200000,7430.81396484375
8399,0.01,200000,72207.234375
8401,0.0,200000,43155.57421875
8401,0.5,200000,21806.486328125
8401,0.1,200000,39048.71484375
8401,0.9,200000,4336.51953125
8401,0.01,200000,42890.39453125
8403,0.0,200000,89189.6875
8403,0.5,200000,45091.578125
8403,0.1,200000,80169.90625
8403,0.9,200000,8904.705078125
8403,0.01,200000,88167.546875
8407,0.0,200000,69884.6171875
8407,0.5,200000,34762.9375
8407,0.1,200000,62071.3125
8407,0.9,200000,6896.96044921875
8407,0.01,200000,68803.1171875
8409,0.0,200000,77777.8828125
8409,0.5,200000,40725.76953125
8409,0.1,200000,71116.0859375
8409,0.9,200000,7906.89013671875
8409,0.01,200000,77133.1953125
8411,0.0,200000,82559.9296875
8411,0.5,200000,43013.44140625
8411,0.1,200000,75598.078125
8411,0.9,200000,8395.033203125
8411,0.01,200000,82090.6875
8413,0.0,200000,50420.95703125
8413,0.5,200000,24905.9765625
8413,0.1,200000,45490.05078125
8413,0.9,200000,5049.23681640625
8413,0.01,200000,49898.9609375
8417,0.0,200000,48197.3515625
8417,0.5,200000,25602.326171875
8417,0.1,200000,43630.8203125
8417,0.9,200000,4845.51708984375
8417,0.01,200000,47809.81640625
8441,0.0,200000,51430.875
8441,0.5,200000,26021.763671875
8441,0.1,200000,47033.54296875
8441,0.9,200000,5223.7734375
8441,0.01,200000,51134.58203125
8453,0.0,200000,50238.3046875
8453,0.5,200000,24255.732421875
8453,0.1,200000,45650.87109375
8453,0.9,200000,5074.9423828125
8453,0.01,200000,49834.9296875
8457,0.0,200000,50072.44921875
8457,0.5,200000,29223.3515625
8457,0.1,200000,47559.65234375
8457,0.9,200000,5280.9833984375
8457,0.01,200000,49828.33203125
8459,0.0,200000,78974.53125
8459,0.5,200000,41089.2265625
8459,0.1,200000,72410.8515625
8459,0.9,200000,8048.04541015625
8459,0.01,200000,78672.0
8465,0.0,200000,93063.7578125
8465,0.5,200000,47842.64453125
8465,0.1,200000,85309.109375
8465,0.9,200000,9485.4541015625
8465,0.01,200000,92263.609375
8471,0.0,200000,77108.28125
8471,0.5,200000,39381.07421875
8471,0.1,200000,69892.703125
8471,0.9,200000,7765.17333984375
8471,0.01,200000,76532.1015625
8473,0.0,200000,68979.3203125
8473,0.5,200000,34134.19921875
8473,0.1,200000,62748.078125
8473,0.9,200000,6963.34716796875
8473,0.01,200000,68498.53125
8479,0.0,200000,64634.234375
8479,0.5,200000,34907.39453125
8479,0.1,200000,59514.47265625
8479,0.9,200000,6614.056640625
8479,0.01,200000,64345.05859375
8483,0.0,200000,107103.078125
8483,0.5,200000,60253.21484375
8483,0.1,200000,100855.40625
8483,0.9,200000,11208.8681640625
8483,0.01,200000,106490.03125
8485,0.0,200000,114663.6640625
8485,0.5,200000,57011.91015625
8485,0.1,200000,103164.6171875
8485,0.9,200000,11484.1494140625
8485,0.01,200000,113422.625
8489,0.0,200000,83896.4375
8489,0.5,200000,41502.01171875
8489,0.1,200000,74714.203125
8489,0.9,200000,8304.2705078125
8489,0.01,200000,82970.6640625
8491,0.0,200000,75110.0625
8491,0.5,200000,37731.6328125
8491,0.1,200000,68962.1015625
8491,0.9,200000,7656.36669921875
8491,0.01,200000,74676.34375
8495,0.0,200000,98593.8828125
8495,0.5,200000,55034.859375
8495,0.1,200000,93379.3828125
8495,0.9,200000,10373.73046875
8495,0.01,200000,98022.4765625
8497,0.0,200000,74050.609375
8497,0.5,200000,37110.2265625
8497,0.1,200000,66881.3828125
8497,0.9,200000,7436.0810546875
8497,0.01,200000,73303.1328125
8499,0.0,200000,91391.5703125
8499,0.5,200000,45757.3203125
8499,0.1,200000,82322.390625
8499,0.9,200000,9150.1259765625
8499,0.01,200000,90558.171875
8503,0.0,200000,85440.1875
8503,0.5,200000,43385.65625
8503,0.1,200000,77872.7265625
8503,0.9,200000,8650.07421875
8503,0.01,200000,84745.6796875
8507,0.0,200000,67115.8359375
8507,0.5,200000,31398.13671875
8507,0.1,200000,61215.26953125
8507,0.9,200000,6803.728515625
8507,0.01,200000,66340.515625
8509,0.0,200000,45613.48046875
8509,0.5,200000,23823.63671875
8509,0.1,200000,41414.7265625
8509,0.9,200000,4602.55810546875
8509,0.01,200000,45385.7109375
8511,0.0,200000,87756.984375
8511,0.5,200000,45854.13671875
8511,0.1,200000,80225.3125
8511,0.9,200000,8915.318359375
8511,0.01,200000,86988.734375
8519,0.0,200000,99459.7734375
8519,0.5,200000,50157.57421875
8519,0.1,200000,89922.2734375
8519,0.9,200000,9991.72265625
8519,0.01,200000,98497.9609375
8529,0.0,200000,60626.60546875
8529,0.5,200000,33768.8828125
8529,0.1,200000,56507.8515625
8529,0.9,200000,6284.97607421875
8529,0.01,200000,60200.41796875
8531,0.0,200000,90263.796875
8531,0.5,200000,45951.90625
8531,0.1,200000,82757.6015625
8531,0.9,200000,9197.927734375
8531,0.01,200000,89616.4375
8545,0.0,200000,94368.2734375
8545,0.5,200000,49123.8515625
8545,0.1,200000,86361.53125
8545,0.9,200000,9600.296875
8545,0.01,200000,93686.0
8549,0.0,200000,50251.28125
8549,0.5,200000,24439.818359375
8549,0.1,200000,45264.33203125
8549,0.9,200000,5027.67236328125
8549,0.01,200000,49906.88671875
8551,0.0,200000,109270.1484375
8551,0.5,200000,60940.83203125
8551,0.1,200000,102868.09375
8551,0.9,200000,11428.2587890625
8551,0.01,200000,108711.53125
8553,0.0,200000,77078.359375
8553,0.5,200000,40703.37890625
8553,0.1,200000,70758.40625
8553,0.9,200000,7854.47412109375
8553,0.01,200000,76433.9296875
8557,0.0,200000,46286.87109375
8557,0.5,200000,23333.021484375
8557,0.1,200000,41015.71484375
8557,0.9,200000,4563.95458984375
8557,0.01,200000,45887.61328125
8561,0.0,200000,65110.37109375
8561,0.5,200000,32909.26953125
8561,0.1,200000,59007.77734375
8561,0.9,200000,6559.64013671875
8561,0.01,200000,64496.02734375
8567,0.0,200000,76492.1796875
8567,0.5,200000,45239.61328125
8567,0.1,200000,71877.875
8567,0.9,200000,7987.00732421875
8567,0.01,200000,76083.96875
8571,0.0,200000,86506.3828125
8571,0.5,200000,43776.37890625
8571,0.1,200000,78277.3984375
8571,0.9,200000,8691.078125
8571,0.01,200000,85656.953125
8579,0.0,200000,75622.9765625
8579,0.5,200000,37664.5546875
8579,0.1,200000,69019.8515625
8579,0.9,200000,7666.92431640625
8579,0.01,200000,75076.2265625
8583,0.0,200000,104285.8125
8583,0.5,200000,52638.03125
8583,0.1,200000,94437.1015625
8583,0.9,200000,10480.0703125
8583,0.01,200000,103352.78125
8587,0.0,200000,67811.1953125
8587,0.5,200000,32006.4453125
8587,0.1,200000,59342.51953125
8587,0.9,200000,6598.642578125
8587,0.01,200000,67366.8203125
8593,0.0,200000,68944.8125
8593,0.5,200000,33527.75
8593,0.1,200000,61871.265625
8593,0.9,200000,6866.4296875
8593,0.01,200000,68397.5234375
8603,0.0,200000,105387.59375
8603,0.5,200000,51476.69140625
8603,0.1,200000,92899.765625
8603,0.9,200000,10315.7265625
8603,0.01,200000,104069.2109375
8605,0.0,200000,106080.59375
8605,0.5,200000,54057.75390625
8605,0.1,200000,96445.1015625
8605,0.9,200000,10722.0185546875
8605,0.01,200000,105070.5234375
8611,0.0,200000,70582.0703125
8611,0.5,200000,33733.43359375
8611,0.1,200000,62996.375
8611,0.9,200000,7002.1787109375
8611,0.01,200000,70156.8984375
8615,0.0,200000,104633.171875
8615,0.5,200000,54042.00390625
8615,0.1,200000,97096.40625
8615,0.9,200000,10774.2060546875
8615,0.01,200000,103802.6328125
8617,0.0,200000,49365.21484375
8617,0.5,200000,25700.84765625
8617,0.1,200000,45956.9453125
8617,0.9,200000,5109.4287109375
8617,0.01,200000,48979.58984375
8621,0.0,200000,97619.515625
8621,0.5,200000,49824.35546875
8621,0.1,200000,88319.8984375
8621,0.9,200000,9811.8525390625
8621,0.01,200000,96774.1875
8633,0.0,200000,94015.65625
8633,0.5,200000,49245.08203125
8633,0.1,200000,84860.3203125
8633,0.9,200000,9432.4921875
8633,0.01,200000,93441.1015625
8637,0.0,200000,99944.25
8637,0.5,200000,49840.51953125
8637,0.1,200000,89983.3828125
8637,0.9,200000,9998.212890625
8637,0.01,200000,98987.5859375
8639,0.0,200000,80367.0859375
8639,0.5,200000,42685.1328125
8639,0.1,200000,73247.5546875
8639,0.9,200000,8139.73583984375
8639,0.01,200000,80076.2421875
8651,0.0,200000,84081.7265625
8651,0.5,200000,42215.328125
8651,0.1,200000,75722.53125
8651,0.9,200000,8412.5029296875
8651,0.01,200000,83664.515625
8653,0.0,200000,113895.734375
8653,0.5,200000,56679.109375
8653,0.1,200000,103816.3046875
8653,0.9,200000,11534.81640625
8653,0.01,200000,113197.3203125
8657,0.0,200000,58116.390625
8657,0.5,200000,28880.908203125
8657,0.1,200000,50914.6953125
8657,0.9,200000,5658.48095703125
8657,0.01,200000,57307.41796875
8659,0.0,200000,84582.6640625
8659,0.5,200000,40887.55859375
8659,0.1,200000,75821.9609375
8659,0.9,200000,8427.625
8659,0.01,200000,83736.1796875
8661,0.0,200000,72134.375
8661,0.5,200000,38465.67578125
8661,0.1,200000,66272.28125
8661,0.9,200000,7365.87841796875
8661,0.01,200000,71485.8125
8665,0.0,200000,75038.0703125
8665,0.5,200000,38697.796875
8665,0.1,200000,70077.8359375
8665,0.9,200000,7778.20361328125
8665,0.01,200000,74532.4453125
8683,0.0,200000,87441.0390625
8683,0.5,200000,44064.5859375
8683,0.1,200000,79944.34375
8683,0.9,200000,8874.2802734375
8683,0.01,200000,86934.203125
8691,0.0,200000,102914.0703125
8691,0.5,200000,52382.12890625
8691,0.1,200000,93089.3359375
8691,0.9,200000,10332.8349609375
8691,0.01,200000,101847.1328125
8705,0.0,200000,86237.7890625
8705,0.5,200000,46414.8359375
8705,0.1,200000,79780.28125
8705,0.9,200000,8869.296875
8705,0.01,200000,85589.265625
8709,0.0,200000,99890.765625
8709,0.5,200000,49727.9140625
8709,0.1,200000,89817.359375
8709,0.9,200000,9979.9970703125
8709,0.01,200000,98922.015625
8711,0.0,200000,75878.7421875
8711,0.5,200000,35659.12890625
8711,0.1,200000,66502.546875
8711,0.9,200000,7395.388671875
8711,0.01,200000,75397.6875
8717,0.0,200000,50533.8046875
8717,0.5,200000,25024.63671875
8717,0.1,200000,46035.39453125
8717,0.9,200000,5123.29052734375
8717,0.01,200000,50241.28515625
8727,0.0,200000,124841.40625
8727,0.5,200000,62390.2890625
8727,0.1,200000,112258.78125
8727,0.9,200000,12482.6513671875
8727,0.01,200000,123601.8046875
8735,0.0,200000,91052.828125
8735,0.5,200000,48735.75
8735,0.1,200000,87049.65625
8735,0.9,200000,9668.26953125
8735,0.01,200000,90719.984375
8743,0.0,200000,76712.4140625
8743,0.5,200000,39431.2421875
8743,0.1,200000,69946.3515625
8743,0.9,200000,7759.482421875
8743,0.01,200000,76295.375
8749,0.0,200000,79012.5390625
8749,0.5,200000,38766.453125
8749,0.1,200000,70186.40625
8749,0.9,200000,7802.04736328125
8749,0.01,200000,77935.734375
8751,0.0,200000,84928.203125
8751,0.5,200000,43271.1875
8751,0.1,200000,76668.2109375
8751,0.9,200000,8525.5283203125
8751,0.01,200000,84045.0234375
8759,0.0,200000,78214.3046875
8759,0.5,200000,39656.30078125
8759,0.1,200000,70829.2734375
8759,0.9,200000,7863.919921875
8759,0.01,200000,77626.8671875
8765,0.0,200000,96143.765625
8765,0.5,200000,48782.03515625
8765,0.1,200000,87589.8671875
8765,0.9,200000,9739.7587890625
8765,0.01,200000,95259.2109375
8767,0.0,200000,92760.1875
8767,0.5,200000,47004.73046875
8767,0.1,200000,84277.2421875
8767,0.9,200000,9358.791015625
8767,0.01,200000,91948.1640625
8773,0.0,200000,43849.0
8773,0.5,200000,21175.427734375
8773,0.1,200000,38243.91796875
8773,0.9,200000,4246.0947265625
8773,0.01,200000,43419.30859375
8777,0.0,200000,47700.30078125
8777,0.5,200000,23855.427734375
8777,0.1,200000,42881.91796875
8777,0.9,200000,4761.96923828125
8777,0.01,200000,47269.953125
8781,0.0,200000,80977.984375
8781,0.5,200000,41986.5625
8781,0.1,200000,73913.5078125
8781,0.9,200000,8213.2666015625
8781,0.01,200000,80365.2265625
8791,0.0,200000,86449.125
8791,0.5,200000,43191.80859375
8791,0.1,200000,78128.3515625
8791,0.9,200000,8679.400390625
8791,0.01,200000,85852.9140625
8795,0.0,200000,109790.3359375
8795,0.5,200000,58282.1015625
8795,0.1,200000,100640.4375
8795,0.9,200000,11173.4619140625
8795,0.01,200000,108834.609375
8797,0.0,200000,46454.41015625
8797,0.5,200000,22473.560546875
8797,0.1,200000,42709.015625
8797,0.9,200000,4750.76953125
8797,0.01,200000,46224.83984375
8801,0.0,200000,73923.0703125
8801,0.5,200000,36787.46484375
8801,0.1,200000,67437.671875
8801,0.9,200000,7497.6904296875
8801,0.01,200000,73210.6328125
8809,0.0,200000,54672.94921875
8809,0.5,200000,27446.900390625
8809,0.1,200000,49312.87109375
8809,0.9,200000,5477.35205078125
8809,0.01,200000,54209.8828125
8813,0.0,200000,49289.73828125
8813,0.5,200000,25390.728515625
8813,0.1,200000,45363.93359375
8813,0.9,200000,5036.57568359375
8813,0.01,200000,48926.82421875
8817,0.0,200000,50055.05859375
8817,0.5,200000,29165.69921875
8817,0.1,200000,47440.14453125
8817,0.9,200000,5278.6142578125
8817,0.01,200000,49804.21875
8843,0.0,200000,71513.9140625
8843,0.5,200000,34566.1640625
8843,0.1,200000,63853.31640625
8843,0.9,200000,7088.8408203125
8843,0.01,200000,71142.2109375
8851,0.0,200000,85686.78125
8851,0.5,200000,42741.23046875
8851,0.1,200000,78109.921875
8851,0.9,200000,8680.2421875
8851,0.01,200000,85259.7421875
8857,0.0,200000,106138.0078125
8857,0.5,200000,55533.5703125
8857,0.1,200000,98261.1640625
8857,0.9,200000,10917.94140625
8857,0.01,200000,105587.953125
8859,0.0,200000,84070.7265625
8859,0.5,200000,42683.3203125
8859,0.1,200000,75776.9453125
8859,0.9,200000,8417.181640625
8859,0.01,200000,83201.8515625
8871,0.0,200000,124626.1328125
8871,0.5,200000,62326.60546875
8871,0.1,200000,112140.8203125
8871,0.9,200000,12462.27734375
8871,0.01,200000,123385.59375
8873,0.0,200000,49825.64453125
8873,0.5,200000,24157.154296875
8873,0.1,200000,45702.71484375
8873,0.9,200000,5076.34814453125
8873,0.01,200000,49377.03515625
8879,0.0,200000,83683.609375
8879,0.5,200000,43264.84765625
8879,0.1,200000,76840.8046875
8879,0.9,200000,8534.3486328125
8879,0.01,200000,83011.03125
8881,0.0,200000,50020.28515625
8881,0.5,200000,24642.337890625
8881,0.1,200000,44950.23828125
8881,0.9,200000,4991.92431640625
8881,0.01,200000,49543.52734375
8885,0.0,200000,100937.46875
8885,0.5,200000,50314.87890625
8885,0.1,200000,90896.8515625
8885,0.9,200000,10101.5341796875
8885,0.01,200000,99788.6328125
8889,0.0,200000,50254.55078125
8889,0.5,200000,29368.880859375
8889,0.1,200000,47749.359375
8889,0.9,200000,5302.048828125
8889,0.01,200000,50005.2421875
8891,0.0,200000,106181.2734375
8891,0.5,200000,53913.046875
8891,0.1,200000,97274.171875
8891,0.9,200000,10803.1044921875
8891,0.01,200000,105760.8359375
8899,0.0,200000,97169.6796875
8899,0.5,200000,49789.796875
8899,0.1,200000,88770.9375
8899,0.9,200000,9865.9697265625
8899,0.01,200000,96543.2421875
8903,0.0,200000,77738.6484375
8903,0.5,200000,37351.20703125
8903,0.1,200000,70830.8046875
8903,0.9,200000,7870.35888671875
8903,0.01,200000,77409.4609375
8907,0.0,200000,108108.484375
8907,0.5,200000,54681.46484375
8907,0.1,200000,97579.4921875
8907,0.9,200000,10858.6796875
8907,0.01,200000,107104.046875
8909,0.0,200000,50184.390625
8909,0.5,200000,23978.84375
8909,0.1,200000,45346.05078125
8909,0.9,200000,5035.57373046875
8909,0.01,200000,49947.12109375
8913,0.0,200000,72262.0859375
8913,0.5,200000,38673.66015625
8913,0.1,200000,66432.15625
8913,0.9,200000,7391.17041015625
8913,0.01,200000,71667.90625
8915,0.0,200000,97368.7578125
8915,0.5,200000,52187.38671875
8915,0.1,200000,92261.875
8915,0.9,200000,10249.78125
8915,0.01,200000,96942.2578125
8917,0.0,200000,83094.2578125
8917,0.5,200000,42021.3359375
8917,0.1,200000,77369.0078125
8917,0.9,200000,8608.4150390625
8917,0.01,200000,82511.0859375
8921,0.0,200000,46563.4375
8921,0.5,200000,24059.283203125
8921,0.1,200000,43239.72265625
8921,0.9,200000,4801.94921875
8921,0.01,200000,46371.4453125
8927,0.0,200000,90962.578125
8927,0.5,200000,46743.765625
8927,0.1,200000,84604.0390625
8927,0.9,200000,9404.234375
8927,0.01,200000,90605.0390625
8935,0.0,200000,111397.640625
8935,0.5,200000,54133.71484375
8935,0.1,200000,100895.34375
8935,0.9,200000,11212.7939453125
8935,0.01,200000,110424.78125
8939,0.0,200000,95129.2578125
8939,0.5,200000,47071.0546875
8939,0.1,200000,84828.578125
8939,0.9,200000,9429.146484375
8939,0.01,200000,94155.796875
8945,0.0,200000,95638.109375
8945,0.5,200000,49748.29296875
8945,0.1,200000,87449.515625
8945,0.9,200000,9722.2939453125
8945,0.01,200000,94835.9609375
8947,0.0,200000,85855.75
8947,0.5,200000,42385.9296875
8947,0.1,200000,77007.0625
8947,0.9,200000,8556.6708984375
8947,0.01,200000,85248.609375
8953,0.0,200000,56544.7890625
8953,0.5,200000,28433.244140625
8953,0.1,200000,52497.80078125
8953,0.9,200000,5838.8388671875
8953,0.01,200000,56161.62109375
8977,0.0,200000,52048.6796875
8977,0.5,200000,26185.693359375
8977,0.1,200000,47133.34765625
8977,0.9,200000,5243.69091796875
8977,0.01,200000,51663.59765625
8981,0.0,200000,49963.3125
8981,0.5,200000,23117.6875
8981,0.1,200000,45813.75390625
8981,0.9,200000,5085.955078125
8981,0.01,200000,49544.71484375
8983,0.0,200000,77212.8984375
8983,0.5,200000,37425.37890625
8983,0.1,200000,69745.265625
8983,0.9,200000,7743.4619140625
8983,0.01,200000,76694.7421875
8989,0.0,200000,96420.4453125
8989,0.5,200000,47361.33203125
8989,0.1,200000,86993.4453125
8989,0.9,200000,9668.673828125
8989,0.01,200000,95893.3671875
8997,0.0,200000,100049.765625
8997,0.5,200000,49927.34375
8997,0.1,200000,90069.03125
8997,0.9,200000,10012.302734375
8997,0.01,200000,99090.046875
9003,0.0,200000,82885.09375
9003,0.5,200000,41686.45703125
9003,0.1,200000,75148.796875
9003,0.9,200000,8345.05859375
9003,0.01,200000,82242.078125
9005,0.0,200000,87178.7890625
9005,0.5,200000,45537.66796875
9005,0.1,200000,79173.8515625
9005,0.9,200000,8801.6005859375
9005,0.01,200000,86128.921875
9017,0.0,200000,43943.2109375
9017,0.5,200000,22463.7890625
9017,0.1,200000,40165.390625
9017,0.9,200000,4467.07861328125
9017,0.01,200000,43589.46484375
9019,0.0,200000,84143.015625
9019,0.5,200000,41049.75390625
9019,0.1,200000,76620.0390625
9019,0.9,200000,8511.1484375
9019,0.01,200000,83504.6796875
9023,0.0,200000,87807.0234375
9023,0.5,200000,44481.5625
9023,0.1,200000,79892.1953125
9023,0.9,200000,8875.271484375
9023,0.01,200000,87095.7734375
9031,0.0,200000,73531.4296875
9031,0.5,200000,37819.22265625
9031,0.1,200000,67086.4375
9031,0.9,200000,7447.0849609375
9031,0.01,200000,73123.5625
9033,0.0,200000,64509.3671875
9033,0.5,200000,35228.2109375
9033,0.1,200000,59977.578125
9033,0.9,200000,6664.62451171875
9033,0.01,200000,64135.93359375
9037,0.0,200000,54889.76171875
9037,0.5,200000,28726.818359375
9037,0.1,200000,49845.90625
9037,0.9,200000,5542.51123046875
9037,0.01,200000,54363.14453125
9047,0.0,200000,71458.6875
9047,0.5,200000,36913.92578125
9047,0.1,200000,64790.87890625
9047,0.9,200000,7205.4521484375
9047,0.01,200000,71111.0546875
9053,0.0,200000,56240.29296875
9053,0.5,200000,26446.62109375
9053,0.1,200000,49422.1484375
9053,0.9,200000,5486.01171875
9053,0.01,200000,55535.6328125
9055,0.0,200000,94630.6953125
9055,0.5,200000,53222.59375
9055,0.1,200000,88549.6015625
9055,0.9,200000,9833.7578125
9055,0.01,200000,93962.4609375
9057,0.0,200000,77923.8828125
9057,0.5,200000,40790.3046875
9057,0.1,200000,71286.1484375
9057,0.9,200000,7917.31787109375
9057,0.01,200000,77214.75
9069,0.0,200000,100013.3125
9069,0.5,200000,49906.484375
9069,0.1,200000,89880.1015625
9069,0.9,200000,10000.4755859375
9069,0.01,200000,99015.6015625
9071,0.0,200000,81236.5859375
9071,0.5,200000,43465.96875
9071,0.1,200000,75988.0078125
9071,0.9,200000,8444.982421875
9071,0.01,200000,80891.78125
9073,0.0,200000,40102.55859375
9073,0.5,200000,19796.564453125
9073,0.1,200000,35897.59765625
9073,0.9,200000,3982.84619140625
9073,0.01,200000,39905.4609375
9077,0.0,200000,87417.8671875
9077,0.5,200000,45671.9765625
9077,0.1,200000,80159.96875
9077,0.9,200000,8905.7080078125
9077,0.01,200000,87059.140625
9079,0.0,200000,75883.40625
9079,0.5,200000,36092.94140625
9079,0.1,200000,67806.546875
9079,0.9,200000,7522.8134765625
9079,0.01,200000,75009.3046875
9083,0.0,200000,82647.3828125
9083,0.5,200000,42458.7109375
9083,0.1,200000,75026.59375
9083,0.9,200000,8328.388671875
9083,0.01,200000,82161.8359375
9089,0.0,200000,75266.8515625
9089,0.5,200000,37525.375
9089,0.1,200000,67666.046875
9089,0.9,200000,7519.7578125
9089,0.01,200000,74539.484375
9097,0.0,200000,51598.625
9097,0.5,200000,24878.2421875
9097,0.1,200000,46767.76953125
9097,0.9,200000,5194.23681640625
9097,0.01,200000,51120.7578125
9101,0.0,200000,55345.83984375
9101,0.5,200000,28969.859375
9101,0.1,200000,49932.08203125
9101,0.9,200000,5543.646484375
9101,0.01,200000,54895.734375
9107,0.0,200000,71003.84375
9107,0.5,200000,36874.95703125
9107,0.1,200000,65219.50390625
9107,0.9,200000,7248.443359375
9107,0.01,200000,70421.5859375
9111,0.0,200000,89217.6328125
9111,0.5,200000,45497.6171875
9111,0.1,200000,80938.625
9111,0.9,200000,8990.974609375
9111,0.01,200000,88414.1796875
9113,0.0,200000,75253.671875
9113,0.5,200000,38183.4453125
9113,0.1,200000,68965.8359375
9113,0.9,200000,7659.43701171875
9113,0.01,200000,74581.1796875
9115,0.0,200000,112583.5
9115,0.5,200000,59945.49609375
9115,0.1,200000,104979.40625
9115,0.9,200000,11666.6875
9115,0.01,200000,111875.4296875
9119,0.0,200000,73082.765625
9119,0.5,200000,38476.0
9119,0.1,200000,67229.1640625
9119,0.9,200000,7465.0302734375
9119,0.01,200000,72494.53125
9121,0.0,200000,53288.2421875
9121,0.5,200000,27298.494140625
9121,0.1,200000,48854.59375
9121,0.9,200000,5423.9296875
9121,0.01,200000,52930.359375
9123,0.0,200000,92781.046875
9123,0.5,200000,47166.89453125
9123,0.1,200000,83910.0078125
9123,0.9,200000,9325.9951171875
9123,0.01,200000,92078.5234375
9131,0.0,200000,69274.875
9131,0.5,200000,36011.3671875
9131,0.1,200000,62959.38671875
9131,0.9,200000,6989.8369140625
9131,0.01,200000,68694.4921875
9143,0.0,200000,87832.0234375
9143,0.5,200000,39845.8125
9143,0.1,200000,75209.2734375
9143,0.9,200000,8351.021484375
9143,0.01,200000,87257.5859375
9147,0.0,200000,96840.7421875
9147,0.5,200000,48727.1796875
9147,0.1,200000,87642.890625
9147,0.9,200000,9740.2861328125
9147,0.01,200000,96056.3984375
9149,0.0,200000,49920.49609375
9149,0.5,200000,23173.220703125
9149,0.1,200000,45783.1484375
9149,0.9,200000,5083.322265625
9149,0.01,200000,49512.65625
9155,0.0,200000,99201.1015625
9155,0.5,200000,54799.171875
9155,0.1,200000,93250.15625
9155,0.9,200000,10354.095703125
9155,0.01,200000,98574.984375
9167,0.0,200000,91059.8828125
9167,0.5,200000,48217.62890625
9167,0.1,200000,84258.734375
9167,0.9,200000,9357.5068359375
9167,0.01,200000,90866.2265625
9169,0.0,200000,76025.8203125
9169,0.5,200000,38123.234375
9169,0.1,200000,68921.328125
9169,0.9,200000,7659.4599609375
9169,0.01,200000,75379.5703125
9179,0.0,200000,92338.0859375
9179,0.5,200000,47555.09765625
9179,0.1,200000,84355.2578125
9179,0.9,200000,9377.4765625
9179,0.01,200000,91984.3515625
9183,0.0,200000,76461.2109375
9183,0.5,200000,40178.3515625
9183,0.1,200000,69926.203125
9183,0.9,200000,7767.11181640625
9183,0.01,200000,75736.3046875
9193,0.0,200000,76977.3515625
9193,0.5,200000,38078.33203125
9193,0.1,200000,68588.125
9193,0.9,200000,7625.70849609375
9193,0.01,200000,76281.4140625
9197,0.0,200000,107017.6171875
9197,0.5,200000,56621.625
9197,0.1,200000,100062.9375
9197,0.9,200000,11122.484375
9197,0.01,200000,106382.75
9201,0.0,200000,76392.6875
9201,0.5,200000,40297.64453125
9201,0.1,200000,70022.6328125
9201,0.9,200000,7779.33740234375
9201,0.01,200000,75713.046875
9211,0.0,200000,65702.84375
9211,0.5,200000,34959.38671875
9211,0.1,200000,60522.421875
9211,0.9,200000,6732.53369140625
9211,0.01,200000,65423.48046875
9217,0.0,200000,66243.703125
9217,0.5,200000,35142.73046875
9217,0.1,200000,60286.796875
9217,0.9,200000,6698.892578125
9217,0.01,200000,65667.296875
9223,0.0,200000,85685.859375
9223,0.5,200000,43322.09375
9223,0.1,200000,77638.3125
9223,0.9,200000,8625.9443359375
9223,0.01,200000,84982.65625
9229,0.0,200000,59827.67578125
9229,0.5,200000,29877.42578125
9229,0.1,200000,53822.09765625
9229,0.9,200000,5982.94091796875
9229,0.01,200000,59246.08984375
9233,0.0,200000,66635.03125
9233,0.5,200000,33252.98046875
9233,0.1,200000,59986.796875
9233,0.9,200000,6661.2919921875
9233,0.01,200000,65976.609375
9235,0.0,200000,111463.03125
9235,0.5,200000,59405.21484375
9235,0.1,200000,104096.8125
9235,0.9,200000,11562.1767578125
9235,0.01,200000,110738.796875
9237,0.0,200000,80520.890625
9237,0.5,200000,41893.62890625
9237,0.1,200000,73666.3359375
9237,0.9,200000,8187.0302734375
9237,0.01,200000,79924.921875
9247,0.0,200000,72576.4921875
9247,0.5,200000,36332.5546875
9247,0.1,200000,66963.3828125
9247,0.9,200000,7443.189453125
9247,0.01,200000,72439.0234375
9249,0.0,200000,55690.0703125
9249,0.5,200000,31595.599609375
9249,0.1,200000,52354.8359375
9249,0.9,200000,5818.73388671875
9249,0.01,200000,55346.47265625
9253,0.0,200000,52192.32421875
9253,0.5,200000,25436.126953125
9253,0.1,200000,48545.51171875
9253,0.9,200000,5388.26123046875
9253,0.01,200000,51911.68359375
9259,0.0,200000,80634.5078125
9259,0.5,200000,40062.05078125
9259,0.1,200000,73132.9296875
9259,0.9,200000,8125.53564453125
9259,0.01,200000,80288.375
9263,0.0,200000,74103.40625
9263,0.5,200000,36069.953125
9263,0.1,200000,66214.1171875
9263,0.9,200000,7353.46875
9263,0.01,200000,73351.5859375
9267,0.0,200000,102714.9296875
9267,0.5,200000,51899.11328125
9267,0.1,200000,92730.25
9267,0.9,200000,10316.3837890625
9267,0.01,200000,101787.8203125
9271,0.0,200000,75170.8125
9271,0.5,200000,36431.52734375
9271,0.1,200000,66296.8984375
9271,0.9,200000,7363.3076171875
9271,0.01,200000,75113.640625
9287,0.0,200000,70923.6171875
9287,0.5,200000,38077.7578125
9287,0.1,200000,64554.6484375
9287,0.9,200000,7177.78515625
9287,0.01,200000,70520.625
9289,0.0,200000,49661.4921875
9289,0.5,200000,27005.17578125
9289,0.1,200000,46270.515625
9289,0.9,200000,5144.89208984375
9289,0.01,200000,49408.109375
9299,0.0,200000,105827.7265625
9299,0.5,200000,56338.8046875
9299,0.1,200000,99666.234375
9299,0.9,200000,11070.974609375
9299,0.01,200000,105295.6953125
9301,0.0,200000,43623.96484375
9301,0.5,200000,22585.943359375
9301,0.1,200000,39417.48046875
9301,0.9,200000,4381.04931640625
9301,0.01,200000,43300.171875
9305,0.0,200000,87466.6875
9305,0.5,200000,46303.859375
9305,0.1,200000,80599.2109375
9305,0.9,200000,8952.12109375
9305,0.01,200000,86757.078125
9307,0.0,200000,87772.375
9307,0.5,200000,46526.1015625
9307,0.1,200000,82701.4765625
9307,0.9,200000,9187.1181640625
9307,0.01,200000,87331.625
9313,0.0,200000,43890.8671875
9313,0.5,200000,22221.14453125
9313,0.1,200000,39585.52734375
9313,0.9,200000,4400.83251953125
9313,0.01,200000,43417.52734375
9327,0.0,200000,90421.765625
9327,0.5,200000,46816.12890625
9327,0.1,200000,82088.8984375
9327,0.9,200000,9121.470703125
9327,0.01,200000,89654.7734375
9329,0.0,200000,47492.34375
9329,0.5,200000,24328.71484375
9329,0.1,200000,42868.796875
9329,0.9,200000,4769.76123046875
9329,0.01,200000,47076.859375
9335,0.0,200000,109576.2890625
9335,0.5,200000,55929.01171875
9335,0.1,200000,100897.125
9335,0.9,200000,11206.3056640625
9335,0.01,200000,108688.2421875
9347,0.0,200000,84786.875
9347,0.5,200000,47782.421875
9347,0.1,200000,78882.7109375
9347,0.9,200000,8773.2587890625
9347,0.01,200000,84219.828125
9353,0.0,200000,51572.703125
9353,0.5,200000,25960.71875
9353,0.1,200000,46604.00390625
9353,0.9,200000,5172.7353515625
9353,0.01,200000,51162.7578125
9355,0.0,200000,107395.2265625
9355,0.5,200000,57781.90625
9355,0.1,200000,100465.1953125
9355,0.9,200000,11153.3779296875
9355,0.01,200000,106810.0
9357,0.0,200000,99900.796875
9357,0.5,200000,49775.79296875
9357,0.1,200000,89850.1953125
9357,0.9,200000,9986.1328125
9357,0.01,200000,98909.296875
9363,0.0,200000,75833.1875
9363,0.5,200000,39243.51953125
9363,0.1,200000,68806.0703125
9363,0.9,200000,7649.26171875
9363,0.01,200000,75255.015625
9365,0.0,200000,92591.390625
9365,0.5,200000,45886.7890625
9365,0.1,200000,83390.296875
9365,0.9,200000,9265.220703125
9365,0.01,200000,91611.0078125
9379,0.0,200000,93299.328125
9379,0.5,200000,44843.9921875
9379,0.1,200000,81805.828125
9379,0.9,200000,9086.7958984375
9379,0.01,200000,92444.9765625
9383,0.0,200000,80388.5078125
9383,0.5,200000,40486.73046875
9383,0.1,200000,72249.6015625
9383,0.9,200000,8029.93896484375
9383,0.01,200000,79635.5390625
9385,0.0,200000,97352.5859375
9385,0.5,200000,48249.42578125
9385,0.1,200000,88047.140625
9385,0.9,200000,9779.92578125
9385,0.01,200000,96401.0234375
9389,0.0,200000,90674.3984375
9389,0.5,200000,48553.6015625
9389,0.1,200000,84656.1484375
9389,0.9,200000,9402.865234375
9389,0.01,200000,90076.7109375
9395,0.0,200000,95633.2421875
9395,0.5,200000,53986.5546875
9395,0.1,200000,90628.65625
9395,0.9,200000,10068.89453125
9395,0.01,200000,95120.4140625
9407,0.0,200000,79987.171875
9407,0.5,200000,40157.47265625
9407,0.1,200000,72497.203125
9407,0.9,200000,8058.71044921875
9407,0.01,200000,79303.5
9411,0.0,200000,90022.203125
9411,0.5,200000,46162.91015625
9411,0.1,200000,81945.90625
9411,0.9,200000,9104.1787109375
9411,0.01,200000,89278.1953125
9427,0.0,200000,102103.90625
9427,0.5,200000,51695.6953125
9427,0.1,200000,92964.828125
9427,0.9,200000,10332.6357421875
9427,0.01,200000,101425.625
9445,0.0,200000,111835.53125
9445,0.5,200000,56278.9609375
9445,0.1,200000,100709.6953125
9445,0.9,200000,11194.3759765625
9445,0.01,200000,110535.6875
9449,0.0,200000,53204.0234375
9449,0.5,200000,26424.22265625
9449,0.1,200000,48696.59375
9449,0.9,200000,5407.32666015625
9449,0.01,200000,52826.015625
9451,0.0,200000,72790.3359375
9451,0.5,200000,36354.62890625
9451,0.1,200000,68754.5
9451,0.9,200000,7649.41162109375
9451,0.01,200000,72456.2265625
9469,0.0,200000,113939.03125
9469,0.5,200000,56716.02734375
9469,0.1,200000,103798.875
9469,0.9,200000,11529.7265625
9469,0.01,200000,113138.5078125
9481,0.0,200000,48136.42578125
9481,0.5,200000,24723.30078125
9481,0.1,200000,43587.58984375
9481,0.9,200000,4838.89208984375
9481,0.01,200000,47742.90625
9487,0.0,200000,83648.71875
9487,0.5,200000,41151.640625
9487,0.1,200000,75682.125
9487,0.9,200000,8412.4365234375
9487,0.01,200000,83222.03125
9489,0.0,200000,77218.8984375
9489,0.5,200000,40622.453125
9489,0.1,200000,70710.3359375
9489,0.9,200000,7855.35107421875
9489,0.01,200000,76613.5
9493,0.0,200000,67927.015625
9493,0.5,200000,31551.361328125
9493,0.1,200000,56866.84375
9493,0.9,200000,6314.39501953125
9493,0.01,200000,66758.078125
9501,0.0,200000,99910.296875
9501,0.5,200000,49800.1484375
9501,0.1,200000,89891.171875
9501,0.9,200000,9988.9248046875
9501,0.01,200000,98945.6484375
9505,0.0,200000,91270.5
9505,0.5,200000,47872.14453125
9505,0.1,200000,84047.9453125
9505,0.9,200000,9347.7724609375
9505,0.01,200000,90394.5390625
9507,0.0,200000,75935.578125
9507,0.5,200000,37860.66796875
9507,0.1,200000,67179.2734375
9507,0.9,200000,7458.8798828125
9507,0.01,200000,74906.0625
9509,0.0,200000,101942.640625
9509,0.5,200000,50979.88671875
9509,0.1,200000,91425.984375
9509,0.9,200000,10152.60546875
9509,0.01,200000,101324.2890625
9517,0.0,200000,45050.5859375
9517,0.5,200000,23921.400390625
9517,0.1,200000,41934.39453125
9517,0.9,200000,4655.74072265625
9517,0.01,200000,44687.81640625
9523,0.0,200000,95169.578125
9523,0.5,200000,47833.26953125
9523,0.1,200000,87548.7890625
9523,0.9,200000,9725.0068359375
9523,0.01,200000,94706.1015625
9527,0.0,200000,82653.578125
9527,0.5,200000,42369.0390625
9527,0.1,200000,74220.515625
9527,0.9,200000,8246.73828125
9527,0.01,200000,82013.578125
9529,0.0,200000,75377.53125
9529,0.5,200000,35354.06640625
9529,0.1,200000,67522.5546875
9529,0.9,200000,7499.810546875
9529,0.01,200000,74649.015625
9535,0.0,200000,87682.4765625
9535,0.5,200000,46314.15625
9535,0.1,200000,83892.296875
9535,0.9,200000,9308.7783203125
9535,0.01,200000,87302.8046875
9543,0.0,200000,86254.6640625
9543,0.5,200000,44390.03515625
9543,0.1,200000,78516.109375
9543,0.9,200000,8729.720703125
9543,0.01,200000,85459.03125
9553,0.0,200000,84135.640625
9553,0.5,200000,41571.66015625
9553,0.1,200000,75529.21875
9553,0.9,200000,8391.6689453125
9553,0.01,200000,83380.53125
9557,0.0,200000,55513.65625
9557,0.5,200000,29010.2109375
9557,0.1,200000,49970.453125
9557,0.9,200000,5552.869140625
9557,0.01,200000,55065.30078125
9561,0.0,200000,70630.5390625
9561,0.5,200000,38030.3359375
9561,0.1,200000,64914.078125
9561,0.9,200000,7206.87646484375
9561,0.01,200000,70081.9453125
9563,0.0,200000,75097.15625
9563,0.5,200000,36625.96875
9563,0.1,200000,66666.6875
9563,0.9,200000,7407.60107421875
9563,0.01,200000,74747.1171875
9565,0.0,200000,115437.359375
9565,0.5,200000,58609.82421875
9565,0.1,200000,104831.328125
9565,0.9,200000,11649.7392578125
9565,0.01,200000,114402.40625
9569,0.0,200000,66597.9296875
9569,0.5,200000,33403.78125
9569,0.1,200000,60085.421875
9569,0.9,200000,6674.03515625
9569,0.01,200000,65981.3359375
9571,0.0,200000,109451.96875
9571,0.5,200000,48907.015625
9571,0.1,200000,95351.0703125
9571,0.9,200000,10595.2080078125
9571,0.01,200000,108622.671875
9573,0.0,200000,91208.1328125
9573,0.5,200000,46141.078125
9573,0.1,200000,82662.984375
9573,0.9,200000,9178.189453125
9573,0.01,200000,90404.296875
9577,0.0,200000,63128.984375
9577,0.5,200000,31815.86328125
9577,0.1,200000,57719.03515625
9577,0.9,200000,6416.2138671875
9577,0.01,200000,62677.0234375
9589,0.0,200000,43377.34765625
9589,0.5,200000,21573.19921875
9589,0.1,200000,38936.73828125
9589,0.9,200000,4327.2041015625
9589,0.01,200000,43104.02734375
9593,0.0,200000,72136.3984375
9593,0.5,200000,36626.98828125
9593,0.1,200000,65176.80859375
9593,0.9,200000,7237.3857421875
9593,0.01,200000,71723.8359375
9599,0.0,200000,78751.796875
9599,0.5,200000,38178.8046875
9599,0.1,200000,71545.8046875
9599,0.9,200000,7953.05615234375
9599,0.01,200000,78323.53125
9607,0.0,200000,77362.0546875
9607,0.5,200000,37410.62109375
9607,0.1,200000,70624.6484375
9607,0.9,200000,7845.52099609375
9607,0.01,200000,76999.234375
9609,0.0,200000,50027.01171875
9609,0.5,200000,29186.404296875
9609,0.1,200000,47519.41015625
9609,0.9,200000,5286.1806640625
9609,0.01,200000,49791.52734375
9611,0.0,200000,93299.515625
9611,0.5,200000,46508.8984375
9611,0.1,200000,82978.5859375
9611,0.9,200000,9224.037109375
9611,0.01,200000,92264.03125
9617,0.0,200000,49980.92578125
9617,0.5,200000,25455.216796875
9617,0.1,200000,45249.296875
9617,0.9,200000,5028.5771484375
9617,0.01,200000,49819.48046875
9627,0.0,200000,99947.0703125
9627,0.5,200000,51254.125
9627,0.1,200000,90622.4453125
9627,0.9,200000,10073.0478515625
9627,0.01,200000,99002.7734375
9637,0.0,200000,47473.62890625
9637,0.5,200000,24013.775390625
9637,0.1,200000,43632.59375
9637,0.9,200000,4852.2333984375
9637,0.01,200000,47305.73046875
9641,0.0,200000,51162.77734375
9641,0.5,200000,25351.31640625
9641,0.1,200000,45092.4140625
9641,0.9,200000,5006.86083984375
9641,0.01,200000,50492.7890625
9647,0.0,200000,76229.15625
9647,0.5,200000,38430.359375
9647,0.1,200000,69808.7265625
9647,0.9,200000,7757.875
9647,0.01,200000,75698.0625
9651,0.0,200000,91310.5234375
9651,0.5,200000,46299.58984375
9651,0.1,200000,82652.75
9651,0.9,200000,9183.501953125
9651,0.01,200000,90587.390625
9655,0.0,200000,101487.5703125
9655,0.5,200000,55164.3671875
9655,0.1,200000,93297.25
9655,0.9,200000,10367.044921875
9655,0.01,200000,100657.8515625
9659,0.0,200000,82402.4609375
9659,0.5,200000,39689.3984375
9659,0.1,200000,74257.609375
9659,0.9,200000,8248.2314453125
9659,0.01,200000,81871.9453125
9663,0.0,200000,84216.703125
9663,0.5,200000,43577.65625
9663,0.1,200000,76640.7734375
9663,0.9,200000,8518.11328125
9663,0.01,200000,83422.1171875
9665,0.0,200000,85249.828125
9665,0.5,200000,44000.74609375
9665,0.1,200000,78794.6484375
9665,0.9,200000,8763.5322265625
9665,0.01,200000,84584.7421875
9667,0.0,200000,73668.28125
9667,0.5,200000,36253.59375
9667,0.1,200000,67148.1171875
9667,0.9,200000,7463.57080078125
9667,0.01,200000,73012.65625
9671,0.0,200000,92867.5546875
9671,0.5,200000,46397.53515625
9671,0.1,200000,82541.9609375
9671,0.9,200000,9171.986328125
9671,0.01,200000,91829.78125
9673,0.0,200000,111464.8359375
9673,0.5,200000,55582.5078125
9673,0.1,200000,101538.3671875
9673,0.9,200000,11266.638671875
9673,0.01,200000,110781.6484375
9683,0.0,200000,66376.4609375
9683,0.5,200000,33270.109375
9683,0.1,200000,61061.01953125
9683,0.9,200000,6782.19970703125
9683,0.01,200000,65742.0078125
9687,0.0,200000,93170.75
9687,0.5,200000,48102.0390625
9687,0.1,200000,84680.734375
9687,0.9,200000,9408.599609375
9687,0.01,200000,92287.1015625
9691,0.0,200000,85525.03125
9691,0.5,200000,41718.828125
9691,0.1,200000,76910.5625
9691,0.9,200000,8545.1318359375
9691,0.01,200000,84755.8671875
9701,0.0,200000,93304.3046875
9701,0.5,200000,46905.4609375
9701,0.1,200000,85364.0078125
9701,0.9,200000,9477.947265625
9701,0.01,200000,92821.796875
9703,0.0,200000,73526.0078125
9703,0.5,200000,36555.0234375
9703,0.1,200000,66368.296875
9703,0.9,200000,7379.15869140625
9703,0.01,200000,72786.9609375
9707,0.0,200000,105618.203125
9707,0.5,200000,59367.234375
9707,0.1,200000,99847.140625
9707,0.9,200000,11094.658203125
9707,0.01,200000,105145.0546875
9713,0.0,200000,50631.80078125
9713,0.5,200000,26107.66015625
9713,0.1,200000,46779.9765625
9713,0.9,200000,5200.44677734375
9713,0.01,200000,50349.109375
9727,0.0,200000,93336.1484375
9727,0.5,200000,48402.37890625
9727,0.1,200000,85105.28125
9727,0.9,200000,9450.6767578125
9727,0.01,200000,93011.5390625
9731,0.0,200000,75373.9296875
9731,0.5,200000,37532.58984375
9731,0.1,200000,69215.5390625
9731,0.9,200000,7682.56787109375
9731,0.01,200000,74922.9453125
9745,0.0,200000,93796.4609375
9745,0.5,200000,48917.8984375
9745,0.1,200000,86371.8203125
9745,0.9,200000,9607.826171875
9745,0.01,200000,93115.625
9753,0.0,200000,50142.05078125
9753,0.5,200000,29346.7265625
9753,0.1,200000,47755.8359375
9753,0.9,200000,5297.01806640625
9753,0.01,200000,49887.67578125
9755,0.0,200000,102711.1328125
9755,0.5,200000,55592.1875
9755,0.1,200000,95560.4609375
9755,0.9,200000,10618.0712890625
9755,0.01,200000,101938.265625
9757,0.0,200000,59931.72265625
9757,0.5,200000,29978.51953125
9757,0.1,200000,53948.5078125
9757,0.9,200000,6000.791015625
9757,0.01,200000,59332.28515625
9759,0.0,200000,97240.3203125
9759,0.5,200000,49620.57421875
9759,0.1,200000,87912.8046875
9759,0.9,200000,9766.3154296875
9759,0.01,200000,96207.140625
9761,0.0,200000,49905.0078125
9761,0.5,200000,24622.662109375
9761,0.1,200000,45213.1015625
9761,0.9,200000,5026.2587890625
9761,0.01,200000,49442.66015625
9763,0.0,200000,74660.9140625
9763,0.5,200000,39513.984375
9763,0.1,200000,68370.421875
9763,0.9,200000,7590.69970703125
9763,0.01,200000,74266.375
9771,0.0,200000,112742.328125
9771,0.5,200000,56345.9375
9771,0.1,200000,101504.5546875
9771,0.9,200000,11285.3369140625
9771,0.01,200000,111652.9609375
9773,0.0,200000,82873.9375
9773,0.5,200000,41128.57421875
9773,0.1,200000,74114.0703125
9773,0.9,200000,8231.1953125
9773,0.01,200000,82055.421875
9777,0.0,200000,64978.78515625
9777,0.5,200000,35385.08203125
9777,0.1,200000,60216.89453125
9777,0.9,200000,6696.81884765625
9777,0.01,200000,64465.5859375
9793,0.0,200000,50035.62109375
9793,0.5,200000,26171.19140625
9793,0.1,200000,46715.41015625
9793,0.9,200000,5185.5947265625
9793,0.01,200000,49805.57421875
9797,0.0,200000,87608.328125
9797,0.5,200000,43340.984375
9797,0.1,200000,80514.8828125
9797,0.9,200000,8957.951171875
9797,0.01,200000,86925.4609375
9799,0.0,200000,87373.2734375
9799,0.5,200000,45210.90234375
9799,0.1,200000,82215.296875
9799,0.9,200000,9134.740234375
9799,0.01,200000,87011.6484375
9809,0.0,200000,91552.765625
9809,0.5,200000,45044.78125
9809,0.1,200000,82330.171875
9809,0.9,200000,9156.421875
9809,0.01,200000,90441.265625
9813,0.0,200000,72392.125
9813,0.5,200000,38292.58984375
9813,0.1,200000,66478.9375
9813,0.9,200000,7386.80810546875
9813,0.01,200000,71732.515625
9827,0.0,200000,86700.28125
9827,0.5,200000,44478.328125
9827,0.1,200000,78748.328125
9827,0.9,200000,8751.6513671875
9827,0.01,200000,86094.453125
9841,0.0,200000,76301.2578125
9841,0.5,200000,39694.73046875
9841,0.1,200000,69531.3671875
9841,0.9,200000,7728.23486328125
9841,0.01,200000,75570.6015625
9847,0.0,200000,69043.609375
9847,0.5,200000,33772.63671875
9847,0.1,200000,61842.234375
9847,0.9,200000,6866.111328125
9847,0.01,200000,68342.5546875
9853,0.0,200000,51572.85546875
9853,0.5,200000,25724.220703125
9853,0.1,200000,46448.78125
9853,0.9,200000,5158.18212890625
9853,0.01,200000,51091.25
9863,0.0,200000,93825.109375
9863,0.5,200000,47291.83203125
9863,0.1,200000,84268.2109375
9863,0.9,200000,9362.4404296875
9863,0.01,200000,92589.7109375
9865,0.0,200000,97658.796875
9865,0.5,200000,47580.0625
9865,0.1,200000,88157.7890625
9865,0.9,200000,9799.591796875
9865,0.01,200000,96808.421875
9869,0.0,200000,48036.546875
9869,0.5,200000,25853.6015625
9869,0.1,200000,43831.05078125
9869,0.9,200000,4863.69482421875
9869,0.01,200000,47636.2890625
9881,0.0,200000,82834.046875
9881,0.5,200000,40913.6484375
9881,0.1,200000,73965.3828125
9881,0.9,200000,8212.4970703125
9881,0.01,200000,82081.7890625
9893,0.0,200000,91863.4375
9893,0.5,200000,46644.125
9893,0.1,200000,83115.390625
9893,0.9,200000,9223.1328125
9893,0.01,200000,90984.6640625
9895,0.0,200000,111691.7890625
9895,0.5,200000,58532.171875
9895,0.1,200000,101009.8515625
9895,0.9,200000,11213.79296875
9895,0.01,200000,110613.640625
9897,0.0,200000,50101.6875
9897,0.5,200000,29171.654296875
9897,0.1,200000,47635.7109375
9897,0.9,200000,5290.02392578125
9897,0.01,200000,49838.7734375
9899,0.0,200000,79250.3359375
9899,0.5,200000,39737.7578125
9899,0.1,200000,71657.9921875
9899,0.9,200000,7964.37744140625
9899,0.01,200000,78736.0078125
9903,0.0,200000,86557.234375
9903,0.5,200000,43944.328125
9903,0.1,200000,78277.6796875
9903,0.9,200000,8700.9541015625
9903,0.01,200000,85906.9453125
9913,0.0,200000,54040.58984375
9913,0.5,200000,27513.13671875
9913,0.1,200000,49246.95703125
9913,0.9,200000,5470.5849609375
9913,0.01,200000,53592.171875
9917,0.0,200000,50508.421875
9917,0.5,200000,24926.025390625
9917,0.1,200000,45562.9453125
9917,0.9,200000,5063.552734375
9917,0.01,200000,50181.15234375
9921,0.0,200000,77247.9140625
9921,0.5,200000,40656.5234375
9921,0.1,200000,70751.7890625
9921,0.9,200000,7853.11376953125
9921,0.01,200000,76676.375
9935,0.0,200000,98694.453125
9935,0.5,200000,52808.6875
9935,0.1,200000,93343.4375
9935,0.9,200000,10363.8330078125
9935,0.01,200000,98134.4140625
9937,0.0,200000,41653.6015625
9937,0.5,200000,21758.990234375
9937,0.1,200000,38566.35546875
9937,0.9,200000,4290.97216796875
9937,0.01,200000,41438.66796875
9939,0.0,200000,85078.96875
9939,0.5,200000,42604.51953125
9939,0.1,200000,77213.765625
9939,0.9,200000,8589.2822265625
9939,0.01,200000,84544.8046875
9943,0.0,200000,73271.9375
9943,0.5,200000,34118.15234375
9943,0.1,200000,66430.3671875
9943,0.9,200000,7380.75244140625
9943,0.01,200000,73083.9921875
9953,0.0,200000,76254.2734375
9953,0.5,200000,39688.3125
9953,0.1,200000,69135.625
9953,0.9,200000,7678.380859375
9953,0.01,200000,75526.9375
9957,0.0,200000,73742.609375
9957,0.5,200000,39024.87109375
9957,0.1,200000,67712.8359375
9957,0.9,200000,7523.55224609375
9957,0.01,200000,73168.5625
9959,0.0,200000,75015.3828125
9959,0.5,200000,41035.95703125
9959,0.1,200000,70373.015625
9959,0.9,200000,7821.60107421875
9959,0.01,200000,74603.078125
9961,0.0,200000,62684.375
9961,0.5,200000,30946.8203125
9961,0.1,200000,57111.390625
9961,0.9,200000,6348.1328125
9961,0.01,200000,62129.8046875
9965,0.0,200000,97748.6875
9965,0.5,200000,50208.84375
9965,0.1,200000,88917.765625
9965,0.9,200000,9883.310546875
9965,0.01,200000,96887.6328125
9969,0.0,200000,59080.9453125
9969,0.5,200000,32936.7421875
9969,0.1,200000,55165.19921875
9969,0.9,200000,6132.94482421875
9969,0.01,200000,58708.15234375
9977,0.0,200000,58333.34375
9977,0.5,200000,28844.6875
9977,0.1,200000,50952.39453125
9977,0.9,200000,5667.16455078125
9977,0.01,200000,57536.2421875
9979,0.0,200000,109218.5078125
9979,0.5,200000,51014.640625
9979,0.1,200000,98307.5234375
9979,0.9,200000,10922.30078125
9979,0.01,200000,108562.0546875
9983,0.0,200000,82781.296875
9983,0.5,200000,41795.3984375
9983,0.1,200000,75199.46875
9983,0.9,200000,8356.8935546875
9983,0.01,200000,82367.3984375
9985,0.0,200000,93781.765625
9985,0.5,200000,48839.75
9985,0.1,200000,86456.0
9985,0.9,200000,9608.1044921875
9985,0.01,200000,93068.1875
9987,0.0,200000,93924.34375
9987,0.5,200000,46794.1328125
9987,0.1,200000,84670.8671875
9987,0.9,200000,9409.39453125
9987,0.01,200000,93143.4453125
9989,0.0,200000,52367.33984375
9989,0.5,200000,26538.943359375
9989,0.1,200000,47855.2265625
9989,0.9,200000,5317.08056640625
9989,0.01,200000,51996.984375
9991,0.0,200000,81232.6875
9991,0.5,200000,39251.5546875
9991,0.1,200000,73812.4765625
9991,0.9,200000,8202.548828125
9991,0.01,200000,80860.03125
9993,0.0,200000,64951.83984375
9993,0.5,200000,35370.703125
9993,0.1,200000,60085.4296875
9993,0.9,200000,6670.76318359375
9993,0.01,200000,64428.25390625
9995,0.0,200000,107785.546875
9995,0.5,200000,57733.296875
9995,0.1,200000,99625.9296875
9995,0.9,200000,11059.7060546875
9995,0.01,200000,107036.046875
9997,0.0,200000,80027.3203125
9997,0.5,200000,39565.21484375
9997,0.1,200000,71965.3203125
9997,0.9,200000,7996.04150390625
9997,0.01,200000,79385.0625

